UCoDe: Unified Community Detection with Graph Convolutional Networks

Community detection finds homogeneous groups of nodes in a graph. Existing approaches either partition the graph into disjoint, non-overlapping, communities, or determine only overlapping communities. To date, no method supports both detections of overlapping and non-overlapping communities. We propose UCoDe, a unified method for community detection in attributed graphs that detects both overlapping and non-overlapping communities by means of a novel contrastive loss that captures node similarity on a macro-scale. Our thorough experimental assessment on real data shows that, regardless of the data distribution, our method is either the top performer or among the top performers in both overlapping and non-overlapping detection without burdensome hyper-parameter tuning.

==> examples/data/acc_multi_magna.csv <==
noise_level  REGAL  GrASp  LREA
0 4.3e-01 4.26e-01 1.459841129744041954e-01
1 2.4e-01 3.24e-01 7.325684024713152720e-02
2 1.623e-01 1.93e-01 4.677846425419239507e-02
3 1.15e-01 1.5e-01 3.883495145631068318e-02
4 7.9e-02 1.2e-01 2.965578111209180023e-02


==> examples/data/acc_other_methods_CA-AstroPh.csv <==
noise_level  REGAL  GrASp  LREA
5.000000000000000278e-02 3.671675138244986369e-01 3.695805172317488396e-01 2.396246439144276291e-02
1.000000000000000056e-01 1.464447299335306929e-01 1.605987823269843240e-01 1.388594090375911902e-02
1.499999999999999944e-01 6.030274255711333409e-02 8.342735854326091549e-02 1.130536781544994041e-02
2.000000000000000111e-01 2.458805786739652610e-02 7.638943193878119930e-02 8.691280790928894440e-03
2.500000000000000000e-01 1.033346366530749072e-02 3.318996816176059822e-02 6.591074121655588099e-03


==> examples/data/acc_other_methods_arenas.csv <==
noise_level  REGAL  GrASp  LREA
5.000000000000000278e-02 5.376875551632833705e-01 7.576345984112975440e-01 1.459841129744041954e-01
1.000000000000000056e-01 2.721977052074139314e-01 5.036187113857016895e-01 7.325684024713152720e-02
1.499999999999999944e-01 1.239187996469549857e-01 2.983230361871138103e-01 4.677846425419239507e-02
2.000000000000000111e-01 5.948808473080317849e-02 1.136804942630185444e-01 3.883495145631068318e-02
2.500000000000000000e-01 3.318623124448366601e-02 6.584289496910855632e-02 2.965578111209180023e-02


==> examples/data/acc_other_methods_facebook.csv <==
noise_level  REGAL  GrASp  LREA
5.000000000000000278e-02 2.940826937360733195e-01 5.769249814310473123e-01 1.048279277048775882e-01
1.000000000000000056e-01 1.067095815795989083e-01 4.384748700173309865e-01 6.254023273087397361e-02
1.499999999999999944e-01 4.783362218370883212e-02 2.923000742758108395e-01 4.704134686803666116e-02
2.000000000000000111e-01 2.238177766773954275e-02 2.529834117355781453e-01 3.466204506065859864e-02
2.500000000000000000e-01 1.158702649170586726e-02 2.120326813567715019e-01 2.896756622926468031e-02


==> examples/data/acc_params_k_arenas.csv <==
k  noise_5  noise_10 noise_15
1.000000000000000000e+01 5.498676081200353227e-01 4.693733451015004166e-01 3.433362753751103003e-01
2.000000000000000000e+01 7.569285083848191764e-01 5.048543689320388328e-01 2.984995586937334577e-01
3.000000000000000000e+01 6.188879082082966443e-01 4.683142100617828651e-01 2.568402471315092694e-01
4.000000000000000000e+01 5.827007943512797494e-01 3.920564872021182756e-01 2.155339805825242649e-01
5.000000000000000000e+01 6.820829655781113221e-01 3.263901147396293112e-01 1.668137687555163173e-01
6.000000000000000000e+01 6.268314210061782799e-01 3.129744042365402157e-01 1.648720211827007787e-01
7.000000000000000000e+01 6.074139452780229487e-01 3.124448367166813290e-01 1.606354810238305453e-01
8.000000000000000000e+01 6.379523389232126807e-01 2.691968225948808691e-01 1.449249779346866718e-01
9.000000000000000000e+01 6.187113857016769414e-01 2.859664607237422662e-01 1.346866725507502027e-01
1.000000000000000000e+02 6.015887025595764159e-01 2.557811120917917180e-01 1.244483671668137753e-01


==> examples/data/acc_params_k_facebook.csv <==
k  noise_5  noise_10 noise_15
1.000000000000000000e+01 4.093587521663778483e-01 3.010151027482049768e-01 2.143104728893290289e-01
2.000000000000000000e+01 5.769249814310473123e-01 4.384748700173309865e-01 2.923000742758108395e-01
3.000000000000000000e+01 6.238177766773953525e-01 4.688289180490220476e-01 3.258727407774201223e-01
4.000000000000000000e+01 6.722456053478584881e-01 5.106709581579598201e-01 3.926714533300321719e-01
5.000000000000000000e+01 6.916563505818272839e-01 5.687051250309481665e-01 4.018321366674919015e-01
6.000000000000000000e+01 7.074028224808120990e-01 5.634067838573904030e-01 4.244119831641495755e-01
7.000000000000000000e+01 7.140876454567962606e-01 5.431542461005198774e-01 4.151522654122307143e-01
8.000000000000000000e+01 6.695716761574648235e-01 5.078979945531072460e-01 3.916811091854419113e-01
9.000000000000000000e+01 6.577865808368408285e-01 5.357266650160931176e-01 4.100519930675909919e-01
1.000000000000000000e+02 6.591730626392671155e-01 5.370141124040603842e-01 4.026244119831641766e-01


==> examples/data/acc_params_q_arenas.csv <==
q  noise_5  noise_10 noise_15
1.000000000000000000e+01 6.233009708737863308e-01 3.140335392762577671e-01 2.236540158870255757e-01
2.000000000000000000e+01 6.271844660194174637e-01 3.881729920564871428e-01 2.294792586054722194e-01
3.000000000000000000e+01 7.094439541041482888e-01 4.580759046778464239e-01 2.716681376875551557e-01
4.000000000000000000e+01 7.083848190644307374e-01 4.873786407766990680e-01 2.776699029126213913e-01
5.000000000000000000e+01 7.184466019417475868e-01 4.898499558693732991e-01 2.902030008826125274e-01
6.000000000000000000e+01 7.380406001765225099e-01 4.999117387466902040e-01 3.015004413062665201e-01
7.000000000000000000e+01 7.375110326566638452e-01 5.053839364518977195e-01 2.940864960282435492e-01
8.000000000000000000e+01 7.585172109443953925e-01 5.041482789055603542e-01 2.953221535745807480e-01
9.000000000000000000e+01 7.576345984112974330e-01 5.030891438658429138e-01 2.979699911738746820e-01
1.000000000000000000e+02 7.569285083848191764e-01 5.048543689320388328e-01 2.984995586937334577e-01


==> examples/data/acc_params_q_facebook.csv <==
q  noise_5  noise_10 noise_15
1.000000000000000000e+01 5.435008665511265047e-01 3.832136667491953808e-01 2.597177519187917616e-01
2.000000000000000000e+01 5.402327308739786060e-01 4.262936370388709650e-01 2.811587026491705887e-01
3.000000000000000000e+01 5.521168606090615105e-01 4.319881158702648660e-01 2.786333250804654549e-01
4.000000000000000000e+01 5.517702401584549943e-01 4.358504580341668877e-01 2.917553849962861712e-01
5.000000000000000000e+01 5.525129982668978146e-01 4.368408021787571482e-01 2.916068333745976959e-01
6.000000000000000000e+01 5.518197573656846711e-01 4.366427333498390517e-01 2.927952463481059975e-01
7.000000000000000000e+01 5.521663778162911873e-01 4.377816291161178985e-01 2.926962119336469770e-01
8.000000000000000000e+01 5.770240158455063328e-01 4.378311463233472978e-01 2.922010398613518189e-01
9.000000000000000000e+01 5.770735330527358986e-01 4.377321119088882773e-01 2.929437979697945282e-01
1.000000000000000000e+02 5.769249814310473123e-01 4.384748700173309865e-01 2.923000742758108395e-01


==> examples/data/acc_variants_CA-AstroPh.csv <==
noise_level  nn_no_ba nn_ba jv_no_ba jv_ba
5.000000000000000278e-02 8.344970116740211413e-03 1.607663520080433450e-01 7.951739931854996668e-02 3.695805172317488396e-01
1.000000000000000056e-01 4.233927274758420185e-03 5.086298385745405964e-02 3.720046919510695826e-02 1.605987823269843240e-01
1.499999999999999944e-01 3.005082946992124106e-03 2.535887840026811516e-02 1.285818019326369875e-02 8.342735854326091549e-02
2.000000000000000111e-01 2.368318158967770704e-03 2.189577165838127448e-02 1.369602859855890108e-02 7.638943193878119930e-02
2.500000000000000000e-01 1.843266491649444118e-03 1.043400547394291236e-02 9.607328380718316296e-03 3.318996816176059822e-02


==> examples/data/acc_variants_arenas.csv <==
noise_level  nn_no_ba nn_ba jv_no_ba jv_ba
5.000000000000000278e-02 4.236540158870256284e-02 2.393645189761694492e-01 4.132391879964695813e-01 7.576345984112975440e-01
1.000000000000000056e-01 1.500441306266548855e-02 1.355692850838481900e-01 1.731685789938217090e-01 5.036187113857016895e-01
1.499999999999999944e-01 9.355692850838481789e-03 4.766107678729038233e-02 7.819947043248012819e-02 2.983230361871138103e-01
2.000000000000000111e-01 3.883495145631068231e-03 1.624007060900264574e-02 3.477493380406001394e-02 1.136804942630185444e-01
2.500000000000000000e-01 2.118270079435127969e-03 6.707855251544571178e-03 2.153574580759046869e-02 6.584289496910855632e-02


==> examples/data/acc_variants_facebook.csv <==
noise_level  nn_no_ba nn_ba jv_no_ba jv_ba
5.000000000000000278e-02 1.699430552116860671e-01 3.376578360980441174e-01 5.498390690765040389e-01 5.769249814310473123e-01
1.000000000000000056e-01 7.051250309482545719e-02 2.182223322604605331e-01 3.909383510769992576e-01 4.384748700173309865e-01
1.499999999999999944e-01 2.599653379549393684e-02 8.180242634315423866e-02 2.529834117355781453e-01 2.923000742758108395e-01
2.000000000000000111e-01 2.421391433523149145e-02 8.635800940826936223e-02 1.969299331517702645e-01 2.529834117355781453e-01
2.500000000000000000e-01 2.738301559792027939e-02 6.159940579351323720e-02 1.664768507056201829e-01 2.120326813567715019e-01


==> examples/data/karate_spectrum.dat <==
idx karate new
0 1.843757395065423e-16 6.308631630873069e-16
1 0.13227232922951498 0.10918105442419808
2 0.2870489853850361 0.28908360703757674
3 0.3873132326101302 0.34210144724625036
4 0.612230540200308 0.5187464806894159
5 0.6489929466691999 0.5681936750363338
6 0.7072082024941523 0.5863436475458351
7 0.7399579893008417 0.6892732729139087
8 0.7709106168511307 0.7585117922791912
9 0.8229428523381901 0.7859109145583612
10 0.8648329445806201 0.8145904792897642
11 0.9068160015864747 0.8684938651013245
12 0.9999999999999991 0.921632151311243
13 0.9999999999999996 0.9999999999999988
14 0.9999999999999997 0.9999999999999996
15 0.9999999999999998 0.9999999999999996
16 1.0 0.9999999999999997
17 1.0000000000000002 0.9999999999999998
18 1.0000000000000002 1.0000000000000002
19 1.0000000000000007 1.0000000000000004
20 1.0000000000000007 1.0000000000000009
21 1.0000000000000009 1.131572122592212
22 1.1053808390082953 1.161343002685074
23 1.1592999555430759 1.241248108562484
24 1.2680235467032597 1.2499999999999993
25 1.3517782590320457 1.2842046981590458
26 1.3931045409213698 1.402084712847424
27 1.4169158506381592 1.4504737716122704
28 1.4485793824675033 1.4603357550361005
29 1.4970301128853545 1.583333333333333
30 1.5695066032433391 1.589604587826187
31 1.583333333333334 1.6782577185523315
32 1.6119095875050384 1.731984299478239
33 1.7146113474736233 1.7834955018818954

==> examples/data/plj.csv <==
noise_level REGAL GrASp LREA
0.8 0.129 0.196 0.145984112974404
0.85 0.357 0.672 0.073256840247132
0.9 0.627 0.527 0.046778464254192
0.99 0.85 0.909 0.038834951456311


==> examples/data/prox-high-school.csv <==
noise_level  REGAL  GrASp  LREA
8.0e-01 1.0e-02 1.926e-01 1.459841129744041954e-01
8.5e-01 7.0e-02 1.896e-01 7.325684024713152720e-02
9.0e-01 2.9e-01 2.969e-01 4.677846425419239507e-02
9.9e-01 8.4e-01 1.0e-00 3.883495145631068318e-02



==> examples/data/time_no_precomputation.csv <==
Graph  REGAL  GrASp  LREA
Arenas 4.522855 6.257994 1.136327
Facebook 35.782249 29.960533 21.043902
CA-AstroPh 689.860657 1650.296629 866.273035

==> examples/data/time_precomputation.csv <==
Graph  REGAL  GrASp  LREA
Arenas 0.096783 6.514193 1.136327
Facebook 2.198344 15.378561 21.043902
CA-AstroPh 685.024129 381.653459 866.273035



==> figs/mod-dim-citeseer.csv <==
Dimension	Modularity
8	72
16	76.3
32	80.0
64	79.2
128	80.6
256	77.6
512	69.2

==> figs/nmi-dim-citeseer.csv <==
Dimension	NMI
8	0.380
16	0.384
32	0.374
64	0.383
128	0.392
256	0.425
512	0.41


==> results/citeseer_embedding.csv <==
x;y;label
12.822352409362793;-5.153830051422119;3
8.121247291564941;4.611207962036133;1
12.318416595458984;14.6607666015625;5
11.9910249710083;16.53400230407715;5
6.533211708068848;7.384847164154053;3
13.175023078918457;10.661980628967285;1
14.063338279724121;11.211849212646484;3
11.12939167022705;9.751718521118164;0
-3.121178150177002;1.5932254791259766;3
13.816360473632812;11.82670783996582;5
10.762694358825684;2.5325756072998047;2
-2.837942361831665;4.601349830627441;4
8.422847747802734;3.2211241722106934;2
7.371438503265381;6.735918045043945;1
13.925448417663574;10.985015869140625;2
12.429731369018555;-4.418430328369141;3
15.702022552490234;1.9442862272262573;2
-2.1714959144592285;2.449897527694702;4
-4.274137496948242;3.4939932823181152;4
7.545505523681641;7.910070419311523;0
3.4955344200134277;6.852386474609375;1
11.916789054870605;16.41570281982422;5
11.831635475158691;16.728347778320312;5
13.402488708496094;1.4089210033416748;3
10.927312850952148;16.212491989135742;5
8.244695663452148;3.2729151248931885;2
-3.1535415649414062;4.192726135253906;5
15.235065460205078;1.8221396207809448;2
-1.6342264413833618;4.027547836303711;4
14.545134544372559;3.541682004928589;2
13.435874938964844;1.8187217712402344;2
11.290372848510742;2.315887928009033;2
-1.8079863786697388;5.8615875244140625;4
13.40493392944336;13.037092208862305;5
8.869769096374512;4.605247497558594;2
12.888653755187988;-4.697586536407471;3
-3.6226375102996826;3.8632380962371826;4
10.390390396118164;15.957841873168945;5
13.308809280395508;-6.136526584625244;3
10.64139461517334;-5.089084148406982;3
12.083599090576172;1.9364324808120728;2
12.208382606506348;10.406977653503418;1
13.398906707763672;12.943510055541992;2
11.139527320861816;2.379218578338623;1
10.915709495544434;15.690071105957031;5
10.175707817077637;9.20354175567627;1
13.47553539276123;12.088973045349121;1
-1.9512062072753906;4.711012363433838;4
14.263108253479004;1.0840284824371338;2
9.023372650146484;-5.592813014984131;3
-0.049431417137384415;14.692556381225586;3
15.595731735229492;1.4177173376083374;2
13.645381927490234;2.9554836750030518;5
1.6339415311813354;14.0618257522583;2
13.632678031921387;10.682829856872559;5
12.652551651000977;-4.505010604858398;1
-2.505340814590454;2.909640073776245;4
11.20423698425293;9.726336479187012;1
-2.4470906257629395;5.699059009552002;4
14.569193840026855;1.8050552606582642;2
7.074490547180176;8.104193687438965;2
0.9086989164352417;14.533615112304688;3
-3.935770273208618;2.7628352642059326;4
10.304490089416504;14.760586738586426;5
11.96935749053955;16.569791793823242;5
7.770293235778809;7.198214054107666;1
8.666620254516602;-5.861626148223877;3
2.0102384090423584;14.888297080993652;3
-4.0665693283081055;3.2936935424804688;4
11.243416786193848;-4.769140720367432;2
-3.7509500980377197;1.4547861814498901;4
7.213008880615234;7.864636421203613;1
6.0394673347473145;7.028707504272461;1
10.673795700073242;16.426298141479492;5
1.3362928628921509;15.678666114807129;0
8.867365837097168;3.9694395065307617;2
13.267599105834961;10.457630157470703;0
12.18986988067627;-4.806001663208008;3
11.446298599243164;16.649742126464844;5
8.015584945678711;3.894972085952759;2
-2.7358789443969727;5.441125869750977;4
6.095631122589111;7.060075759887695;1
10.544580459594727;9.601524353027344;1
-3.923312187194824;3.1909706592559814;4
-4.6555585861206055;2.64367938041687;4
7.566064357757568;7.007757186889648;0
-2.5107979774475098;5.73157262802124;4
-3.264782428741455;5.456551551818848;4
10.233182907104492;15.598925590515137;5
13.022881507873535;-4.785680294036865;3
-1.2410739660263062;5.985209941864014;5
0.6810503005981445;6.192975997924805;5
-0.6316469311714172;4.5007171630859375;4
10.146849632263184;16.364665985107422;5
13.693018913269043;-6.347055912017822;3
-4.044671058654785;4.42401647567749;1
-2.3253533840179443;5.038234710693359;4
2.8020317554473877;6.791640281677246;4
13.083348274230957;-6.095109462738037;3
12.021827697753906;-2.663986921310425;1
11.953007698059082;-6.378853797912598;3
9.032234191894531;9.12913990020752;0
8.674500465393066;8.278552055358887;1
8.043614387512207;5.5966925621032715;1
3.420267105102539;6.881855010986328;1
11.128485679626465;-3.5821175575256348;3
0.27324026823043823;15.209650039672852;0
13.190985679626465;13.328749656677246;0
11.458484649658203;9.912837028503418;0
0.7885255217552185;15.712652206420898;0
-4.668024063110352;1.681282639503479;0
5.911232948303223;6.898395538330078;0
12.713191032409668;10.661476135253906;0
8.592860221862793;2.73795223236084;0
0.4954948127269745;13.67949390411377;0
0.34488415718078613;15.599437713623047;0
12.44084644317627;10.6450834274292;0
6.828906059265137;8.756128311157227;0
-3.480759859085083;5.246224880218506;0
-4.180516719818115;3.9029088020324707;0
10.954294204711914;-5.721276760101318;3
1.8447126150131226;15.723383903503418;1
8.2743501663208;3.708921432495117;2
-0.9439054727554321;5.093831539154053;2
8.946151733398438;4.764204502105713;2
13.50953197479248;1.8210896253585815;2
9.566678047180176;9.149638175964355;0
8.977972030639648;5.169250965118408;2
-0.9916673302650452;5.30824613571167;0
2.2140843868255615;14.892273902893066;0
-2.3178727626800537;2.3949122428894043;4
13.879162788391113;1.7332172393798828;3
-1.7077456712722778;5.769916534423828;1
-1.179313063621521;5.8925957679748535;4
11.197205543518066;-3.5022225379943848;3
-1.2748550176620483;3.4607882499694824;3
10.730052947998047;2.565366506576538;3
15.120694160461426;1.8843116760253906;2
8.609588623046875;2.671177387237549;1
10.839570045471191;17.1170711517334;5
10.240691184997559;9.21831226348877;1
13.854995727539062;11.98794174194336;2
-3.4339864253997803;2.876183271408081;4
9.043023109436035;5.25068998336792;2
8.000388145446777;3.0119287967681885;2
1.2065576314926147;15.75353717803955;1
14.138055801391602;11.131580352783203;2
10.605894088745117;2.6060144901275635;2
10.525732040405273;-6.570394992828369;3
3.1347532272338867;6.849924564361572;1
8.350875854492188;3.1477646827697754;1
8.103769302368164;3.12528657913208;1
8.569480895996094;2.6436853408813477;2
13.025399208068848;1.459550142288208;2
8.64249038696289;4.259872913360596;2
-0.048963192850351334;14.555336952209473;3
12.1664457321167;15.12651538848877;5
10.679777145385742;-5.726391315460205;2
8.08283519744873;4.598634719848633;1
-3.3488082885742188;1.4695779085159302;4
13.82336711883545;10.443770408630371;0
8.758142471313477;4.4001898765563965;2
1.7578935623168945;15.840325355529785;2
11.590093612670898;-4.933882713317871;3
13.513184547424316;-4.785343170166016;3
12.716890335083008;-3.8152358531951904;2
13.17441177368164;-5.935253143310547;3
-0.9278951287269592;5.906613826751709;5
12.87966537475586;13.905913352966309;5
0.03217758610844612;14.781858444213867;2
11.908120155334473;-2.7954940795898438;3
-4.214175701141357;2.9529573917388916;4
10.768197059631348;-6.569467067718506;3
-1.9289220571517944;2.9392402172088623;4
10.185052871704102;-5.164175987243652;3
13.924596786499023;12.074646949768066;5
-3.15043568611145;5.165404796600342;4
10.247628211975098;-5.586100101470947;3
-3.09448504447937;1.6128594875335693;4
11.630420684814453;-6.656665802001953;3
8.740728378295898;2.9420950412750244;2
13.204320907592773;3.6833908557891846;2
-2.183558702468872;5.227319240570068;4
-0.12140551209449768;14.734082221984863;3
13.569208145141602;1.7169437408447266;2
12.281156539916992;14.557821273803711;5
12.306304931640625;-4.795534133911133;3
1.5260980129241943;15.868986129760742;3
10.032709121704102;14.33292293548584;5
10.84192180633545;-5.258969306945801;3
12.009528160095215;16.430381774902344;5
10.131097793579102;16.271652221679688;5
1.7201541662216187;15.11709976196289;3
11.646139144897461;-3.0863871574401855;2
-2.4072370529174805;5.462968349456787;4
9.881935119628906;-5.9100823402404785;3
11.064530372619629;-5.650357723236084;3
12.282032012939453;1.8377271890640259;2
-1.024177074432373;5.007061958312988;0
1.6199334859848022;15.869911193847656;3
13.785470962524414;2.7852909564971924;2
-1.105053424835205;3.5272958278656006;0
1.6440820693969727;15.863807678222656;3
-2.6516880989074707;5.527864456176758;4
9.983776092529297;9.122101783752441;0
-2.4034247398376465;5.395306587219238;4
11.715703964233398;-5.680370330810547;2
14.182282447814941;10.860353469848633;1
5.965821266174316;6.9873576164245605;1
3.3052473068237305;6.879141807556152;1
10.769946098327637;9.773710250854492;1
6.615041255950928;7.37042236328125;1
-2.3684966564178467;5.183963775634766;4
15.447272300720215;1.3994747400283813;2
11.562071800231934;16.2059326171875;5
-3.193466901779175;5.46169900894165;4
8.409777641296387;7.677341938018799;1
11.698953628540039;-6.695541858673096;3
5.888882637023926;6.921901226043701;1
14.16278076171875;1.6048150062561035;3
15.08267879486084;1.4807484149932861;2
8.088346481323242;4.238056659698486;1
-3.4347786903381348;2.9223005771636963;5
10.0628080368042;-5.382613182067871;3
8.885478973388672;4.713493347167969;2
11.410785675048828;-6.588889122009277;5
-2.1786680221557617;4.784534931182861;4
11.814804077148438;16.144451141357422;5
-3.638200521469116;1.4538401365280151;4
15.66624927520752;1.4593353271484375;2
10.406525611877441;16.280643463134766;5
8.721942901611328;4.130130290985107;2
0.4346047639846802;6.04543399810791;5
12.651938438415527;-1.3832917213439941;3
-1.4715033769607544;5.238339424133301;4
8.870271682739258;3.1522743701934814;2
11.478585243225098;-5.86276912689209;5
15.067869186401367;1.4149214029312134;1
9.05759334564209;3.7002739906311035;2
7.883706569671631;8.15274715423584;1
13.512444496154785;-4.907805919647217;1
9.704522132873535;-5.2762131690979;3
9.090266227722168;3.5078086853027344;2
12.891863822937012;-0.7470306754112244;2
12.460429191589355;14.56856632232666;5
11.10048770904541;-5.950190544128418;3
14.892439842224121;1.3647472858428955;2
0.29222485423088074;15.546911239624023;0
13.70927619934082;11.982260704040527;1
13.265604019165039;13.195348739624023;5
13.519588470458984;-4.8001909255981445;3
5.883119106292725;6.84568452835083;0
0.7871488928794861;6.255690097808838;5
10.953207969665527;16.31362533569336;5
12.266249656677246;14.916419982910156;5
12.707993507385254;-4.437774658203125;3
8.71113109588623;3.6082558631896973;2
9.923483848571777;9.391881942749023;0
15.067291259765625;1.417944073677063;2
10.258830070495605;14.898509979248047;4
10.047587394714355;-5.388073921203613;3
0.13259319961071014;14.909319877624512;3
1.6901997327804565;15.890519142150879;0
14.29033374786377;11.122020721435547;2
0.05503141134977341;14.80167007446289;3
-2.8693149089813232;3.4418344497680664;4
11.759051322937012;15.346755027770996;5
12.368147850036621;-5.859373092651367;2
12.949532508850098;-0.5796563625335693;3
13.805109977722168;10.511215209960938;1
14.241387367248535;11.119227409362793;1
-4.460639953613281;2.6904804706573486;1
-2.8507471084594727;5.263131618499756;4
8.399045944213867;3.870309591293335;3
13.608506202697754;3.004493474960327;5
12.753507614135742;-5.563807964324951;3
9.969382286071777;9.335586547851562;0
11.073212623596191;-3.638690948486328;3
10.666884422302246;-5.1272406578063965;3
10.831089973449707;-5.793695449829102;3
11.313261032104492;-3.4198484420776367;3
7.10374641418457;7.739728927612305;1
8.174698829650879;8.544737815856934;1
-3.7963874340057373;3.0119454860687256;4
-2.909698963165283;5.20759916305542;4
-2.6191742420196533;4.310747146606445;4
1.4155925512313843;15.183432579040527;3
7.584651470184326;6.91162109375;1
0.13462792336940765;14.937055587768555;3
14.798785209655762;1.3962162733078003;2
12.72553825378418;-4.429474830627441;3
10.85342025756836;17.04528045654297;5
7.980856895446777;8.82900333404541;1
11.714938163757324;-5.572495937347412;4
-2.0635764598846436;3.8560352325439453;4
1.3933826684951782;14.055140495300293;2
13.943775177001953;10.470551490783691;2
13.543378829956055;12.077851295471191;1
7.980644226074219;3.325408697128296;2
13.309065818786621;3.5116000175476074;2
-2.8041465282440186;2.436948776245117;4
-0.8229979872703552;5.935487747192383;4
15.629239082336426;1.5018590688705444;2
14.500223159790039;1.8394715785980225;2
-3.234046459197998;1.5323646068572998;4
11.614516258239746;15.48619270324707;5
12.002120018005371;-2.6947989463806152;3
14.877735137939453;1.5348725318908691;2
-2.1601269245147705;4.507174968719482;5
13.322088241577148;-4.981048107147217;3
11.674395561218262;-6.7475457191467285;3
12.34760856628418;-2.0858654975891113;2
12.816783905029297;10.773201942443848;1
10.15782642364502;-5.772348403930664;3
15.672889709472656;1.9416120052337646;2
12.192937850952148;9.815681457519531;1
-2.2689523696899414;2.3503971099853516;4
-1.7541847229003906;2.9671666622161865;4
6.081305027008057;7.224297046661377;1
-2.481839895248413;2.19728422164917;4
12.078556060791016;10.265625;1
8.73028564453125;5.5398125648498535;2
8.625829696655273;3.1415319442749023;2
10.270280838012695;15.831250190734863;5
14.154051780700684;1.0364633798599243;5
11.196883201599121;16.848373413085938;5
13.4190092086792;-5.117014408111572;0
11.872618675231934;-6.370834827423096;3
7.203109264373779;7.754579067230225;1
10.0796480178833;9.145517349243164;1
11.91873550415039;16.337095260620117;5
10.702716827392578;17.12736701965332;5
-1.7000198364257812;5.136374473571777;4
-2.100508213043213;4.303920269012451;4
0.47287532687187195;15.77978801727295;0
0.8999710083007812;15.728658676147461;1
-0.029309920966625214;14.316911697387695;3
10.9238862991333;-5.7921624183654785;3
10.282013893127441;16.191909790039062;5
-1.3803887367248535;5.420933723449707;4
12.798356056213379;1.6382254362106323;2
1.9128998517990112;15.784688949584961;0
-4.955613613128662;1.8257728815078735;4
10.323762893676758;-6.150497913360596;3
10.03273868560791;14.324397087097168;5
8.210860252380371;5.618217468261719;3
13.991806030273438;1.836113452911377;2
8.126178741455078;3.4086756706237793;2
3.2751479148864746;6.8919196128845215;1
10.008055686950684;14.382975578308105;5
0.11263396590948105;14.39726448059082;2
8.858965873718262;2.9295175075531006;2
11.968592643737793;16.547658920288086;5
11.15896987915039;-6.188538074493408;3
13.36500072479248;13.144804954528809;5
8.94678020477295;8.649460792541504;1
10.922724723815918;15.506559371948242;3
10.634303092956543;-6.713534832000732;3
0.699343740940094;15.827497482299805;1
-2.0658812522888184;5.797394752502441;4
2.040276050567627;14.912054061889648;0
13.735136985778809;1.321304202079773;2
-0.1503959596157074;14.652390480041504;3
13.688017845153809;2.897948741912842;2
8.134519577026367;8.595479011535645;1
13.940357208251953;10.537081718444824;2
12.6412992477417;13.95484733581543;2
6.265299320220947;7.388323783874512;1
12.01215648651123;16.570682525634766;5
7.298023700714111;7.550108432769775;2
14.085416793823242;10.906222343444824;1
0.49801692366600037;13.915605545043945;4
12.828336715698242;14.00437068939209;5
15.70100212097168;1.873329520225525;2
12.226580619812012;16.745420455932617;5
6.524539470672607;7.423045635223389;0
-3.0732388496398926;1.6117315292358398;4
8.515243530273438;3.468435764312744;2
10.595266342163086;16.132970809936523;5
-0.9388725757598877;4.073827743530273;4
11.897185325622559;16.278486251831055;5
14.14091682434082;11.190463066101074;1
13.274706840515137;-5.526846885681152;3
-2.704637050628662;4.127145290374756;4
0.8491955995559692;6.307791233062744;5
8.908884048461914;9.053719520568848;4
13.663646697998047;-6.323923587799072;3
10.546520233154297;15.700506210327148;5
13.828849792480469;2.7076258659362793;2
6.81409215927124;8.924796104431152;0
8.913616180419922;-5.690667152404785;3
1.9531877040863037;15.416610717773438;4
-4.933169841766357;1.8004623651504517;4
-3.595897674560547;5.14640474319458;4
8.439535140991211;3.579343795776367;2
8.581839561462402;4.214046955108643;2
9.90014934539795;2.863114356994629;2
-3.434317111968994;5.337425708770752;4
7.904870510101318;8.828782081604004;1
8.137310981750488;8.579797744750977;0
12.941934585571289;-5.344220161437988;3
-1.0548146963119507;3.941969871520996;3
9.210920333862305;-5.4576263427734375;3
12.884187698364258;-5.2027740478515625;1
5.849426746368408;6.848215579986572;1
-2.4444758892059326;5.4054412841796875;4
12.983362197875977;-4.85264778137207;2
-1.9570155143737793;2.664921998977661;3
0.5178865790367126;13.881118774414062;1
7.9993767738342285;8.396459579467773;1
11.96826457977295;16.63486099243164;5
-4.487793922424316;2.8593146800994873;4
-4.2255988121032715;3.465257167816162;4
12.409627914428711;-4.309561252593994;3
12.283614158630371;1.8299812078475952;2
3.4096341133117676;6.857524394989014;1
8.615646362304688;4.267422676086426;5
-4.673904895782471;3.2343268394470215;2
10.788593292236328;9.748979568481445;1
-2.9071333408355713;2.594053030014038;4
11.319425582885742;-6.321069240570068;3
-2.705092668533325;5.506392478942871;0
10.569178581237793;-6.371766090393066;3
-2.086984157562256;3.566396951675415;2
1.7918074131011963;15.63238525390625;1
-2.0912067890167236;4.215030193328857;4
12.034994125366211;-2.659322500228882;2
0.3439791798591614;15.686746597290039;0
10.061748504638672;2.800950765609741;2
-4.170347213745117;4.211190700531006;4
-2.734320878982544;2.4089837074279785;4
11.849163055419922;-6.641815185546875;3
10.981389045715332;15.221880912780762;5
14.747692108154297;1.4022562503814697;2
8.85905933380127;3.096790075302124;2
8.808723449707031;2.9071929454803467;2
8.106551170349121;8.641315460205078;2
10.544832229614258;9.634207725524902;0
5.857624053955078;6.852170467376709;1
12.0495023727417;-4.748394012451172;2
-1.5480674505233765;5.890580177307129;4
12.632122039794922;10.484164237976074;4
-3.6364433765411377;4.357502460479736;4
8.864344596862793;4.122063159942627;2
14.590956687927246;3.6671576499938965;2
12.772517204284668;10.16512680053711;1
11.880237579345703;-5.910890102386475;2
12.177014350891113;14.94248104095459;5
8.851269721984863;8.605308532714844;3
11.838876724243164;15.40091323852539;5
-0.9188154935836792;5.192023277282715;0
10.211906433105469;2.7533416748046875;2
-1.715614914894104;2.9296438694000244;4
15.381190299987793;1.564103126525879;2
12.81418228149414;-0.9621371626853943;3
-4.712979793548584;3.0771543979644775;4
8.63251781463623;5.688998699188232;1
0.9928627014160156;14.193299293518066;3
11.283324241638184;-4.678655624389648;3
9.97862434387207;-5.861894607543945;3
14.564262390136719;3.594593048095703;2
13.284669876098633;11.230708122253418;1
-2.7566754817962646;4.552474498748779;4
11.772344589233398;-6.784297943115234;3
8.987478256225586;3.532443046569824;2
-4.227031230926514;2.75178599357605;4
10.020833015441895;-5.126256465911865;3
6.555708885192871;7.39545202255249;3
8.077312469482422;3.105358362197876;2
1.024641513824463;15.092339515686035;4
-1.4963983297348022;5.492561340332031;0
-0.03845499828457832;14.50546932220459;0
-4.260391712188721;3.7632012367248535;0
11.497906684875488;16.21034812927246;5
1.4925113916397095;15.781739234924316;5
-1.7784913778305054;4.584738254547119;4
-2.732232093811035;3.5094079971313477;4
2.0966238975524902;14.958452224731445;1
-2.3715147972106934;2.3740386962890625;4
10.71055793762207;15.136719703674316;2
13.555364608764648;-4.753328800201416;3
11.635259628295898;10.051467895507812;0
11.159273147583008;16.824432373046875;5
13.211281776428223;-6.04879903793335;3
-4.8115692138671875;1.6981830596923828;4
-3.50592303276062;5.007696628570557;4
8.262064933776855;5.108462333679199;1
8.599730491638184;8.261290550231934;4
11.814833641052246;-3.0331714153289795;3
-2.0069363117218018;4.611451625823975;4
6.707139015197754;7.426992893218994;1
10.301959037780762;-5.700989246368408;3
15.551774978637695;1.317223310470581;2
14.601287841796875;1.7792295217514038;2
-2.8631153106689453;1.8705967664718628;4
13.677803993225098;2.9188151359558105;2
12.710285186767578;-3.6415135860443115;3
10.888224601745605;16.42962646484375;5
10.716874122619629;-6.299689769744873;3
14.359283447265625;10.42072582244873;2
12.263900756835938;16.70536994934082;5
7.95456075668335;5.893790245056152;1
10.237611770629883;9.231894493103027;1
9.703319549560547;9.029226303100586;1
-3.3975095748901367;5.3383378982543945;4
10.289844512939453;15.641764640808105;5
7.504727363586426;7.6784844398498535;1
12.619208335876465;10.36194896697998;1
12.931634902954102;13.808367729187012;5
12.489970207214355;9.876028060913086;1
12.890857696533203;-0.7264419794082642;3
11.156959533691406;15.611472129821777;5
9.979722023010254;-5.095614910125732;3
13.743767738342285;12.063211441040039;1
-1.98481023311615;5.143892288208008;1
-1.5551555156707764;3.4050354957580566;5
-3.766740322113037;3.029630661010742;4
8.873010635375977;8.629348754882812;1
6.682550430297852;6.979247093200684;1
-1.9098516702651978;2.9144062995910645;4
8.07906723022461;8.48323917388916;2
10.560355186462402;-6.638360023498535;2
13.789196014404297;-6.424617290496826;3
8.186742782592773;8.619452476501465;1
-0.09440911561250687;14.209610939025879;3
13.834488868713379;10.54209041595459;0
-4.078491687774658;2.677611827850342;4
14.54566764831543;1.516430139541626;2
15.295536041259766;1.5597938299179077;2
13.294336318969727;0.2749604880809784;2
2.1177148818969727;13.558822631835938;3
-2.443009614944458;5.312532901763916;4
11.892580032348633;2.2079198360443115;2
10.754462242126465;9.770733833312988;1
2.0043437480926514;15.335281372070312;1
8.010462760925293;8.48066520690918;1
13.493374824523926;-6.195397853851318;3
11.793423652648926;9.784509658813477;1
11.523197174072266;15.945051193237305;5
10.352871894836426;15.662519454956055;5
-4.278170108795166;2.697530508041382;4
-4.181567668914795;3.8612852096557617;4
-1.8151593208312988;4.746318340301514;4
10.130654335021973;14.78773021697998;2
12.377129554748535;-4.456049919128418;3
-0.6306847333908081;4.432802677154541;4
13.213249206542969;11.902052879333496;5
-3.158179521560669;5.092373847961426;4
0.7634522318840027;14.527755737304688;2
12.954121589660645;1.484351634979248;2
-3.974560260772705;4.595704555511475;4
12.960230827331543;-5.462348461151123;2
-1.5412206649780273;5.659692287445068;4
0.5661323070526123;13.864776611328125;0
13.573426246643066;3.039457082748413;5
-4.480165958404541;3.6350317001342773;4
0.3760411739349365;6.009097576141357;5
8.361590385437012;3.4863576889038086;2
6.0283708572387695;7.0162506103515625;1
11.55198860168457;2.2539467811584473;2
11.127013206481934;15.111947059631348;5
-0.0011667355429381132;14.193446159362793;3
-3.8384363651275635;4.6041059494018555;4
-2.127605676651001;4.13392972946167;4
-2.0274674892425537;4.359675407409668;4
8.887749671936035;-5.427041530609131;3
-4.078167915344238;3.7976887226104736;4
-4.15371036529541;4.467496871948242;4
12.986795425415039;-5.987899303436279;3
-2.385559320449829;5.085268974304199;2
13.385648727416992;-4.905159950256348;3
13.62110424041748;-4.726318836212158;3
11.790334701538086;-2.9491491317749023;1
-0.5080823302268982;4.817202091217041;4
1.5960921049118042;15.86381721496582;1
10.70875072479248;-5.617819309234619;3
11.662927627563477;-6.743282318115234;3
-1.002192497253418;3.470303773880005;2
11.53674030303955;15.896477699279785;5
-4.963820934295654;1.8140617609024048;4
7.323324203491211;7.286468982696533;2
12.622368812561035;10.36353874206543;1
-3.7622480392456055;4.400458812713623;4
7.335596561431885;6.734432220458984;1
-3.5775792598724365;2.728203296661377;4
15.359384536743164;1.4840455055236816;2
14.4049654006958;1.8154929876327515;2
-2.0126895904541016;5.723399639129639;4
7.925770282745361;5.926949501037598;1
9.93753433227539;9.143661499023438;1
-0.866289496421814;5.0511369705200195;2
6.131844997406006;7.074589729309082;1
13.259688377380371;-5.597444534301758;3
0.8686013221740723;14.220698356628418;3
8.245523452758789;8.766968727111816;1
-1.3136156797409058;4.76463508605957;2
12.38398551940918;-6.026319980621338;3
11.729935646057129;15.764607429504395;5
11.619693756103516;-4.933821201324463;3
11.40298843383789;-5.82667875289917;3
8.907023429870605;-5.7317376136779785;3
0.9841451644897461;15.021202087402344;1
10.93631362915039;16.818771362304688;5
8.942852973937988;-5.675569534301758;3
13.870762825012207;11.24239730834961;1
-1.5411568880081177;5.235038757324219;4
11.879226684570312;9.79404067993164;1
10.657773971557617;2.6004812717437744;2
12.270580291748047;-5.0693278312683105;3
12.300314903259277;-2.8348469734191895;2
-3.7485036849975586;3.849928140640259;4
11.536025047302246;-5.73933219909668;3
10.482745170593262;16.371353149414062;5
11.244828224182129;16.0851993560791;5
8.036684036254883;5.642821788787842;1
-4.810493469238281;1.695053219795227;4
15.557876586914062;1.9707074165344238;2
8.860097885131836;5.327378273010254;2
13.139293670654297;-5.006126880645752;5
8.419717788696289;5.094313144683838;2
9.790424346923828;-5.095170497894287;3
9.029129028320312;5.276371479034424;5
15.645973205566406;1.978369951248169;2
11.51906681060791;15.994750022888184;5
-4.30201530456543;3.658564329147339;4
11.85153865814209;15.324609756469727;3
1.4336096048355103;16.006208419799805;0
14.610530853271484;1.5780677795410156;1
12.810301780700684;-5.187849521636963;3
11.665546417236328;-4.925097465515137;3
13.96075439453125;10.540594100952148;2
11.686969757080078;2.147871255874634;2
11.414066314697266;15.798144340515137;5
14.104090690612793;2.2779290676116943;2
-3.9307103157043457;3.822101593017578;4
10.27922248840332;9.276110649108887;0
9.37818431854248;-5.349501609802246;3
-2.6184840202331543;3.4551501274108887;4
-2.266677141189575;3.880080461502075;4
13.372397422790527;12.988041877746582;0
0.20368701219558716;5.8980326652526855;2
3.3027470111846924;6.898871898651123;4
-3.5362794399261475;4.490427017211914;4
12.238165855407715;14.6365966796875;5
14.175385475158691;0.9963714480400085;1
12.587671279907227;-5.786818504333496;1
7.262778282165527;7.89241886138916;1
-1.747395634651184;3.357043743133545;4
12.79067611694336;10.642260551452637;1
-3.0805552005767822;1.6411534547805786;4
11.936005592346191;9.795019149780273;1
12.65355110168457;10.637445449829102;1
-4.204475402832031;4.190376281738281;4
-2.2853379249572754;5.775394916534424;0
-2.768123149871826;4.564441204071045;4
10.227862358093262;16.07339096069336;5
10.587360382080078;16.98575210571289;5
13.137589454650879;-5.622084140777588;3
12.999909400939941;-5.431302070617676;3
1.3425484895706177;15.710124015808105;3
7.273870468139648;7.655997276306152;1
8.834999084472656;2.834089756011963;1
10.041108131408691;14.321773529052734;2
8.096536636352539;5.4906535148620605;3
1.6105138063430786;13.905409812927246;3
10.651350021362305;-5.790881633758545;3
13.981667518615723;11.760154724121094;5
13.494588851928711;-6.241358757019043;3
7.360649108886719;7.688889026641846;1
12.035188674926758;15.1966552734375;5
-3.7849085330963135;2.9042246341705322;4
1.709517478942871;14.593485832214355;3
-0.12058377265930176;5.685963153839111;0
13.316695213317871;11.358497619628906;1
-2.059608221054077;2.5195231437683105;5
11.49647331237793;-3.2264907360076904;3
-4.279931545257568;3.3964991569519043;4
9.810078620910645;2.986609935760498;2
-4.6596221923828125;1.6913548707962036;4
-0.7191079258918762;6.117532253265381;0
8.009231567382812;3.193026304244995;2
13.602472305297852;10.60982894897461;2
8.800257682800293;-5.773010730743408;3
14.246787071228027;11.129549026489258;5
12.63581371307373;-3.576720952987671;2
1.760002851486206;14.453916549682617;5
13.327874183654785;0.30527064204216003;2
10.474186897277832;16.060022354125977;5
10.074028968811035;-5.0898118019104;3
-4.685764312744141;1.6996257305145264;5
10.817044258117676;17.145803451538086;5
15.53381061553955;1.8183385133743286;2
13.604787826538086;11.644013404846191;1
14.547348022460938;3.568561553955078;2
-1.7674486637115479;4.132902145385742;4
10.694086074829102;9.664262771606445;1
12.045525550842285;-6.2443695068359375;3
10.322550773620605;15.827513694763184;5
-3.1214864253997803;1.6624459028244019;4
8.017178535461426;5.744783401489258;3
-4.8595733642578125;2.2203290462493896;1
0.518820583820343;13.986336708068848;0
11.189798355102539;15.05027961730957;5
-3.4300782680511475;1.4538915157318115;0
11.40569019317627;-4.497233867645264;2
14.313955307006836;10.39684009552002;2
13.2122220993042;3.6728882789611816;5
-2.461108684539795;5.689706802368164;4
10.094907760620117;16.259519577026367;5
10.110025405883789;-5.653966903686523;2
13.0559720993042;-5.43647575378418;5
10.260440826416016;16.598125457763672;5
1.1276559829711914;15.307738304138184;0
-0.017697423696517944;14.483073234558105;3
10.358670234680176;15.850214958190918;5
8.809056282043457;2.8850197792053223;1
0.5662462711334229;15.697945594787598;3
6.117318153381348;7.276025772094727;1
13.894017219543457;12.186171531677246;1
13.254162788391113;1.2154711484909058;2
10.120609283447266;9.637633323669434;1
-4.080565452575684;4.396415710449219;4
12.480171203613281;14.539265632629395;5
0.8906004428863525;15.646454811096191;0
8.419343948364258;4.733422756195068;2
8.220902442932129;3.8441004753112793;1
10.836344718933105;17.129549026489258;5
12.01884651184082;9.800026893615723;0
12.786498069763184;10.536200523376465;5
-2.783139705657959;4.2218337059021;4
8.836692810058594;9.09169864654541;1
10.848074913024902;15.161674499511719;5
12.992230415344238;13.631153106689453;5
13.165741920471191;-4.933133602142334;2
3.400298833847046;6.898890495300293;1
9.06056022644043;3.67924165725708;2
0.4149627089500427;13.447966575622559;4
13.939764976501465;11.86756706237793;1
-3.083979368209839;5.528834342956543;4
8.794723510742188;8.596881866455078;1
-2.445154905319214;5.723389625549316;4
10.34878158569336;-5.1030144691467285;3
-2.4354734420776367;5.738376140594482;4
10.130157470703125;16.351747512817383;5
8.933095932006836;4.011711597442627;2
-1.1413127183914185;4.872213363647461;4
13.73255729675293;12.032783508300781;5
11.037493705749512;9.712942123413086;1
13.070403099060059;-0.2389591932296753;2
11.758386611938477;-6.048272132873535;3
1.3254164457321167;15.418206214904785;1
2.8708465099334717;6.806151866912842;4
-3.6716177463531494;5.032076358795166;4
2.059025764465332;13.609414100646973;3
12.068010330200195;15.086143493652344;5
14.988923072814941;1.4116485118865967;2
8.288853645324707;5.213724613189697;3
10.618302345275879;-6.407371997833252;3
6.748923301696777;8.913439750671387;0
11.722734451293945;-5.605868339538574;3
10.929522514343262;-5.677008152008057;3
13.037031173706055;-5.953378677368164;3
-2.9553847312927246;4.0820159912109375;4
-4.216649055480957;3.0688316822052;4
11.161399841308594;-4.707969665527344;3
12.874690055847168;13.654626846313477;5
-2.3865485191345215;3.4120028018951416;5
8.144841194152832;8.519229888916016;1
8.880867004394531;3.2893118858337402;1
10.114019393920898;9.23381519317627;0
8.66445541381836;2.7555360794067383;2
-2.8192291259765625;4.510251522064209;4
11.820320129394531;-5.510950088500977;2
9.601194381713867;2.890038251876831;2
-3.8150525093078613;4.821507930755615;4
12.282459259033203;-2.2594926357269287;2
10.859807014465332;-3.9109036922454834;3
-3.1191534996032715;1.6049022674560547;5
-3.2064828872680664;4.75693416595459;5
-1.2228375673294067;6.026817321777344;1
-1.8414318561553955;5.85112190246582;4
10.780989646911621;-5.666006565093994;3
-2.9573111534118652;5.61351203918457;4
-1.1525020599365234;5.895631790161133;4
12.757329940795898;14.165154457092285;5
1.7220336198806763;15.903093338012695;3
13.074647903442383;-5.542444705963135;3
10.127636909484863;14.494641304016113;0
11.459630012512207;9.850668907165527;1
14.092390060424805;11.29448413848877;0
-4.222505569458008;4.191350936889648;4
10.967362403869629;-4.889021396636963;3
10.639300346374512;15.757475852966309;5
7.0062479972839355;8.467409133911133;1
8.31381607055664;3.8729889392852783;2
-1.0379877090454102;4.982589244842529;4
9.039690017700195;3.451524496078491;1
11.62756633758545;16.71122169494629;5
-2.6262149810791016;4.198757648468018;4
13.874114036560059;2.5537376403808594;2
13.26656436920166;3.580711603164673;5
12.549137115478516;10.563440322875977;0
-2.1372475624084473;2.4499173164367676;4
10.301430702209473;9.29237174987793;1
12.143158912658691;-2.6054673194885254;1
12.136978149414062;-4.84393310546875;0
1.5048084259033203;13.919122695922852;3
14.903039932250977;1.3892899751663208;2
-3.1201367378234863;1.6258429288864136;4
-4.660607814788818;2.5515425205230713;4
10.893598556518555;16.315256118774414;5
-3.2987794876098633;4.789924621582031;4
-4.5254621505737305;3.710710287094116;4
10.749578475952148;-5.204721450805664;3
6.0650315284729;7.184962272644043;2
-1.143430471420288;3.8419604301452637;0
8.31054401397705;3.6893134117126465;2
-3.2017016410827637;4.76717472076416;0
8.70360279083252;3.048337936401367;1
-3.9304022789001465;2.7750115394592285;4
0.39623695611953735;6.027785778045654;0
6.7515058517456055;8.891889572143555;1
-3.5164854526519775;4.763055324554443;4
9.914728164672852;9.327383995056152;1
13.963142395019531;12.085243225097656;1
8.86734676361084;9.099142074584961;4
7.5781779289245605;6.962091445922852;1
9.60013484954834;3.101187229156494;2
7.568313121795654;6.775700092315674;1
-1.0595020055770874;4.030577182769775;4
11.83979320526123;16.138113021850586;5
13.399043083190918;1.7059673070907593;2
10.224834442138672;16.346975326538086;5
11.570978164672852;16.705543518066406;5
12.486320495605469;-5.633268356323242;3
14.826864242553711;1.907328486442566;2
11.883062362670898;9.817258834838867;1
8.820416450500488;8.663175582885742;1
13.696101188659668;-6.287839412689209;2
8.49995231628418;3.2540247440338135;2
0.39725250005722046;15.611915588378906;3
1.6190872192382812;13.880624771118164;3
13.314208030700684;12.200148582458496;1
11.268352508544922;16.195720672607422;5
12.815716743469238;-4.3347344398498535;5
1.1445691585540771;15.510645866394043;3
13.380565643310547;13.066407203674316;5
8.009111404418945;3.0283710956573486;2
8.052898406982422;8.468450546264648;0
8.035297393798828;5.583549976348877;1
13.287346839904785;0.27662113308906555;2
0.8546047210693359;14.58867073059082;2
7.39891242980957;8.766900062561035;1
-4.066256523132324;4.513491153717041;4
-2.414463758468628;5.389847755432129;4
13.277871131896973;-4.94405460357666;3
-0.5241404175758362;4.579697608947754;4
8.869277000427246;4.125437259674072;2
13.187054634094238;3.713275671005249;2
-1.4001567363739014;5.268760681152344;4
-1.805564045906067;4.8300251960754395;4
11.379579544067383;-4.526005268096924;3
11.905521392822266;-6.574568271636963;3
0.1178988441824913;14.300024032592773;0
9.980940818786621;-5.065327167510986;3
-4.051820278167725;1.543226957321167;4
12.71259880065918;-3.6620466709136963;3
6.746428489685059;8.868522644042969;1
14.204753875732422;10.738791465759277;1
11.494845390319824;-6.646854877471924;3
12.708454132080078;-3.6420438289642334;5
9.346794128417969;-5.966888427734375;3
8.911938667297363;4.688135147094727;2
10.835334777832031;16.787782669067383;5
9.448932647705078;-5.597470760345459;3
8.623147964477539;3.607886791229248;2
-0.07041116058826447;14.18645191192627;3
9.05676555633545;-5.302206516265869;3
-1.0197737216949463;4.999531269073486;2
-2.497572183609009;2.173851728439331;4
0.764258086681366;14.603128433227539;2
9.665122985839844;-5.101408958435059;3
-1.0825138092041016;5.007216453552246;4
11.486739158630371;16.022069931030273;5
10.258397102355957;15.971441268920898;5
11.27334976196289;-3.4360620975494385;3
14.547191619873047;3.5656557083129883;2
15.223450660705566;1.7216219902038574;2
9.048239707946777;8.787639617919922;0
13.453573226928711;-6.216136455535889;3
1.733532428741455;15.880399703979492;0
6.0917887687683105;7.203066349029541;3
0.9397469162940979;15.630348205566406;0
-4.660707473754883;3.3504621982574463;4
0.9485906362533569;14.54558277130127;2
15.476086616516113;1.3055119514465332;2
13.263378143310547;12.999311447143555;1
14.228964805603027;10.731436729431152;2
13.134468078613281;13.04918098449707;5
12.002703666687012;-6.271910667419434;3
-1.3483024835586548;4.943251132965088;4
11.64123249053955;-6.5001912117004395;3
2.826108694076538;6.7973551750183105;1
10.164935111999512;14.849087715148926;5
11.216326713562012;-3.494089365005493;3
1.4201104640960693;15.104266166687012;2
13.264886856079102;13.119363784790039;5
12.357177734375;-2.975283145904541;2
6.119102954864502;7.09419059753418;2
11.79893684387207;-2.9324612617492676;2
1.2933619022369385;14.005169868469238;3
-1.8745458126068115;2.875225782394409;4
15.666712760925293;1.9632211923599243;2
12.754171371459961;-1.3084112405776978;3
13.275349617004395;11.19179630279541;0
-1.9883769750595093;5.675293445587158;4
6.898741722106934;8.644574165344238;2
14.234419822692871;10.74448013305664;2
7.593849182128906;7.544431686401367;1
13.107887268066406;12.650779724121094;1
-4.530180931091309;2.6625142097473145;4
-3.5428242683410645;4.9822516441345215;4
0.5501567125320435;13.910541534423828;4
-3.458092451095581;2.9929044246673584;4
-1.5945663452148438;3.0039803981781006;4
9.677000999450684;9.116617202758789;1
13.920388221740723;10.476887702941895;0
-4.66184663772583;3.2803428173065186;4
-3.833399534225464;1.4692316055297852;4
0.02694554254412651;14.703346252441406;2
8.677875518798828;2.714845895767212;2
13.253996849060059;0.1949659287929535;2
-1.1728549003601074;6.054926872253418;4
10.250948905944824;15.84758472442627;5
13.920327186584473;10.57459831237793;0
14.090988159179688;1.8328255414962769;3
11.379171371459961;-3.3657548427581787;2
14.224717140197754;1.6269750595092773;2
11.183900833129883;16.760866165161133;5
10.148877143859863;9.195686340332031;1
10.587915420532227;-6.648622989654541;3
14.964662551879883;1.8440529108047485;2
12.022062301635742;16.753623962402344;5
10.138529777526855;16.23107147216797;5
10.070991516113281;14.535101890563965;4
0.9346175789833069;15.548970222473145;1
8.08948802947998;8.541926383972168;1
-4.330194473266602;4.335248947143555;4
11.663966178894043;2.1855077743530273;2
10.4225435256958;15.594624519348145;5
-0.9585888981819153;3.477792978286743;3
-2.7849578857421875;4.8716864585876465;0
11.120935440063477;15.232986450195312;5
8.708919525146484;3.6342077255249023;2
12.19067096710205;16.614072799682617;5
8.645681381225586;-5.840980052947998;3
2.7260100841522217;6.77554988861084;1
3.3791537284851074;6.915555000305176;4
10.895557403564453;17.048927307128906;5
-3.9496004581451416;2.8007733821868896;4
11.594820022583008;10.01171588897705;1
11.033513069152832;-4.811253547668457;3
15.332571983337402;1.4357846975326538;2
13.173154830932617;0.8559340238571167;2
10.475817680358887;-6.472001552581787;3
15.199692726135254;1.6854956150054932;2
7.984001636505127;3.7056198120117188;2
11.693690299987793;-4.873339653015137;2
15.446542739868164;1.3812657594680786;2
0.5965946316719055;6.142868995666504;4
-3.356104612350464;5.396177291870117;4
0.7989715337753296;15.72674560546875;1
8.416543960571289;4.684762954711914;2
2.1081554889678955;13.568881034851074;3
-3.381214141845703;2.8117477893829346;4
8.132487297058105;5.529463768005371;1
11.277800559997559;-3.4326770305633545;3
11.830011367797852;15.349882125854492;5
14.252754211425781;1.8566514253616333;2
13.687150955200195;10.568962097167969;1
11.347041130065918;9.857139587402344;1
8.645029067993164;4.544855117797852;2
8.880648612976074;3.0758233070373535;2
13.182807922363281;-4.995248317718506;3
13.554787635803223;-4.842259407043457;1
11.589020729064941;2.1920483112335205;2
11.827177047729492;-5.861624240875244;3
10.26144790649414;16.335357666015625;2
13.105570793151855;10.914177894592285;1
-1.771201729774475;4.607154369354248;4
11.106829643249512;9.777960777282715;0
-1.5556771755218506;5.02340030670166;4
14.551833152770996;3.5835859775543213;2
13.702499389648438;1.313889503479004;2
8.179189682006836;3.380345582962036;2
9.860751152038574;9.125229835510254;1
13.35351848602295;0.3273521959781647;2
6.1048970222473145;7.079006195068359;1
-0.6863204836845398;6.1635212898254395;1

==> results/cora-loss-ucode.csv <==
X	Y
1	0.67302334
2	0.6715675
3	0.6779524
4	0.6712163
5	0.6707076
6	0.66994596
7	0.67357844
8	0.6724993
9	0.67034703
10	0.67544526
11	0.6699275
12	0.66946465
13	0.66915774
14	0.67060655
15	0.6698489
16	0.67164034
17	0.6703727
18	0.6713031
19	0.67470926
20	0.66788936
21	0.66846824
22	0.6682031
23	0.6693159
24	0.6679906
25	0.6657609
26	0.6683732
27	0.6716385
28	0.66730714
29	0.6671395
30	0.6675272
31	0.6650187
32	0.6660383
33	0.67253226
34	0.66414356
35	0.66424173
36	0.66760814
37	0.66807973
38	0.66328454
39	0.66351104
40	0.67050326
41	0.66508746
42	0.6664212
43	0.6648059
44	0.663142
45	0.66281545
46	0.6654816
47	0.6671096
48	0.6650812
49	0.6640906
50	0.6686933
51	0.6620585
52	0.6614393
53	0.66390437
54	0.6640674
55	0.66592246
56	0.662295
57	0.6633643
58	0.6660957
59	0.662202
60	0.662816
61	0.67099106
62	0.66143495
63	0.66528857
64	0.6617275
65	0.667147
66	0.66072184
67	0.66338265
68	0.65851235
69	0.6593601
70	0.66035604
71	0.66277504
72	0.6599301
73	0.6624359
74	0.65892756
75	0.65562177
76	0.65839446
77	0.66733164
78	0.65730244
79	0.6567544
80	0.65783924
81	0.65882194
82	0.6647382
83	0.6653732
84	0.6608775
85	0.6636817
86	0.65431195
87	0.6521331
88	0.65390015
89	0.65429866
90	0.66124606
91	0.653209
92	0.6515021
93	0.6542438
94	0.6508699
95	0.65681803
96	0.6550618
97	0.65669453
98	0.6519133
99	0.65451187
100	0.64841187
101	0.6560725
102	0.6454204
103	0.6489882
104	0.64839214
105	0.64559036
106	0.6549263
107	0.64506924
108	0.64277536
109	0.64536065
110	0.65216875
111	0.66684395
112	0.6554487
113	0.65438056
114	0.6525141
115	0.6499232
116	0.6491454
117	0.6522682
118	0.64394516
119	0.6484303
120	0.6517458
121	0.6527048
122	0.6519841
123	0.6406597
124	0.6454445
125	0.656051
126	0.6530739
127	0.64620584
128	0.6546588
129	0.64516175
130	0.64893353
131	0.6419966
132	0.6436626
133	0.63925505
134	0.65515834
135	0.64812696
136	0.6595206
137	0.65672076
138	0.6530823
139	0.651557
140	0.6405031
141	0.6477939
142	0.6401446
143	0.64172584
144	0.6407833
145	0.6389978
146	0.6559909
147	0.6421208
148	0.64797235
149	0.6445533
150	0.6478686
151	0.6435942
152	0.64793944
153	0.6509068
154	0.6412075
155	0.63749796
156	0.63945806
157	0.641723
158	0.6509705
159	0.6439916
160	0.6421369
161	0.6486212
162	0.63955563
163	0.6428139
164	0.64641577
165	0.6379217
166	0.64689285
167	0.6375736
168	0.6454486
169	0.6374801
170	0.6371976
171	0.63583726
172	0.63818145
173	0.6402552
174	0.6428535
175	0.6359311
176	0.64790684
177	0.64233357
178	0.6419169
179	0.6471707
180	0.6480417
181	0.6399033
182	0.64668137
183	0.64799064
184	0.63620585
185	0.64765596
186	0.6341034
187	0.64472926
188	0.636992
189	0.6363408
190	0.63523626
191	0.6380163
192	0.6371521
193	0.634662
194	0.63752025
195	0.6330316
196	0.64061743
197	0.6412895
198	0.6406789
199	0.6444737
200	0.63951874
201	0.6375116
202	0.6351445
203	0.6333275
204	0.63855237
205	0.63828117
206	0.63664937
207	0.645038
208	0.63883424
209	0.63600445
210	0.63366044
211	0.6333501
212	0.6460675
213	0.6544687
214	0.64050096
215	0.6454959
216	0.6385436
217	0.6366421
218	0.63821507
219	0.6326255
220	0.6331603
221	0.63348156
222	0.6387875
223	0.6358016
224	0.64120907
225	0.65539455
226	0.6396211
227	0.64617515
228	0.64258873
229	0.6408512
230	0.64105606
231	0.64293444
232	0.6331955
233	0.6346141
234	0.6489796
235	0.6397734
236	0.6412754
237	0.6434785
238	0.6402622
239	0.64870846
240	0.63762414
241	0.6419453
242	0.6399116
243	0.6420015
244	0.6355104
245	0.64050436
246	0.63637334
247	0.646383
248	0.6428005
249	0.6353303
250	0.6400778
251	0.63728064
252	0.64375454
253	0.6442888
254	0.6427426
255	0.63531786
256	0.63934016
257	0.6359791
258	0.64390033
259	0.6500279
260	0.63996184
261	0.6404287
262	0.6460888
263	0.64672655
264	0.64624316
265	0.63400537
266	0.63413304
267	0.63898677
268	0.6380272
269	0.6324651
270	0.6341189
271	0.6348907
272	0.6386778
273	0.6376569
274	0.6449713
275	0.6323646
276	0.6440968
277	0.63437194
278	0.6340269
279	0.63703775
280	0.6348894
281	0.6477926
282	0.6432637
283	0.6363066
284	0.6488537
285	0.64223903
286	0.6475356
287	0.6409684
288	0.6317152
289	0.64180464
290	0.63655007
291	0.6443808
292	0.64882565
293	0.63762426
294	0.6401619
295	0.63889897
296	0.6366495
297	0.6485839
298	0.6353889
299	0.6421642
300	0.6547009
301	0.6364239
302	0.65235746
303	0.63133353
304	0.6400491
305	0.64495134
306	0.63182646
307	0.653251
308	0.63204974
309	0.6403679
310	0.6322884
311	0.64687175
312	0.6438069
313	0.6396121
314	0.63703746
315	0.6377342
316	0.6449923
317	0.63428354
318	0.63294554
319	0.6392294
320	0.6362661
321	0.64329284
322	0.639285
323	0.6321567
324	0.64025074
325	0.6326896
326	0.6332177
327	0.63909733
328	0.6530171
329	0.6323738
330	0.6375815
331	0.6400513
332	0.6515794
333	0.64591956
334	0.63247
335	0.63210285
336	0.6427845
337	0.6390067
338	0.6399441
339	0.6334645
340	0.640958
341	0.6365985
342	0.6416543
343	0.64836466
344	0.6418055
345	0.64401245
346	0.63564336
347	0.6400117
348	0.6359613
349	0.63846356
350	0.6426016
351	0.6336024
352	0.6535561
353	0.6336297
354	0.64614445
355	0.6355873
356	0.639273
357	0.63230056
358	0.63180596
359	0.64665043
360	0.6316924
361	0.650434
362	0.64018965
363	0.6422378
364	0.65030783
365	0.64626324
366	0.63906276
367	0.6430718
368	0.63678217
369	0.63438475
370	0.644305
371	0.64092475
372	0.6420539
373	0.63641715
374	0.6445653
375	0.63354075
376	0.6423651
377	0.63970226
378	0.6345645
379	0.64064157
380	0.63510245
381	0.63271546
382	0.64026487
383	0.64965194
384	0.645898
385	0.63759446
386	0.63703024
387	0.6437748
388	0.63418037
389	0.6359418
390	0.6340093
391	0.6347585
392	0.64524424
393	0.63717717
394	0.64535403
395	0.64272463
396	0.643273
397	0.63380784
398	0.6438963
399	0.6373647
400	0.64456075
401	0.6434071
402	0.63487536
403	0.63672733
404	0.6346572
405	0.6394237
406	0.6416005
407	0.63257605
408	0.6344986
409	0.64064085
410	0.6459371
411	0.65013194
412	0.6463642
413	0.6346837
414	0.64102405
415	0.64118236
416	0.6501537
417	0.6471838
418	0.6414213
419	0.63323
420	0.6364992
421	0.6396543
422	0.6336217
423	0.6418849
424	0.6391631
425	0.64600605
426	0.64341325
427	0.63558936
428	0.6419041
429	0.6339445
430	0.63167804
431	0.6329852
432	0.6449554
433	0.64271104
434	0.64069426
435	0.6367234
436	0.6367543
437	0.63984734
438	0.63516986
439	0.6327486
440	0.6334065
441	0.6323365
442	0.63282454
443	0.63094974
444	0.6375652
445	0.63451004
446	0.6449828
447	0.63923156
448	0.6368087
449	0.6332439
450	0.641345
451	0.6379326
452	0.6361588
453	0.6324291
454	0.6415671
455	0.63202983
456	0.64577067
457	0.63746285
458	0.65144366
459	0.65389395
460	0.64517134
461	0.6404675
462	0.640511
463	0.63516265
464	0.6389012
465	0.63285255
466	0.63627785
467	0.63981944
468	0.64777404
469	0.63592345
470	0.63134503
471	0.63630795
472	0.6326732
473	0.63362366
474	0.6345022
475	0.6486218
476	0.6429893
477	0.6341222
478	0.63866186
479	0.655873
480	0.6314589
481	0.64121664
482	0.64138824
483	0.63890415
484	0.64532524
485	0.63641196
486	0.6334948
487	0.64062214
488	0.63536215
489	0.63229054
490	0.6455263
491	0.64530426
492	0.63680756
493	0.6390166
494	0.63541454
495	0.6470565
496	0.6423589
497	0.63599116
498	0.6345886
499	0.645656
500	0.645784


==> results/cora_embedding.csv <==
x;y;label
11.538233757019043;15.313672065734863;3
18.83902931213379;4.236273765563965;4
14.735223770141602;11.567357063293457;4
16.708587646484375;3.2877933979034424;0
-9.53544807434082;4.037652492523193;3
-2.5015430450439453;7.3799872398376465;2
11.448264122009277;-0.09218654781579971;0
13.910764694213867;7.594533443450928;3
13.229884147644043;13.613006591796875;3
-3.3352773189544678;6.230226993560791;2
5.251156330108643;7.065797805786133;0
9.773418426513672;11.564077377319336;0
20.269567489624023;4.434135437011719;4
13.714661598205566;12.509136199951172;3
13.824790000915527;8.322681427001953;3
11.500716209411621;15.298343658447266;3
-4.259458065032959;7.000345706939697;2
13.92492961883545;15.507381439208984;3
4.795498371124268;8.237615585327148;1
13.549168586730957;11.974400520324707;3
16.549205780029297;-5.922426700592041;5
4.895968914031982;-0.3370358645915985;3
18.749494552612305;5.657696723937988;4
11.591833114624023;23.752988815307617;6
13.727204322814941;15.951982498168945;3
11.655926704406738;13.683168411254883;3
11.429348945617676;24.00224494934082;6
12.830649375915527;8.25406551361084;3
-4.0692830085754395;6.714921474456787;2
20.10610008239746;4.542370796203613;4
11.660820007324219;13.469608306884766;3
3.1538450717926025;0.9505484104156494;6
3.753084421157837;1.7598836421966553;0
18.047208786010742;6.0420308113098145;4
-2.766522169113159;7.26103401184082;2
6.8661627769470215;0.3665142059326172;0
4.8763909339904785;7.985811233520508;1
13.649806022644043;-5.166804790496826;5
17.450462341308594;5.757186412811279;4
18.263582229614258;6.030001163482666;4
13.588457107543945;13.782767295837402;3
4.33734655380249;0.5937748551368713;6
3.229672908782959;1.036015272140503;6
20.135953903198242;4.4739532470703125;4
12.770623207092285;14.701583862304688;3
13.539040565490723;11.879725456237793;3
-4.8733649253845215;5.766800880432129;2
17.34027862548828;-7.3894944190979;5
14.660133361816406;11.669689178466797;3
13.106544494628906;8.323264122009277;4
14.306925773620605;-5.480178356170654;5
13.738812446594238;15.08401870727539;3
12.068770408630371;-0.2705036997795105;0
-3.7935688495635986;7.514036178588867;2
6.639495849609375;9.05944538116455;1
6.336889266967773;0.7390441298484802;4
4.681100845336914;1.179612159729004;6
10.694470405578613;-0.43313273787498474;3
-2.3447701930999756;7.460989475250244;2
-4.28618860244751;7.121151447296143;2
5.566211700439453;0.6276794672012329;0
7.369927406311035;0.4399629533290863;0
10.56005573272705;-0.5663953423500061;0
17.650522232055664;5.655895709991455;4
-2.9216339588165283;7.174196243286133;2
10.576431274414062;-0.5724297165870667;0
6.489116668701172;-9.606864929199219;4
17.27208137512207;-7.318141460418701;5
-2.229444742202759;6.83943510055542;2
4.768730163574219;1.2156214714050293;6
15.332510948181152;-6.075195789337158;5
-0.44508227705955505;8.83775520324707;2
-2.471524715423584;7.517341613769531;2
-3.8443691730499268;6.84514856338501;2
6.952809810638428;0.4288523197174072;0
19.106918334960938;4.366953372955322;4
3.372617721557617;1.7978956699371338;5
4.8617095947265625;1.1158448457717896;6
14.634486198425293;7.488080024719238;4
4.96875524520874;-0.33765551447868347;0
12.11856746673584;-0.24867573380470276;0
11.678409576416016;-0.023110996931791306;0
17.83084487915039;6.837090969085693;4
-2.176572322845459;7.36611270904541;2
18.102039337158203;3.9308605194091797;4
5.482819080352783;7.446200847625732;1
12.243396759033203;7.883913993835449;4
3.5388708114624023;1.027509331703186;6
4.024810791015625;1.6300327777862549;0
19.20882797241211;4.733877658843994;4
-3.5419466495513916;6.523727893829346;2
18.73973846435547;5.046719074249268;4
11.478614807128906;23.83983612060547;6
3.1860032081604004;1.7774176597595215;6
18.230010986328125;4.1305413246154785;0
11.246735572814941;-0.7860591411590576;0
3.5168848037719727;1.145784616470337;6
17.472610473632812;-6.7761712074279785;5
5.371047496795654;0.5492803454399109;0
11.503918647766113;23.835962295532227;6
11.94291877746582;-0.28260281682014465;0
-0.5244373083114624;8.787381172180176;2
5.184135913848877;8.482115745544434;1
5.003800868988037;8.056472778320312;1
5.455197811126709;8.12344741821289;1
-3.2507500648498535;6.2545623779296875;2
3.1321651935577393;1.6459007263183594;6
16.66313934326172;-6.967335224151611;5
11.543359756469727;23.85910415649414;6
5.048503875732422;8.328971862792969;1
-1.304138422012329;8.476081848144531;2
-4.621638774871826;5.693821907043457;2
6.319272994995117;8.013274192810059;1
17.573434829711914;-7.00252628326416;5
16.00238609313965;-5.335945129394531;5
4.791852951049805;1.6542712450027466;5
16.688167572021484;3.2704436779022217;6
16.04659080505371;-5.502598285675049;5
3.8518126010894775;1.1928772926330566;6
17.070165634155273;-7.341732025146484;5
14.331452369689941;-5.475156784057617;5
6.722187519073486;7.580394268035889;1
11.574284553527832;23.94781494140625;6
11.441685676574707;23.943344116210938;6
6.283322334289551;7.961324691772461;1
17.620990753173828;-7.171041488647461;5
6.562228202819824;8.985695838928223;1
11.51142692565918;23.856969833374023;6
16.817649841308594;-6.630698204040527;5
15.677517890930176;-6.159312725067139;5
4.13761568069458;0.9219971895217896;5
-1.273263692855835;8.62760066986084;1
17.096471786499023;-7.2710862159729;5
5.266744136810303;8.128976821899414;1
5.275040626525879;8.323286056518555;1
5.482895374298096;7.670562744140625;1
-0.2523879408836365;7.289572715759277;1
5.104214668273926;7.985687732696533;1
5.500847816467285;8.513229370117188;1
4.8484206199646;8.049339294433594;1
18.810707092285156;4.893951416015625;4
14.944592475891113;7.356135368347168;3
11.749279975891113;0.0401262529194355;0
13.122794151306152;15.120823860168457;3
11.503372192382812;23.891639709472656;6
11.582304954528809;23.992435455322266;6
7.730712413787842;0.3834812641143799;0
16.706735610961914;3.287445306777954;3
6.805482864379883;-9.549859046936035;4
5.6016669273376465;-0.006568100769072771;0
13.543577194213867;15.339107513427734;3
18.109405517578125;6.32824182510376;4
18.345508575439453;5.1366658210754395;4
4.894757270812988;7.814548015594482;1
-4.432370185852051;6.349903583526611;2
-1.3127100467681885;7.229619979858398;2
-3.7801828384399414;6.37409782409668;2
13.436445236206055;15.777202606201172;3
13.81309700012207;8.290481567382812;3
13.53524398803711;8.185473442077637;3
10.30577564239502;12.235607147216797;3
5.65435791015625;0.7063820362091064;0
4.5077691078186035;1.8107234239578247;4
16.840532302856445;-7.218613147735596;5
4.958469390869141;1.666579246520996;0
11.459834098815918;14.980173110961914;3
17.756561279296875;3.811840295791626;4
13.500144004821777;7.636799335479736;3
13.556055068969727;7.647748947143555;3
13.007312774658203;13.881049156188965;3
-3.501192092895508;7.534632205963135;2
13.745085716247559;8.222596168518066;3
6.513222694396973;-9.370085716247559;3
-1.5117319822311401;8.523975372314453;2
-3.798947334289551;7.473472595214844;2
3.187812328338623;0.9271454811096191;6
4.957719326019287;-0.37985920906066895;1
6.285682678222656;-9.604592323303223;4
11.565539360046387;14.92907428741455;3
13.407520294189453;15.114748001098633;3
13.681807518005371;8.222674369812012;3
3.1493208408355713;1.7355597019195557;6
11.39428424835205;15.142940521240234;3
11.541810035705566;15.270057678222656;3
6.404568672180176;8.13629150390625;3
12.459188461303711;13.9194974899292;3
10.98554515838623;-0.5433930158615112;0
14.102055549621582;6.8055877685546875;4
-3.9008588790893555;6.732385635375977;2
-4.4584760665893555;6.944626331329346;2
2.6163086891174316;1.9903969764709473;6
12.205072402954102;7.916482925415039;5
6.508769512176514;-8.915046691894531;3
14.687361717224121;-5.664254188537598;5
18.151805877685547;5.754880905151367;4
18.16769027709961;3.963226556777954;0
15.306052207946777;10.781689643859863;4
13.047947883605957;15.228093147277832;3
17.937564849853516;6.666198253631592;4
14.58695125579834;7.060703277587891;4
13.34117603302002;13.774454116821289;3
13.472156524658203;15.877511978149414;3
-2.4122350215911865;7.783120632171631;2
16.5538387298584;-5.2938313484191895;4
4.875690937042236;0.9227161407470703;0
13.541138648986816;14.269661903381348;3
-0.7728211879730225;8.495245933532715;2
12.185257911682129;14.589903831481934;3
14.22508716583252;7.553371429443359;3
6.5130181312561035;-8.9996337890625;4
6.1788105964660645;1.332711935043335;4
4.047223091125488;1.2658724784851074;0
13.738144874572754;8.086731910705566;3
11.428364753723145;23.94894027709961;6
5.8021931648254395;0.766956090927124;0
13.144458770751953;15.738714218139648;3
13.744712829589844;12.951342582702637;3
18.023588180541992;5.506633281707764;4
13.397332191467285;8.18319034576416;3
14.393426895141602;12.08067512512207;3
14.981733322143555;-5.85510778427124;5
-1.921755313873291;7.250613212585449;2
15.909039497375488;-5.342824935913086;3
-3.260824203491211;7.0390706062316895;2
14.954329490661621;11.19273567199707;4
13.80156135559082;7.5938639640808105;1
13.494449615478516;13.241654396057129;3
-4.569046497344971;7.454538822174072;2
-0.8389429450035095;8.714790344238281;2
12.094091415405273;15.478667259216309;3
13.570846557617188;12.030805587768555;3
11.569437026977539;13.410977363586426;3
11.332354545593262;15.255546569824219;3
16.759429931640625;-6.5859456062316895;5
5.0735626220703125;8.392894744873047;1
13.244481086730957;13.752839088439941;3
5.663691520690918;8.327103614807129;1
11.277664184570312;15.057635307312012;3
16.482595443725586;-5.836638927459717;5
10.932241439819336;-0.48657119274139404;0
6.251758098602295;-9.629338264465332;3
15.473742485046387;-6.006144046783447;5
3.0617516040802;0.9474597573280334;0
17.682903289794922;5.586909294128418;4
-4.239264488220215;6.72048807144165;2
20.179656982421875;4.45373010635376;4
-4.120156764984131;6.266351222991943;2
17.944664001464844;6.074183464050293;4
18.545103073120117;5.012444496154785;4
16.785907745361328;-7.150086402893066;5
6.756652355194092;7.649089336395264;4
13.299751281738281;16.52389144897461;3
3.688952684402466;0.19627490639686584;5
13.016918182373047;15.01364517211914;3
13.759344100952148;13.626460075378418;3
17.181913375854492;3.5729916095733643;4
6.793014049530029;-9.053326606750488;3
12.058799743652344;-0.22603170573711395;0
20.187782287597656;4.4644575119018555;4
15.9425630569458;-5.46564245223999;5
-2.613206624984741;7.233290672302246;0
11.745508193969727;13.55761432647705;3
3.9132254123687744;1.273093581199646;6
-2.4777066707611084;7.532055854797363;2
16.21285629272461;-6.227399826049805;5
16.625486373901367;-6.901686668395996;5
4.520206928253174;0.4554753005504608;5
11.498812675476074;23.708627700805664;3
-1.3368868827819824;7.251135349273682;2
13.591200828552246;13.060656547546387;3
3.227989435195923;0.9107608795166016;0
19.442949295043945;4.352819919586182;4
4.311531066894531;1.8078418970108032;5
13.617362976074219;7.815397262573242;3
5.379939556121826;0.10552501678466797;0
19.052356719970703;4.752918243408203;4
7.854011535644531;0.34292536973953247;0
3.5933589935302734;0.34065574407577515;3
6.668507099151611;-9.441723823547363;3
3.0624587535858154;1.132665991783142;0
4.201596260070801;0.3075505495071411;0
11.792210578918457;15.232732772827148;3
17.680097579956055;-6.971303939819336;5
6.614043235778809;-9.312100410461426;4
18.086938858032227;3.939781904220581;4
3.3001770973205566;1.8191941976547241;3
19.430749893188477;4.338778972625732;4
5.4174652099609375;7.629650115966797;3
12.232301712036133;7.883841037750244;3
-1.2098197937011719;7.229015350341797;2
-1.0591307878494263;8.68687915802002;2
6.207189083099365;-9.67237377166748;3
10.404046058654785;12.337679862976074;0
15.519757270812988;7.119974613189697;3
5.365682125091553;7.137815475463867;1
13.325562477111816;16.499784469604492;3
-4.697086334228516;6.222977638244629;2
13.090826034545898;15.733994483947754;3
13.592581748962402;12.089970588684082;3
19.192609786987305;4.355385780334473;4
4.797753810882568;0.5133482813835144;5
-4.390578746795654;6.385392665863037;2
5.0239057540893555;7.86431360244751;1
5.5957207679748535;8.175057411193848;1
9.971049308776855;11.846039772033691;0
7.8778204917907715;0.33366188406944275;0
5.565667629241943;7.888368606567383;1
11.478354454040527;23.866046905517578;6
5.444944381713867;8.177888870239258;1
15.522455215454102;7.131259441375732;3
13.264596939086914;15.5653076171875;3
12.291556358337402;15.495550155639648;3
-3.195672035217285;7.232481956481934;2
12.586873054504395;14.148274421691895;3
13.215943336486816;13.843881607055664;3
11.589099884033203;-0.6120117902755737;0
12.860404968261719;14.129192352294922;3
16.62630844116211;-4.813991069793701;4
6.233824253082275;8.331792831420898;1
-1.8014723062515259;7.3309431076049805;3
14.131399154663086;6.792972087860107;4
13.219107627868652;13.674413681030273;3
-0.5365807414054871;8.803678512573242;2
5.357364654541016;0.7298282384872437;0
4.046886920928955;1.4374204874038696;0
4.8710174560546875;0.612506628036499;4
-4.7913007736206055;6.021681785583496;2
11.62285041809082;14.827848434448242;3
-3.6576993465423584;7.110869407653809;2
6.588085651397705;9.01473331451416;1
19.167869567871094;4.355058670043945;4
3.085078716278076;1.7598284482955933;6
14.89498519897461;11.327960968017578;3
-0.8567546606063843;8.580961227416992;2
6.038747787475586;0.14841967821121216;0
13.307849884033203;15.257659912109375;3
12.155401229858398;13.52798080444336;3
-4.621135234832764;5.665886402130127;2
13.680827140808105;13.743203163146973;3
17.13115119934082;3.566099166870117;4
19.626535415649414;4.643463134765625;4
-1.1094263792037964;8.658400535583496;2
4.9352569580078125;-0.35623469948768616;1
11.348088264465332;15.182816505432129;3
17.014995574951172;-6.7401018142700195;5
13.847310066223145;12.63825798034668;3
-3.8127498626708984;7.479432106018066;2
12.039127349853516;-0.272603839635849;0
6.930673122406006;-9.577691078186035;4
13.639673233032227;-5.158956527709961;5
5.3846330642700195;7.592287063598633;1
13.157872200012207;8.302515029907227;3
11.243842124938965;14.98272705078125;3
-3.4562997817993164;7.67158317565918;2
3.3574059009552;1.6995024681091309;0
-1.2268507480621338;6.037736415863037;2
5.132936954498291;0.38612455129623413;4
-4.483605861663818;7.370208740234375;2
-4.931359767913818;5.817852973937988;2
-3.447007417678833;6.909173011779785;2
16.17938232421875;-6.094515323638916;5
6.362495422363281;-9.62453842163086;4
18.183006286621094;5.227437496185303;4
-3.7915256023406982;6.449638366699219;2
-3.2324090003967285;7.3181610107421875;2
-2.582411050796509;7.169201374053955;0
9.946657180786133;11.824956893920898;3
-3.7696361541748047;7.461500644683838;2
6.590857982635498;-9.449612617492676;4
19.03472900390625;4.900402545928955;4
17.25057601928711;-6.563629627227783;5
17.72416114807129;-6.98430871963501;5
-0.1816108375787735;7.296916961669922;1
11.405853271484375;-0.04571700096130371;0
13.611235618591309;7.9162397384643555;3
17.471498489379883;3.9026660919189453;4
14.175104141235352;-5.423033714294434;5
18.8994197845459;4.3532819747924805;3
6.251226902008057;-9.616570472717285;4
17.266475677490234;-6.566790580749512;5
6.814326763153076;-9.142362594604492;3
6.8432817459106445;-9.578898429870605;4
12.217912673950195;7.870676040649414;3
15.653894424438477;7.047470569610596;3
5.600430965423584;8.194063186645508;1
18.811805725097656;5.202846527099609;4
11.480127334594727;15.030332565307617;3
13.717348098754883;13.522645950317383;3
15.94805908203125;-5.725801467895508;5
-3.7811264991760254;6.526730537414551;2
12.848993301391602;13.827025413513184;3
-3.191197633743286;7.263482093811035;2
17.36263656616211;-6.860975742340088;5
17.695478439331055;-7.071351528167725;5
13.81856918334961;7.268261432647705;4
13.405795097351074;13.8466796875;3
13.504059791564941;12.88664722442627;3
14.855159759521484;11.366778373718262;3
9.695430755615234;11.490779876708984;3
5.429136753082275;7.490180015563965;1
17.252643585205078;-6.948185443878174;5
6.865771770477295;9.275253295898438;3
14.086430549621582;15.568482398986816;3
-2.5557949542999268;6.639962196350098;2
13.72552490234375;-5.24713659286499;6
7.293708801269531;0.42351245880126953;0
5.00913667678833;8.013762474060059;1
5.760143280029297;7.974287509918213;3
12.062020301818848;-0.24748177826404572;0
6.362908363342285;7.942859649658203;1
15.565112113952637;-6.268904209136963;5
12.419105529785156;14.670431137084961;3
5.100316047668457;0.9367705583572388;6
13.686561584472656;7.579229354858398;3
3.816734790802002;0.17876164615154266;6
5.16221284866333;0.43441241979599;0
14.103879928588867;15.473459243774414;3
6.801841735839844;9.21645450592041;3
13.836832046508789;12.95853042602539;3
13.734993934631348;-5.2247724533081055;5
14.819158554077148;7.206226348876953;4
11.72443675994873;13.476579666137695;3
15.201581001281738;10.722389221191406;4
11.656611442565918;-0.04345454275608063;0
13.966625213623047;-5.327675819396973;5
-4.239262104034424;6.932674407958984;2
5.322371006011963;7.962003707885742;1
-2.8461925983428955;7.920339584350586;2
6.578646659851074;-9.487051010131836;4
15.375848770141602;7.174930572509766;4
14.375333786010742;6.915862560272217;4
19.70891761779785;4.6709980964660645;4
13.930140495300293;7.594801902770996;3
17.842031478881836;6.858101844787598;3
11.308089256286621;-0.8747383952140808;0
13.131966590881348;7.995006561279297;4
13.956216812133789;-5.33203125;3
4.1339569091796875;0.3176479935646057;0
16.845806121826172;3.3952643871307373;5
-4.573657035827637;5.717695713043213;2
5.3959736824035645;0.07686908543109894;0
14.421871185302734;-5.5317487716674805;5
18.817726135253906;5.600505828857422;4
18.292722702026367;5.358678340911865;4
19.265304565429688;4.6162428855896;4
13.839313507080078;13.245384216308594;3
4.770277500152588;0.9965671300888062;0
3.5337421894073486;1.5030653476715088;6
16.273977279663086;-6.2681565284729;5
-3.326326847076416;7.12835168838501;2
18.274019241333008;5.995399475097656;4
14.849908828735352;-5.784633636474609;5
5.328538417816162;7.997821807861328;1
15.499584197998047;7.084185600280762;3
4.48504114151001;0.3658759295940399;5
13.568604469299316;7.692774295806885;3
11.538532257080078;0.1923419088125229;0
11.864916801452637;14.227163314819336;3
16.923004150390625;-6.9846038818359375;5
5.03055477142334;7.526901721954346;1
13.932828903198242;14.53569507598877;1
5.470379829406738;0.7811081409454346;0
13.816272735595703;7.56392765045166;3
18.811805725097656;4.8951921463012695;4
-2.4736273288726807;6.649787902832031;2
5.311973571777344;1.0988998413085938;6
-4.725912570953369;6.108926773071289;2
10.508487701416016;12.44942569732666;0
16.24212646484375;-5.663629055023193;5
13.069750785827637;14.004831314086914;3
18.088062286376953;3.9118800163269043;4
4.473405361175537;1.4797756671905518;6
17.094398498535156;-6.614474773406982;5
18.42107391357422;5.214277267456055;3
10.910780906677246;-0.24118615686893463;5
10.954017639160156;-0.5085373520851135;0
5.2348246574401855;7.104569435119629;1
6.852030277252197;-9.094614028930664;3
14.54970932006836;-5.575451850891113;0
15.525896072387695;-6.1884613037109375;5
11.1184720993042;14.956148147583008;2
-0.7608142495155334;8.633426666259766;2
13.709217071533203;8.260485649108887;3
14.24966049194336;-5.454361915588379;5
5.1436309814453125;8.09593391418457;1
11.257439613342285;-0.8136293292045593;0
13.767692565917969;8.239415168762207;3
5.758345127105713;7.9805378913879395;1
18.877805709838867;4.194524765014648;4
-2.010529041290283;6.444859027862549;2
5.510590076446533;0.3519152104854584;5
2.864224910736084;1.757871389389038;6
6.375092029571533;-9.486611366271973;4
-0.5938348770141602;7.292239189147949;2
-4.508907794952393;6.300316333770752;2
11.570087432861328;23.867563247680664;6
7.898855209350586;0.3335943818092346;0
7.263514041900635;0.40917378664016724;0
4.994416236877441;0.40022334456443787;4
5.343298435211182;0.6220564246177673;6
11.50914478302002;13.450882911682129;3
-2.917893409729004;8.007330894470215;2
2.7966599464416504;1.600332260131836;0
17.828399658203125;6.790726184844971;3
2.9530484676361084;1.7095223665237427;6
5.0455121994018555;7.950392246246338;1
5.120820999145508;0.1514638215303421;6
13.477814674377441;14.709586143493652;3
5.464609622955322;7.541627407073975;1
13.67907428741455;8.204594612121582;3
10.341621398925781;12.275795936584473;3
13.58101749420166;11.961220741271973;3
6.639197826385498;-9.202710151672363;3
-4.261373519897461;7.117970943450928;2
14.53784465789795;-5.542794227600098;5
19.250045776367188;4.261001110076904;4
14.489388465881348;-5.549278259277344;5
10.260689735412598;12.19115924835205;5
9.698037147521973;11.496703147888184;3
6.788829803466797;9.206761360168457;1
6.64937686920166;8.214861869812012;3
12.84587574005127;15.408398628234863;3
6.977417469024658;7.4101881980896;4
15.25263786315918;10.757847785949707;4
-1.1722480058670044;5.97951602935791;2
11.609633445739746;-0.5891573429107666;0
-3.6141140460968018;7.257704734802246;2
11.71599006652832;-0.015534736216068268;0
5.530611038208008;0.7175473570823669;5
18.158126831054688;3.983253002166748;4
4.957642078399658;-0.3445725739002228;0
13.03738021850586;8.19994068145752;0
13.482851028442383;14.882412910461426;3
-3.7039992809295654;7.48098087310791;2
-4.555753231048584;7.4526543617248535;2
-2.2008700370788574;6.60447359085083;2
10.360782623291016;14.130058288574219;2
11.521952629089355;24.007234573364258;6
18.946744918823242;4.870804309844971;4
4.155198574066162;0.021464085206389427;6
17.588415145874023;-7.016478538513184;5
16.790142059326172;-6.956403732299805;5
5.236266136169434;8.153697967529297;1
18.050134658813477;3.9323668479919434;0
11.349325180053711;0.12758858501911163;0
15.62451171875;7.07280969619751;4
-9.580472946166992;3.9924306869506836;3
13.710554122924805;14.588513374328613;3
5.250580787658691;-0.06354004144668579;1
13.567207336425781;12.025811195373535;3
3.1374971866607666;1.0152519941329956;6
4.247702121734619;0.5991498827934265;6
-1.2961150407791138;6.109163761138916;2
9.698177337646484;11.499466896057129;3
5.604099750518799;7.87003755569458;3
6.252202987670898;0.715732991695404;3
5.2716169357299805;8.339710235595703;1
-2.1850526332855225;6.7836713790893555;2
-4.848372459411621;5.842645645141602;2
17.6378173828125;-7.021831512451172;5
13.918022155761719;7.124729156494141;4
-9.505837440490723;4.066771984100342;3
-4.598542213439941;5.6358208656311035;2
5.094521522521973;8.478493690490723;1
-4.385293483734131;6.694241046905518;2
-3.486980676651001;7.5623698234558105;2
12.510637283325195;8.02365779876709;3
-0.5464926958084106;8.770360946655273;2
12.738417625427246;14.186783790588379;3
-2.6170597076416016;7.232913970947266;2
13.78309154510498;15.463852882385254;3
5.831180572509766;1.5832748413085938;3
6.987049579620361;0.628747284412384;0
16.012802124023438;-5.374026775360107;5
17.830219268798828;6.785192966461182;3
10.439445495605469;12.374438285827637;3
17.837358474731445;6.822093963623047;3
13.874309539794922;7.227532386779785;4
13.790566444396973;-5.248548984527588;5
13.739800453186035;12.964035987854004;3
-3.684155225753784;7.484389305114746;2
4.340241432189941;-0.06608892977237701;1
18.81547737121582;4.902162551879883;4
18.431856155395508;4.143380641937256;4
19.465721130371094;4.674668788909912;4
14.214625358581543;7.00607967376709;4
5.076310157775879;0.3837914764881134;0
16.341371536254883;-6.41818904876709;5
18.87610626220703;5.266726970672607;4
6.901638507843018;7.467886924743652;1
15.843618392944336;-5.705258846282959;3
6.531131267547607;-8.738736152648926;0
6.453075408935547;-8.658023834228516;3
16.794898986816406;3.359881639480591;4
4.3687334060668945;1.8435770273208618;6
-9.500219345092773;4.072676181793213;3
5.9488701820373535;0.15826264023780823;6
10.949430465698242;-0.19444677233695984;3
12.85204029083252;15.414385795593262;3
12.026269912719727;13.595160484313965;3
16.78154945373535;3.348475217819214;6
11.610506057739258;13.693939208984375;3
6.286695957183838;-9.63474178314209;4
13.895445823669434;13.462519645690918;3
3.7796478271484375;1.7821866273880005;6
14.40920639038086;12.01970386505127;3
12.833900451660156;8.062052726745605;0
13.629966735839844;8.086590766906738;3
6.333283424377441;8.050192832946777;1
-3.2076666355133057;6.263014316558838;2
15.956023216247559;-5.340723991394043;5
12.23162841796875;7.851100921630859;6
17.500934600830078;-7.278325080871582;5
-0.5462111830711365;8.793156623840332;2
6.552421569824219;-8.699308395385742;0
-2.772519826889038;7.686213493347168;2
-3.2118277549743652;8.023931503295898;2
15.011483192443848;7.312906265258789;3
12.2558012008667;7.904204368591309;3
11.237509727478027;-0.3236812651157379;0
13.442423820495605;15.33774185180664;3
14.7492036819458;-5.711536884307861;5
13.732016563415527;13.045180320739746;3
19.035449981689453;4.656941890716553;4
11.127690315246582;-0.48080936074256897;0
13.610493659973145;12.1105375289917;3
-1.405002236366272;7.290554046630859;2
18.852415084838867;5.6077470779418945;4
-2.0409607887268066;7.166482925415039;5
-4.461832523345947;7.424493312835693;2
4.087742805480957;1.7975071668624878;3
-2.6218273639678955;7.2244133949279785;2
-2.499769687652588;7.192971229553223;2
12.433636665344238;15.436203002929688;3
4.692416667938232;0.4437732696533203;5
-2.23233699798584;7.618799686431885;2
7.641448974609375;0.5107250809669495;0
12.959174156188965;14.259629249572754;3
19.095365524291992;4.50912618637085;4
13.42645263671875;14.358269691467285;3
12.498026847839355;14.590161323547363;3
6.448972225189209;-8.622188568115234;3
6.4932355880737305;-8.71585464477539;0
16.594480514526367;-5.902630805969238;5
4.647697925567627;-0.187570258975029;5
13.796335220336914;-5.264841556549072;5
17.378034591674805;-7.383014678955078;5
17.026630401611328;-6.616242408752441;5
16.428512573242188;-5.842595100402832;5
12.831831932067871;15.15126895904541;3
-2.580857276916504;7.6539716720581055;2
4.296571731567383;0.3381848931312561;0
18.265165328979492;3.965535879135132;4
-9.485416412353516;4.08723258972168;3
20.18244171142578;4.496258735656738;4
6.383077144622803;8.118681907653809;1
5.284116744995117;7.017012596130371;1
-4.883480548858643;5.811544895172119;2
13.657425880432129;8.022110939025879;3
4.42988395690918;1.807723045349121;0
4.856027603149414;8.018874168395996;1
16.379276275634766;-6.18287992477417;5
6.4682111740112305;-8.776442527770996;3
4.7247395515441895;1.8238567113876343;6
14.061086654663086;15.144085884094238;3
17.77852439880371;6.729522228240967;4
3.3514082431793213;1.7758792638778687;0
11.462654113769531;0.16886600852012634;0
14.501503944396973;-5.565168857574463;5
13.502981185913086;15.328075408935547;3
11.528763771057129;23.759876251220703;3
14.187575340270996;-5.432076930999756;5
-1.9780349731445312;7.1197099685668945;2
12.27525520324707;7.903796672821045;3
17.23592185974121;3.735481023788452;3
17.863136291503906;5.421955585479736;4
16.66573143005371;-6.9669413566589355;5
16.516305923461914;-5.093585968017578;4
18.188508987426758;3.94866943359375;3
10.56966495513916;-0.5235148668289185;0
11.319808959960938;0.16908861696720123;0
12.814396858215332;15.412044525146484;3
2.805691957473755;1.4674139022827148;6
10.336573600769043;14.150748252868652;1
-3.1781082153320312;6.190314292907715;2
5.599381446838379;7.8680419921875;1
-1.783203363418579;8.432295799255371;2
-0.9047361016273499;8.739602088928223;2
6.246785640716553;-9.584465980529785;4
-3.513341188430786;7.523157596588135;2
12.635713577270508;15.40217399597168;3
14.008286476135254;7.004419326782227;4
12.697443008422852;14.166751861572266;3
7.606871604919434;0.4170186519622803;0
14.523763656616211;-5.593389987945557;5
6.37254524230957;8.475126266479492;3
5.127537727355957;1.650189757347107;3
11.310173988342285;14.73405933380127;3
19.429044723510742;4.423639297485352;4
6.627956390380859;9.051108360290527;3
11.303884506225586;15.082192420959473;3
16.589557647705078;-6.740713119506836;5
5.780490398406982;0.20031017065048218;6
17.037033081054688;-6.538091659545898;5
-4.071165561676025;6.215234279632568;2
14.951998710632324;7.3352532386779785;4
18.714588165283203;4.996904373168945;4
10.694999694824219;-0.48204120993614197;0
13.789615631103516;15.52587604522705;3
15.981870651245117;-5.930795669555664;5
13.988462448120117;15.52872371673584;3
4.5422043800354;-0.10508642345666885;0
2.8721814155578613;1.423779845237732;6
13.701767921447754;13.519502639770508;3
15.366042137145996;10.710516929626465;4
18.356182098388672;5.896605491638184;4
13.289551734924316;13.907095909118652;3
6.9680256843566895;0.8779081106185913;0
6.442379474639893;0.361164391040802;0
5.72081995010376;8.125720977783203;1
17.447032928466797;-7.340832710266113;5
-3.9994583129882812;6.775391101837158;2
13.923267364501953;15.589295387268066;3
-3.378649950027466;6.210964202880859;2
4.513640880584717;1.1039756536483765;6
5.632631301879883;0.0048488653264939785;0
6.465373516082764;-9.66054630279541;4
12.410237312316895;15.47666072845459;3
4.369239807128906;0.32633158564567566;5
14.052701950073242;15.633170127868652;3
9.706746101379395;11.50286865234375;0
11.489374160766602;-0.10035466402769089;0
-3.8621487617492676;7.121649742126465;2
15.281478881835938;10.826793670654297;0
11.930753707885742;-0.359618604183197;0
17.1893367767334;-7.166773796081543;5
12.108343124389648;-0.21061667799949646;0
13.805633544921875;-5.260189533233643;5
10.052299499511719;11.92060661315918;0
17.251005172729492;-7.187546253204346;5
14.983011245727539;7.3358659744262695;4
-0.6226807832717896;7.2843194007873535;1
-1.2991642951965332;7.232840061187744;2
9.9353666305542;11.799835205078125;3
-2.6207284927368164;7.200093746185303;2
10.109127044677734;12.015045166015625;3
11.218036651611328;15.108643531799316;3
17.58452606201172;-6.816614627838135;5
-1.1294108629226685;5.937148094177246;2
5.207024574279785;0.04659672826528549;4
15.955609321594238;-5.9041924476623535;5
11.579797744750977;-0.22925980389118195;0
-0.5351192951202393;8.763678550720215;2
4.0512590408325195;0.7375991940498352;0
-4.616479873657227;7.3176493644714355;2
4.026011943817139;1.3585811853408813;5
6.7283549308776855;-9.331076622009277;3
-2.1802656650543213;7.295649528503418;2
-4.669791221618652;5.680782318115234;2
18.035369873046875;6.389649391174316;4
11.15445613861084;14.96390438079834;2
18.82573127746582;4.857458591461182;4
-3.2613742351531982;6.920102596282959;2
10.9448881149292;-0.20779812335968018;0
-2.6974332332611084;7.105776309967041;2
13.38938045501709;13.87842082977295;3
13.116466522216797;14.837139129638672;3
10.050202369689941;11.948643684387207;0
-0.9939827919006348;8.713271141052246;3
7.643929958343506;0.4833461046218872;0
11.649110794067383;15.092573165893555;3
7.61350679397583;0.5089085698127747;0
5.7312774658203125;1.45401132106781;6
5.083181858062744;7.493276596069336;1
13.832876205444336;7.237366199493408;4
13.318399429321289;8.25318431854248;3
14.071857452392578;15.627706527709961;4
4.3349103927612305;0.8042320013046265;0
3.3504247665405273;1.7515151500701904;6
4.504768371582031;1.1139320135116577;6
9.72454833984375;11.530134201049805;4
13.670661926269531;12.70003890991211;3
18.728137969970703;4.131333351135254;4
19.487022399902344;4.691263198852539;4
13.933910369873047;14.52319622039795;3
13.637585639953613;8.188432693481445;3
17.273942947387695;3.6796298027038574;4
4.226647853851318;0.32695895433425903;4
13.684344291687012;12.083974838256836;3
18.836200714111328;5.527149677276611;4
13.838650703430176;8.34270191192627;3
13.751239776611328;7.355010986328125;3
13.224471092224121;13.846101760864258;3
16.91905403137207;-6.507567882537842;5
15.253215789794922;10.865041732788086;0
9.99278736114502;11.876678466796875;3
-2.7660369873046875;6.4484758377075195;2
-1.8616840839385986;8.3706693649292;2
16.717592239379883;-4.635373592376709;4
13.56252670288086;14.850208282470703;3
-4.885241508483887;5.904826641082764;2
17.22688102722168;-6.54921293258667;5
6.955328464508057;7.414309978485107;4
5.167301177978516;0.7857897281646729;5
20.219884872436523;4.435037136077881;4
19.69770050048828;4.591548442840576;4
-2.2394368648529053;6.5576395988464355;2
17.229846954345703;-7.093302249908447;5
19.378042221069336;4.714178562164307;4
4.446950912475586;0.36918407678604126;0
17.554109573364258;5.144769191741943;4
13.302648544311523;16.58098030090332;3
13.196944236755371;15.68586254119873;3
17.326013565063477;3.718410015106201;4
19.158967971801758;4.178025722503662;4
5.56348991394043;0.7480913996696472;0
14.068014144897461;-5.386679649353027;5
-2.052133560180664;7.161031723022461;2
5.3046488761901855;0.5653537511825562;3
-2.5993504524230957;7.5409040451049805;2
-4.715941429138184;5.566643714904785;2
15.926325798034668;-5.347227573394775;3
4.3209428787231445;0.8973326683044434;5
-2.034701108932495;8.16867446899414;2
-2.5412609577178955;7.473652362823486;2
-2.3307700157165527;7.661820888519287;2
16.449174880981445;-5.798855304718018;5
4.8244948387146;0.9037778377532959;3
18.780925750732422;4.373872756958008;4
6.344727993011475;8.07170581817627;1
3.329883575439453;1.7838308811187744;6
-0.9885213971138;7.211514949798584;1
6.766847610473633;-9.061150550842285;3
12.710423469543457;13.983269691467285;3
-0.54891037940979;8.798602104187012;1
12.975440979003906;14.872955322265625;3
10.372888565063477;12.310441970825195;3
6.775826930999756;-9.536376953125;4
2.8588500022888184;1.5221270322799683;0
11.377398490905762;-0.779907763004303;0
17.554725646972656;-6.770705699920654;5
6.21791410446167;1.6705131530761719;3
3.8746418952941895;1.1598294973373413;0
6.795222282409668;9.212671279907227;3
16.225133895874023;-6.246203422546387;5
12.56478500366211;14.343496322631836;3
13.642906188964844;7.926609516143799;3
5.084951877593994;0.43862366676330566;6
-0.43619656562805176;8.844597816467285;2
13.213532447814941;8.23637580871582;4
3.8172473907470703;1.2782410383224487;6
4.913429260253906;0.7032560110092163;0
5.115037441253662;8.425894737243652;0
-4.604464530944824;5.709493637084961;2
16.549102783203125;-5.292166709899902;4
13.719562530517578;15.766733169555664;3
6.7046990394592285;-9.05640697479248;4
16.520322799682617;-5.1782450675964355;4
11.098637580871582;-0.8039215207099915;0
-2.6203300952911377;7.477961540222168;2
-1.294567346572876;6.1615214347839355;2
11.589603424072266;-0.5512697100639343;0
15.6715087890625;7.033933639526367;4
15.276945114135742;10.835644721984863;0
5.679061412811279;8.016419410705566;1
7.177434921264648;0.6890711784362793;3
12.727683067321777;14.181205749511719;3
-3.776404857635498;7.138871192932129;2
3.48846697807312;1.7888514995574951;3
13.059613227844238;15.695151329040527;3
-9.462431907653809;4.110212326049805;3
-4.483367443084717;7.450246334075928;2
13.764364242553711;15.423715591430664;4
10.450592041015625;12.49415111541748;0
13.604578018188477;13.760824203491211;3
13.658833503723145;15.072860717773438;3
-3.968825340270996;6.340949058532715;1
13.299980163574219;16.366405487060547;3
16.56682777404785;-6.473446846008301;5
17.77483558654785;6.724966526031494;3
4.792293548583984;0.6584177613258362;0
-3.2309536933898926;8.050248146057129;2
-1.0659860372543335;7.016769886016846;2
-4.55349063873291;7.451873302459717;2
18.055326461791992;5.25053071975708;4
14.473381042480469;-5.545297622680664;5
12.638213157653809;14.99476146697998;3
5.4026641845703125;7.215133190155029;1
6.6417341232299805;-8.807085037231445;0
-4.255960464477539;7.120059967041016;2
17.224552154541016;-7.400862693786621;5
3.561121940612793;1.1295310258865356;6
13.51264476776123;14.961174964904785;3
18.95223617553711;4.749612808227539;4
10.390995025634766;12.327363014221191;3
6.093663215637207;0.24298381805419922;0
5.249820232391357;-0.09929699450731277;5
6.7332587242126465;0.40610575675964355;0
11.459264755249023;23.903600692749023;6
13.68885326385498;15.659077644348145;3
13.31967830657959;16.50016975402832;3
11.707778930664062;0.09455472975969315;0
-4.606428146362305;6.24241304397583;2
3.9913158416748047;0.8661466240882874;5
17.462299346923828;-7.255346775054932;5
-2.626744270324707;6.387451171875;2
14.180731773376465;7.050550937652588;4
5.838075160980225;0.21720774471759796;6
4.648407936096191;1.6459193229675293;6
13.620433807373047;13.71494197845459;3
5.307485103607178;7.104546546936035;1
19.08687400817871;4.881357669830322;4
14.114359855651855;6.884088516235352;4
14.669350624084473;-5.626255512237549;5
13.48188304901123;15.460650444030762;3
-2.3776612281799316;7.323282241821289;2
11.756731986999512;14.952730178833008;3
2.524543046951294;2.090036630630493;0
13.07307243347168;15.594771385192871;3
-4.772413730621338;5.496022701263428;2
13.538174629211426;11.849055290222168;3
3.549431562423706;1.4311481714248657;6
20.233856201171875;4.441941261291504;4
11.784360885620117;13.937291145324707;3
19.663063049316406;4.659529209136963;4
5.120222568511963;0.8100177645683289;5
12.60394287109375;14.159499168395996;3
13.90607738494873;15.504008293151855;3
11.824081420898438;14.794524192810059;3
-4.1189656257629395;6.341902256011963;2
6.8173980712890625;-9.137109756469727;3
10.338353157043457;14.13641357421875;2
6.4531450271606445;-8.75928020477295;3
-2.5866591930389404;6.71808385848999;2
18.3238582611084;5.98538875579834;4
15.574321746826172;-6.194763660430908;5
-4.392579078674316;6.866533279418945;2
5.520493030548096;7.652068614959717;1
12.223714828491211;7.876602649688721;3
4.071002960205078;0.08465606719255447;6
14.855059623718262;-5.5954976081848145;5
15.841739654541016;-5.431358337402344;5
13.076899528503418;13.292301177978516;3
6.833587646484375;7.5402607917785645;4
12.174508094787598;14.983481407165527;3
3.7894346714019775;0.12496943771839142;1
18.138965606689453;3.934506893157959;4
17.339561462402344;3.7112035751342773;4
6.834308624267578;9.252514839172363;0
17.87200927734375;6.199512004852295;4
2.8253018856048584;1.684259057044983;6
-3.1366541385650635;7.987122535705566;2
11.848206520080566;13.638008117675781;3
13.693168640136719;7.383730888366699;3
16.720191955566406;-4.628827095031738;4
3.6740989685058594;0.3497549295425415;6
6.435774803161621;-8.942328453063965;4
-2.651827573776245;7.42864990234375;2
6.6706366539001465;9.090574264526367;1
12.60278606414795;14.036998748779297;3
13.889894485473633;14.514278411865234;3
13.224379539489746;15.179664611816406;3
13.631340026855469;12.339760780334473;3
19.886018753051758;4.606801509857178;4
11.971322059631348;-0.27320384979248047;0
11.40162467956543;-0.7781267166137695;0
5.35228157043457;0.13740304112434387;0
13.628767967224121;13.780057907104492;3
14.083270072937012;15.057841300964355;1
-4.4963178634643555;6.3887434005737305;2
-4.801097393035889;6.1054863929748535;2
17.217126846313477;-7.446165084838867;5
11.868291854858398;14.685420989990234;3
3.7156405448913574;0.18694749474525452;5
6.037467956542969;1.5972464084625244;3
5.4192280769348145;6.9828267097473145;0
-3.0377345085144043;7.693310260772705;2
-2.1812314987182617;7.063122272491455;2
-2.665073871612549;7.818567752838135;2
10.393730163574219;12.328761100769043;3
6.853423595428467;7.508760452270508;1
13.764543533325195;14.848155975341797;3
-9.52607536315918;4.047995090484619;3
13.903237342834473;7.163524627685547;4
17.869014739990234;4.6722259521484375;4
10.436973571777344;14.240299224853516;2
12.608158111572266;13.639663696289062;3
12.951655387878418;14.08216381072998;3
9.986892700195312;11.871021270751953;3
3.9560980796813965;0.8547192215919495;0
13.828876495361328;13.249641418457031;3
11.480913162231445;23.883350372314453;6
7.925179958343506;0.31711238622665405;0
6.032861232757568;0.1539764553308487;6
12.290282249450684;7.914453983306885;3
6.919070720672607;0.869454026222229;5
6.281699180603027;-9.487738609313965;4
11.378376960754395;15.205557823181152;3
-3.2618038654327393;7.96219539642334;2

==> results/dmon_citeseer_embedding.csv <==
x;y;label
-11.573621;-0.8017349;1
11.520839;1.8967036;4
-7.2949023;11.912136;5
12.215105;5.246975;5
-3.5112085;18.134708;0
-4.788912;17.578838;1
-4.030974;6.8899875;2
-7.774997;12.102936;4
12.007295;-6.8505745;1
-9.7044115;11.797622;4
5.0755506;5.219437;2
11.352783;-5.4050903;0
11.95621;1.2590989;5
4.4376593;5.4387574;2
12.795186;6.1566563;5
12.072019;-5.8672676;2
2.4870362;4.8305035;2
3.4457018;-0.79831165;2
0.0031685843;-11.428112;1
4.765968;12.342939;0
11.136211;5.840871;5
0.2912559;-11.287682;0
-9.129219;12.39404;0
4.0448837;19.590828;5
12.222937;-5.9279037;1
-2.3478684;18.575464;0
1.0226835;-11.010809;1
3.6685078;-1.1105001;2
-4.273049;18.458385;1
4.9403253;20.354994;4
4.556508;20.137041;2
12.069536;5.526043;4
-5.4846787;17.86648;1
22.051323;7.417624;4
-3.7354572;0.5011774;0
21.917248;7.574151;4
-2.9314594;1.2395141;3
11.594934;6.544104;5
-9.991829;-0.7332262;0
-8.439809;11.854881;0
-3.5848181;6.449608;5
-4.9404902;-6.5672855;2
3.8968494;-0.29711655;2
3.6234066;20.411478;5
-3.3107748;5.7943625;0
-3.810873;-5.664967;3
-4.9028406;18.617514;1
12.252345;-5.9272766;3
22.96937;8.123359;4
-3.3900428;7.0464606;2
-8.359473;13.230469;5
-5.5519342;2.6682436;1
-3.742031;17.687677;5
12.475667;5.1827693;5
-4.0160046;0.5374373;2
1.7524364;5.3212852;4
5.539999;-1.1425074;2
-0.16965368;-11.3259735;5
5.808606;-7.4602895;0
-4.7131624;18.436953;0
-8.260214;12.768222;0
4.7130833;19.300035;5
3.6172132;-0.5015143;2
12.634324;8.4800205;5
-5.5939565;17.95799;1
5.728219;-1.2626991;2
5.7195907;-1.2719328;2
11.54584;-5.609304;2
13.363263;9.444569;5
4.9614897;-0.5763879;2
-3.3303835;5.882942;2
12.00189;6.077482;5
6.176007;-0.19546153;2
-3.2605705;5.8174834;2
-9.120512;12.363949;0
-2.5076323;-0.018709568;3
5.0358386;5.233039;2
4.9575925;-0.5669276;2
4.4489684;21.070196;2
-4.272724;-6.2323484;2
4.664291;12.208171;5
-4.4674172;18.29313;1
4.316559;-0.31958008;2
11.74848;6.4265256;5
22.956095;8.122761;2
-0.28721464;-11.547015;5
-5.2966704;-6.2076902;3
11.165846;5.867769;5
-4.167317;18.007435;5
12.662571;8.648836;5
-4.1221037;0.5736165;2
3.310361;18.17412;5
0.059724074;-11.351143;4
-10.547681;0.10837686;2
23.068819;7.741065;4
6.1171675;-7.865988;5
5.8961086;-8.210244;2
-8.118514;10.905803;2
11.192628;5.819351;5
4.411876;11.492252;2
2.6312022;4.586361;2
12.543001;-6.097768;5
3.8546653;5.3656106;2
12.8148575;9.973159;4
11.939393;1.3212816;5
-11.368482;-0.0698736;1
-8.717294;11.705548;5
3.6793787;-1.3903197;2
-9.647086;1.3101962;1
-4.472122;18.606993;1
6.5075912;-7.7127037;2
3.282825;19.962648;2
5.306955;11.819345;2
22.401308;8.537799;4
18.374556;8.053435;4
12.343714;-5.5631843;1
-3.2503479;6.5849156;2
12.167522;-5.698396;2
-3.954873;18.911911;2
5.150158;11.701045;4
4.839002;20.98014;4
5.0728874;20.66911;4
-4.6969643;18.480116;5
-4.0781183;6.7101045;2
-5.327521;-5.6914506;3
-4.3006287;6.030198;2
19.37274;7.17966;5
11.953851;6.278338;2
13.001325;10.503467;4
12.29561;-6.914905;1
3.4737098;18.576052;1
-5.762071;-5.7752876;5
-4.7405553;-5.2821307;1
-3.3823352;5.9756904;5
3.2975914;18.14703;5
6.158703;-7.897205;2
3.278528;4.5155644;2
11.575302;-5.481542;1
-7.6397824;12.499699;5
4.7549872;12.327156;2
1.180244;-11.617185;2
-9.531671;-0.9597312;1
-2.8814716;18.258162;0
6.2091417;-0.171099;2
11.280754;-5.5044184;1
6.032783;12.613358;2
3.5229685;4.9252896;2
12.549318;9.33335;5
1.9708601;5.167785;5
17.043526;8.592603;4
-3.3811908;7.064359;2
-9.481488;12.04789;5
12.726359;9.7874565;4
3.3841572;18.339571;5
12.127587;1.0280492;5
3.4628928;18.652737;4
5.2323914;13.58976;0
12.229827;0.8850953;5
3.4435735;18.488598;4
4.611186;-0.37965596;2
-4.4703636;17.576199;1
5.595512;-1.1647804;2
5.4233456;11.605083;1
12.401114;5.8169494;4
12.722127;6.340561;5
-7.9547124;12.447247;1
-3.6455913;6.409972;5
12.337195;1.9466162;5
4.153866;-0.32355326;2
6.0659575;-7.8636975;4
11.833575;-5.977875;1
-3.651885;6.361964;3
1.6454922;5.57288;2
-5.6683035;18.537304;5
4.637639;5.405863;2
17.437754;8.507873;4
4.46471;5.430909;2
-4.846095;-6.4260125;1
-7.8686132;12.903343;5
-3.9550118;6.253032;2
-3.846338;6.273941;1
3.8541954;5.3296967;2
4.463018;5.4277215;2
4.357707;5.310109;1
4.4470963;-0.32702655;2
-2.52757;18.48902;0
11.9706745;5.989522;4
3.417088;18.653284;5
-3.5783856;1.8661947;1
20.64882;6.255715;4
4.221982;19.822235;5
4.731334;19.310886;5
4.961076;-0.558801;2
2.608818;5.0144925;1
-4.0671396;-6.114605;3
3.3294423;18.191368;5
12.548239;-6.0698934;1
-9.533823;-0.9457672;1
-0.9293772;-12.206367;3
-4.1183667;0.56906575;3
-3.8845322;6.3547997;2
4.6886497;11.035202;1
-3.215805;5.6844625;5
13.028566;-5.4809;1
-12.420875;0.4212649;1
4.431867;-0.47634533;0
6.477242;0.08997274;2
11.479936;6.009688;5
3.3925662;18.952982;2
5.6618032;13.227247;2
-3.1399193;6.31219;2
-3.279101;5.7523108;2
6.0563655;-7.7969456;2
-10.446868;0.026625881;1
-4.9757113;-6.2305746;1
-2.673126;18.474316;1
-4.1279473;-6.1618643;3
-8.156384;12.902952;0
5.334701;13.531057;2
11.378461;-5.400735;3
3.5050113;18.792496;2
4.3547015;-0.3044241;2
-4.078964;18.125793;2
4.4024577;5.4222727;2
3.9689689;5.423525;4
5.766909;-1.3017329;2
-5.0126686;-6.650735;3
-12.32588;0.34935647;1
0.886972;-10.924649;3
3.945359;-0.33535638;2
3.460692;-1.0297273;2
-4.9465556;17.64058;5
-0.80729795;-12.40187;3
-3.2022178;5.6666102;2
-4.426737;6.1496305;2
12.796809;5.2586946;5
21.020508;6.4238505;4
2.912513;4.7191033;5
11.701657;5.4013457;5
-8.714021;10.720318;5
12.631488;-5.523352;1
-4.9043336;18.616426;5
18.784382;7.74798;4
3.4127603;18.995138;0
5.7810116;-1.2907218;2
-0.8527474;-11.6123;3
22.158018;7.171131;4
-12.422485;0.4261139;1
20.685226;6.478229;4
17.778746;8.411791;4
3.7029598;-0.43434805;2
-12.398368;0.4062095;1
-8.097116;12.912273;0
-3.6004224;0.41266873;3
12.65519;8.525872;4
6.314653;-0.076459855;2
-3.2122574;18.555767;3
3.4560874;18.543438;5
-4.398591;18.225025;5
-12.419183;1.6884134;2
17.777678;8.399021;4
4.712923;21.04121;5
6.2381635;-0.14867161;2
6.168611;12.523644;0
5.775385;-7.4537973;2
13.060812;5.4342875;5
6.5049844;-7.623022;2
20.500307;6.4751287;4
-11.123664;-0.339564;1
11.75285;6.4075394;2
22.395332;7.455905;2
-0.1297001;-10.889213;3
2.589645;4.354085;2
-4.9195094;18.610455;5
13.161878;5.24712;2
3.621816;20.450089;5
5.135653;20.625559;3
-4.2507477;0.6596151;3
0.1126187;-11.291842;3
11.939397;5.99571;4
3.6960092;-1.4204543;2
-8.963736;11.8528595;0
4.9895954;5.2646184;2
-5.6069965;18.605574;1
3.4499433;-1.0744041;2
12.961111;-5.4965944;3
12.842513;9.827026;5
-3.6967416;6.28696;5
5.5865927;13.316945;4
0.95404667;-11.022133;1
-2.401099;18.552446;0
-3.2171593;18.590368;1
6.3285847;-7.546463;2
13.020256;10.564449;4
4.3115835;-1.4531815;0
2.6039467;4.3556027;2
6.853397;12.110059;2
12.976455;9.373815;4
17.35728;8.515304;4
4.606767;-1.9528546;0
-10.428267;0.013853273;2
-3.2400932;5.70138;2
-5.354087;-5.583991;5
-10.882944;-1.1951194;1
2.644583;4.3438783;2
-3.1875412;6.297061;2
18.813725;7.720079;4
2.8941782;4.4237833;2
-9.420489;0.7878702;1
-0.7289761;-11.292292;3
-7.777651;12.607453;1
12.966536;-5.531045;1
-3.7406454;18.340424;1
4.551962;21.055073;5
-3.8323736;17.63831;5
3.458184;19.074787;2
-4.2885413;18.17637;1
5.8115773;-7.4721828;2
-4.9303217;18.645493;5
-9.830745;1.4738519;1
3.2613592;20.192389;5
-4.012461;-6.069051;3
-3.8614895;18.23369;1
-3.835688;17.530151;5
13.235481;9.322553;4
5.155434;-0.6783961;2
3.8980243;-1.069504;2
-5.275731;-6.2420616;5
6.427787;0.04057265;4
-5.255911;-5.5320044;4
-3.827816;6.856058;2
4.9679856;11.363093;3
-3.008115;18.146812;5
3.926434;20.880363;5
11.551687;1.862902;5
22.320309;8.269738;4
6.119684;-8.569828;2
6.025547;-7.7711897;4
-7.254471;11.832926;5
4.7816486;-1.0568532;0
1.5757953;5.7017775;2
4.7332063;19.330084;5
6.2116942;-7.9957767;5
22.452887;8.532725;4
-4.101694;6.8218546;2
3.665371;-1.3648587;2
4.5914006;-0.4004378;2
3.0006547;4.3984222;2
5.770899;-7.463932;2
3.9984238;5.4032063;2
3.4594188;18.526293;5
-5.553447;2.6695938;3
4.404765;5.4204335;2
-12.359951;0.3709184;1
4.7023544;-1.9923912;3
22.454464;8.38277;4
-4.142707;6.399289;2
2.84919;4.422077;2
-3.670404;18.91464;5
-8.206308;13.0758505;5
-11.396642;-1.0119203;1
-9.505032;1.0680695;1
6.2932353;-7.960179;2
18.669666;7.845849;4
12.381996;5.186496;5
-10.187381;-0.608987;0
4.286948;19.628157;4
12.541648;9.444419;2
5.0222135;20.626099;5
-4.275919;18.16484;5
3.4824543;20.315197;2
-5.117976;-5.955263;5
12.681621;6.3270044;5
13.166737;9.271547;4
1.0239925;-11.504508;3
23.070059;7.80934;0
5.038031;11.587089;0
12.256538;0.85266834;4
5.769157;-7.4558315;2
-8.0512495;10.968719;0
0.3160859;-11.135746;1
11.170338;5.969902;0
-12.409678;1.6814642;2
12.653429;8.525835;5
4.5092683;11.341183;3
6.121907;-8.571333;2
-9.884751;-0.8017585;5
-4.0985203;-5.2735095;5
4.215907;21.02148;5
1.9150589;5.084376;2
4.259055;20.819752;5
-3.130006;6.4066944;2
-4.2620745;18.447353;3
-3.5935829;6.331843;5
12.851737;10.101553;4
2.3400114;4.816084;1
-4.4105372;6.165202;2
2.0411296;4.611741;5
5.8952374;-7.5926538;5
4.3744903;-0.9762308;4
11.567137;-5.9966226;5
12.831142;5.1072683;5
3.4464502;18.530264;4
7.157438;12.217798;2
20.980656;6.02389;4
5.3950596;11.481752;5
22.153978;7.422961;4
-3.6180022;1.8388749;4
22.066877;5.680773;4
20.174513;6.7468896;4
4.339203;19.631552;5
12.647665;6.2825885;5
-4.362638;18.633295;0
-3.136417;6.2427397;2
-3.1765418;5.65245;2
5.806878;-1.3409334;2
2.2208014;5.061315;2
3.684309;5.1320653;1
-3.4485152;6.047301;5
3.8941846;-0.445825;2
-3.5511904;6.790737;2
-8.410355;13.263769;5
-2.355079;18.582293;0
3.8498614;20.171463;4
-4.4540668;-6.37618;3
-2.8039198;0.8998264;3
20.412996;6.6124015;4
12.74179;5.638655;5
3.329668;4.589599;2
4.4248676;11.564726;1
19.475332;7.1034975;4
-0.8208222;-12.286506;3
-7.2231774;11.835725;0
4.471059;21.082048;3
1.1624752;-11.161728;3
-0.9672922;-11.861944;3
3.3588996;4.936764;2
4.179416;20.246527;4
4.6132684;11.02389;1
12.239725;0.8706123;5
22.506031;8.512254;4
12.639285;8.488814;4
-10.198103;-0.61603415;1
-2.802093;0.95708936;3
-5.755076;-5.778037;1
0.31166047;-10.846098;3
18.014706;8.288331;4
22.429077;7.336179;4
18.452162;7.9958115;4
21.060547;6.449488;2
22.083647;7.6957817;5
1.7806671;5.332384;2
-5.2564077;-5.545545;3
-7.647964;12.463087;0
20.89418;5.907103;4
6.4342866;0.048595093;3
-3.276985;5.7095037;2
12.468989;2.1045148;5
4.4638042;-0.35348698;2
6.108187;-7.859826;3
4.8398075;20.968813;4
3.982947;-0.9331408;2
0.59741396;-11.970742;0
12.769748;9.875468;5
12.443679;2.0730934;5
-12.397109;1.6629715;1
3.2217057;4.487493;2
-11.715423;0.6496717;1
-12.393892;0.40789634;1
23.021914;7.124705;4
5.3245554;-0.8955736;2
-11.507186;-0.84374005;1
12.52701;6.7607794;3
6.039554;11.978734;2
22.475126;7.4919295;0
6.1477747;-7.534029;2
-3.0008903;18.15919;1
4.6694083;20.051853;4
-4.1013975;18.837887;1
3.4619904;-0.9135092;2
-3.6891215;0.4649381;3
-0.21223344;-10.882615;3
2.4078739;4.844659;1
-9.407317;0.7620917;1
4.3419785;-1.4351708;2
-3.9702215;-5.0332623;4
5.377603;11.58228;0
-8.433516;12.59056;5
-11.279521;-0.1743736;1
-0.039872903;-12.093581;1
22.300926;7.4942985;4
6.214565;12.528284;2
3.6912906;-0.4052801;2
-11.408014;0.0072604017;1
-5.2425385;-5.611409;3
2.587758;4.7691283;4
-7.6385226;12.05728;5
0.7569456;-11.629048;4
-5.538953;2.6551301;2
5.772229;13.095386;2
11.47867;-5.346661;1
4.7210174;19.34249;4
22.118114;7.7010303;4
4.4877515;11.638367;1
0.04140171;-11.339998;1
5.1420784;11.385154;4
-3.3356917;5.921591;5
11.582349;1.833925;4
4.199033;19.687353;0
11.986294;6.000699;4
0.6027635;-11.289683;3
2.2918396;4.95791;2
4.6634703;-1.9346044;3
-0.9708341;-11.800765;4
0.6511131;-12.002798;1
-3.9431305;6.5701814;0
4.6797886;19.388351;5
-2.8702126;1.2797341;3
5.1198244;20.642815;3
-5.5216603;18.57357;5
3.6988795;5.1281652;1
1.9697443;4.687906;4
-3.3469603;6.692222;3
12.630582;8.459308;4
19.65071;7.000383;5
3.4917712;18.772348;0
3.5326052;20.38175;3
-5.378864;-5.7812943;3
3.4610775;18.533022;4
-4.3690367;-5.209933;3
11.466684;5.415001;5
-4.406421;6.088088;0
1.9268317;4.7144785;2
-12.4289875;1.6973603;2
1.6781075;5.57042;4
-7.8310037;12.88931;5
5.7401586;12.134469;1
-3.0549247;18.292221;5
-3.2786646;1.9494057;3
-3.7893953;-5.5061464;3
3.688761;-1.4393767;2
-4.203747;17.457554;0
1.1954565;-11.592335;4
-8.99995;12.408276;5
5.940137;-7.673512;2
12.756942;8.891354;4
-5.453459;2.572911;2
-4.190577;6.6572185;2
-12.282957;1.5303179;3
22.091068;7.1659713;5
-12.380524;1.6419243;1
-7.882735;12.914536;5
-5.7477126;18.236217;1
-12.144494;0.08907711;1
-4.472409;18.304869;4
3.2824237;20.179087;4
-3.9415028;5.818094;1
-8.738584;12.452311;5
-0.8249527;-11.406351;3
-12.320013;1.5762919;0
-0.697056;-11.254107;3
-0.2405274;-11.390701;3
13.108463;4.7954736;4
-5.552543;2.668579;3
-4.417829;18.71018;1
13.1693535;5.1970716;4
4.0615005;5.234997;1
11.75756;-5.295594;1
6.0995045;-8.536773;4
-10.835512;0.45937818;1
13.071318;5.4414887;4
12.573699;-6.045895;1
-9.794313;1.4594455;1
-5.512933;2.6296632;3
0.11978952;-10.755748;3
-9.672716;-0.8136571;1
-12.355524;1.6145226;0
4.7846713;5.359619;2
4.4070077;11.552875;1
-8.494239;13.333404;0
3.3944564;4.654275;2
-8.021576;12.174299;5
5.8304067;12.07951;1
3.9137046;20.198252;4
3.1220884;4.4218416;2
-3.7747545;18.947924;3
11.27392;-5.5027432;1
12.784758;9.911292;4
0.62924737;-11.95118;1
3.4893117;20.361925;4
3.8531668;5.319216;2
-8.577639;11.795206;5
7.175663;12.20476;1
1.0593855;-11.516254;3
-8.357085;12.669015;3
4.1019225;19.759056;5
11.781403;-5.318771;0
6.822629;12.012472;1
-3.4415216;6.065806;4
-10.830151;0.4466785;1
22.925224;7.3278456;4
-8.155569;12.668481;5
-0.24641095;-11.445436;3
4.102692;19.761644;5
6.4088373;0.018651359;2
-5.7529755;-5.7776837;3
12.654168;9.45375;4
4.3007264;-0.3129344;2
12.974106;10.349239;4
-9.434762;0.5315343;1
12.54571;9.415646;4
7.2027884;12.217465;2
18.818926;7.716149;4
7.1771717;12.194786;2
13.103681;10.881754;4
20.669611;6.2667737;4
0.49285156;-10.769898;3
3.1626441;4.6306334;2
-8.603229;10.714119;4
1.743829;5.341054;2
4.758254;-1.9483774;3
11.993799;1.263021;4
-3.3966484;7.0557594;5
-0.9375436;-12.236401;3
2.8862226;4.444232;2
-8.057036;10.983344;5
12.850157;4.9846673;5
5.3117633;11.649019;2
5.829065;13.004347;2
20.99508;5.795394;4
13.288113;9.380091;4
13.375307;9.430691;4
6.02944;12.618112;2
6.1154466;-8.572882;4
20.925102;5.9408956;4
22.261055;5.8399343;4
5.79154;-7.572248;4
12.979476;-5.507806;1
5.8479595;-7.553075;4
21.867004;5.6707716;5
4.607581;11.975705;1
-3.7356908;18.964493;3
-7.420774;11.825916;5
1.1871693;-11.559198;3
-3.8394754;-5.594168;3
1.9931426;5.084298;2
11.409196;-5.3694644;0
3.7478015;-0.3766733;2
11.649575;-5.9229083;1
4.202111;21.003769;0
5.9879766;12.145985;2
0.5797638;-10.780992;3
3.9151788;20.806168;3
5.656327;12.117574;4
-0.6298767;-11.632923;3
-0.78797644;-12.594865;3
3.3938048;19.236849;3
22.782188;6.97327;4
5.752634;12.109101;2
-5.438507;2.5576432;1
-9.822417;1.471346;1
3.3561716;19.234247;2
11.594548;6.5157995;5
-4.7023973;-5.2916083;3
20.677053;6.257556;4
-5.481341;-6.932491;3
22.93284;6.8721104;2
11.279746;-5.5401535;3
-9.48161;12.017219;5
-9.42433;0.5723062;1
13.153159;10.986846;4
-0.63591284;-11.987576;3
12.542101;5.7091513;4
-9.212572;12.309569;5
12.378472;7.1405525;2
-5.6641984;18.578041;5
6.590484;-7.661074;2
12.109316;-5.5003805;1
12.045849;5.458826;5
-3.7843323;-5.1985946;3
11.928996;6.017923;2
-0.8745353;-11.547362;3
-3.6889594;5.5902076;0
-12.255161;0.25503308;1
5.221866;12.462453;5
-7.777141;12.726172;5
-11.364402;0.8285375;1
11.572443;6.5537;5
1.5391414;5.7189307;2
-8.209974;10.829615;2
12.438716;5.80109;3
-0.9105579;-11.826085;3
0.021878848;-11.490582;5
12.736691;9.886593;4
7.0588756;12.247727;5
-3.7027426;-5.283731;3
1.8377558;5.2663493;4
-0.8983852;-12.285986;3
20.291206;6.685202;4
-9.7205105;1.3934737;1
4.9716034;20.317528;3
11.926041;1.3694688;4
12.759613;9.923024;4
12.8774185;10.1139;4
-3.479852;1.3303231;1
12.243522;0.86939913;5
-5.0144405;17.70709;0
22.760727;6.2269697;4
3.3506432;19.284687;5
-0.9093672;-11.612406;3
-12.163972;0.118488744;1
22.868998;6.5180254;4
6.796729;12.005748;5
4.880305;20.915869;4
11.25971;5.7800803;5
17.042765;8.60318;4
-4.149039;18.556973;1
-11.223648;0.6870185;1
1.9843863;4.6435175;3
22.095177;7.565747;4
-7.814461;12.831863;5
6.050186;11.98906;1
-10.357133;-0.700981;1
-3.2871294;0.80968773;3
3.7096164;4.9800696;2
5.835694;-7.5613956;1
-11.395339;0.017231269;1
11.805034;5.3625193;5
2.2424679;5.1608434;1
2.1055148;5.2119875;1
-2.8787582;1.2545857;3
22.268688;8.080183;4
-0.93996423;-12.036159;3
3.4652386;-0.77419144;2
12.541035;-5.956067;1
-3.7153609;18.364101;5
-9.669911;-0.6265954;1
4.5737205;21.0586;4
-11.093604;-0.38519514;1
23.007105;7.0518894;4
-4.3055544;-6.283087;3
-3.6116028;1.6304917;3
-3.403005;1.2842813;1
-0.011243703;-12.02881;1
-2.8171453;0.059016842;3
-5.475851;-6.9250226;3
2.1208012;5.1771364;2
3.7249844;-1.4274018;2
-9.4172735;12.133452;5
3.2473812;4.5094485;4
-11.518746;0.7869837;1
-5.4409914;17.826225;1
4.99658;12.348465;1
4.7496386;12.331911;1
3.905119;5.1965313;1
-0.25271136;-11.644581;4
-3.2510746;5.6989613;0
-11.493752;-0.8766153;1
-2.4570675;18.51702;1
4.989262;5.2673707;0
-4.3685184;-5.2173576;3
-0.7948544;-12.380788;1
5.9297295;-8.141233;4
3.9639244;5.4074373;2
-4.653693;-5.2728024;3
-3.987598;0.56268734;3
12.929632;-5.554139;1
22.118874;7.6784034;4
4.9691577;-1.5016118;3
12.444792;6.901225;4
4.47375;-0.89074594;0
-9.871139;1.4768684;1
3.5493896;4.8663545;2
-11.439122;0.8498683;3
-0.8253221;-12.570732;3
12.446215;5.5678086;5
-9.700153;1.3704574;1
4.051696;5.210514;1
22.295076;7.428193;4
2.3673346;4.7053256;2
12.373163;6.882684;4
4.7038355;-1.9861865;3
-4.3329134;18.429003;3
-9.837832;1.4853746;1
-3.9090307;-5.826286;4
4.978436;-1.5646298;1
21.55985;6.7440844;4
11.845313;-5.321313;4
-11.367382;0.87733716;1
-0.7961844;-12.449915;3
1.6728995;5.5040007;2
-11.704854;-0.6208133;1
5.053629;11.555123;5
5.774009;-1.3005692;2
-8.043227;12.612212;5
-0.27392522;-10.918626;3
11.420941;-5.770147;4
-9.166656;11.990297;5
5.295439;12.476556;0
-5.2351613;-6.182528;3
12.04326;1.1557696;5
5.266629;-0.8011009;2
22.241482;7.4323316;4
22.763268;6.2268767;4
12.601392;5.1395926;5
6.134509;-7.849687;2
4.4434776;19.567432;5
22.956856;8.030518;4
-0.8336502;-12.520399;4
22.462124;7.4085226;4
12.1126585;1.7627518;5
-7.2910614;11.849444;5
12.440131;2.0743792;5
-3.9170501;-5.8859725;3
13.075233;9.639737;4
22.942114;6.7548366;4
20.385307;6.620469;4
-4.9584703;-6.4054875;3
-4.292352;0.7064032;3
-9.549537;11.912809;5
-9.4567375;0.44861072;1
-3.735669;17.803759;0
-3.6122224;1.7843534;4
12.5273;8.042613;4
22.869242;6.489128;4
-7.7252207;12.612125;5
13.160698;10.982868;4
-9.458028;0.97685766;1
-9.541121;-0.95139104;1
21.992022;7.283683;4
2.2638311;5.1749244;1
5.25382;13.570935;2
22.27399;5.853198;4
13.145126;10.9730625;4
21.016684;6.4500923;4
5.3809533;13.486456;2
12.0838785;5.317345;5
20.615908;6.3362017;4
0.5787504;-11.65464;4
12.752634;9.877849;4
-9.788385;1.4793786;1
0.22392452;-11.749271;4
-7.8298993;12.898151;5
22.463408;8.516778;2
-12.421671;1.6919688;5
-3.7465665;18.951105;1
-11.341983;-1.043104;1
-9.434486;0.51603514;1
-11.371284;0.82662773;1
-2.4314008;0.06819526;3
-2.881543;0.9077323;3
-4.503311;17.59941;5
17.738476;8.390502;4
19.367989;7.1888146;4
-9.52038;1.0943022;1
-12.309106;1.5628765;1
-7.8867884;12.163003;5
4.73128;12.327348;1
-8.702196;10.716032;1
-9.57606;1.2010547;1
12.280645;5.200433;5
12.866687;9.130748;4
12.554155;5.168545;5
5.6348577;12.208542;0
5.046998;20.695044;4
1.0262238;-11.498911;3
22.184423;7.7145667;3
18.769966;7.7647023;4
1.8810834;5.0994244;4
-4.1537137;0.5855221;3
-8.488499;10.741358;2
-3.5938137;1.6966555;3
0.06898882;-11.379954;1
21.03795;5.7515125;4
5.911869;-8.249494;4
11.472451;-5.892228;1
20.359821;6.6437373;4
5.1359806;20.603973;4
-0.6940452;-12.53043;3
-3.6753976;18.06063;2
21.026276;5.7693906;4
-0.533343;-11.0580635;5
-3.6476438;1.7784833;3
13.363008;9.477938;4
-11.702657;-0.57189214;1
3.7021036;-1.4321973;2
22.148981;7.7144547;4
4.3461466;-1.429727;0
21.931326;7.544421;4
11.422668;5.5084476;5
1.012351;-11.487096;3
13.22611;9.513239;4
3.036723;4.874069;4
1.9188838;4.7663836;2
-3.6417718;1.4848698;3
-8.8899145;12.41922;1
-2.8662806;0.25713706;3
21.001411;5.775624;4
12.681151;5.121946;5
-3.8739383;17.51922;1
-3.970743;-6.0198565;3
-2.8557193;1.2373055;4
0.26345807;-11.211808;1
1.5576693;5.6977367;2
22.12392;5.730612;4
11.817542;-5.959247;1
-3.8210626;0.5537079;3
20.868391;6.291796;4
11.930282;1.3577558;5
7.1576877;12.240759;2
4.675486;5.390054;2
12.963952;5.250835;0
2.3556826;4.864115;1
-4.3043427;18.550758;1
20.600323;6.34413;4
13.101986;10.922142;5
-3.896148;-5.0514793;0
5.1206193;20.64455;5
3.381881;19.416342;4
-3.8430927;6.3483033;5
12.2446575;0.8670593;4
6.462796;0.077993244;4
11.743121;-5.291063;2
4.512144;-0.3552915;2
22.92971;8.151416;5
3.2937014;4.4822674;0
1.8587751;5.3387017;2
-10.9490385;0.55377674;0
-4.42294;6.128755;2
12.260157;-6.916644;1
13.217401;9.297756;5
-4.714043;-5.264128;0
-0.84830654;-12.44601;0
4.2750726;19.855293;5
-2.3777869;18.56358;5
17.056719;8.587183;4
20.278963;6.687767;4
5.276274;11.369388;1
20.988712;5.788969;5
-3.5582144;0.38720903;0
-9.559404;11.943274;5
-3.771791;-5.195937;3
6.0596185;11.997707;0
-7.3346143;11.857252;0
11.543581;1.8738275;5
-10.849617;0.45842016;0
12.125897;1.7264494;5
4.226529;19.820858;4
-3.2480085;5.7596;5
13.109876;5.363853;5
-8.497686;13.33628;5
4.1004596;19.792454;4
12.15176;-5.952191;3
4.874807;12.346393;1
-9.882118;1.4696275;1
-3.9070554;6.157204;2
-5.7709846;18.307098;5
-9.753242;11.744567;5
12.146817;1.7721602;5
13.1563225;10.996848;5
11.612627;6.083804;5
-4.6315193;18.474619;0
12.1720705;5.266253;0
12.43072;6.926743;5
12.493643;2.1479928;5
22.026579;5.6512856;5
-2.725204;-0.01911822;0
-8.734875;10.715678;5
-8.7455015;11.682945;0
12.437377;2.0762832;5
4.626717;-0.4159449;2
5.51927;12.0827055;5
2.3769746;5.0213923;2
2.1416397;4.5167685;2
3.3318145;18.208727;4
-7.7386284;12.066613;5
-10.641124;-0.18514244;5
-3.4199715;1.2250761;0
2.9184911;4.372555;5
6.2278843;-7.870725;4
-9.435196;0.5216396;1
11.85362;-5.9700837;3
-3.9831192;6.8881545;2
11.919492;1.3556571;5
5.2136045;12.435532;0
5.9733467;12.511296;0
-4.5504885;18.357376;0
2.628855;4.485076;2
12.531831;9.300806;5
4.3363514;-1.4294683;5
3.36527;18.89049;4
12.731644;9.863542;0
12.886325;-5.5509634;0
17.221743;8.5725355;4
22.027576;7.2878747;4
-3.975771;-6.0036473;3
12.44461;-5.568934;3
0.82933587;-11.3375025;0
11.674294;1.7044321;4

==> results/dmon_cora_embedding.csv <==
x;y;label
11.326019;16.487993;5
7.827504;-4.2604594;2
12.898589;23.065252;0
1.5225356;-0.35006934;1
9.290651;3.3085468;2
13.256869;23.808098;0
15.136528;23.4321;0
15.178344;-2.9440107;6
15.190206;-2.9884121;6
11.43726;16.387115;5
11.8966255;15.038729;6
16.625153;9.674683;6
13.418678;6.901687;6
17.34825;10.227739;6
11.031277;12.681507;6
11.177102;23.52375;0
15.294345;8.570175;6
-2.502929;13.1861;1
12.807717;23.094765;0
16.612114;9.651738;6
-8.725451;2.5096765;1
15.992983;9.337176;6
12.209694;6.204057;6
8.927527;2.9098783;2
8.946578;2.9481385;2
15.353525;-1.992293;2
-7.8938646;6.7239704;1
-8.06784;6.26967;1
1.1507134;17.177153;2
12.08388;23.338583;2
-8.842966;5.813314;4
-7.945503;7.544731;1
10.95993;23.531227;0
13.468744;23.076279;0
13.643314;23.493593;0
-1.4079142;12.705289;3
-3.4435685;14.102053;3
12.401609;23.534576;0
13.207436;23.857624;0
7.399761;10.072087;6
13.920252;7.4797974;6
-6.8184066;0.68255246;1
-4.2258115;13.424768;2
7.6635094;2.2676227;2
10.246984;3.500098;2
13.4881525;-6.0905247;3
13.887093;7.9848814;6
10.938001;12.910487;5
-2.2862918;12.579289;2
1.7102346;0.3448065;3
13.958676;7.617931;6
15.480768;-2.589268;4
11.385316;16.436598;6
10.0078;16.648306;6
21.34961;4.0989666;2
15.257384;-1.461213;6
11.815078;15.843801;0
11.715782;14.184457;0
-8.1739645;6.10968;1
-3.1666799;13.2521515;3
-2.234021;12.915515;3
-2.4869242;13.174318;3
-3.6041584;13.344609;3
3.5154235;8.735613;3
-1.98375;12.525995;3
20.048111;2.854721;2
-9.85431;3.3828983;1
10.946496;23.525084;0
10.909407;23.499516;0
10.271794;23.517813;0
0.3523811;17.830414;3
14.729833;7.852719;6
10.120277;3.4036298;2
0.027339643;-5.691725;6
11.147478;12.861597;0
-7.0167365;0.72606057;1
14.168132;23.691309;0
10.039173;16.610857;0
3.4078355;8.41094;2
6.9669666;10.11521;6
17.326782;10.209386;0
7.414309;10.200549;5
-0.49408126;-6.2569957;2
20.042004;2.8240137;2
2.4087496;9.288161;2
0.39500156;17.820166;3
11.258684;13.496513;0
15.429005;-3.2829666;4
11.210656;-8.956024;4
-5.724265;0.057218183;1
13.367447;23.87439;0
0.68749434;16.32583;3
11.027589;13.881319;6
13.088835;6.8755603;2
10.816097;13.533591;6
-9.221296;4.208651;1
0.36938104;17.81907;3
7.76275;-4.220741;2
-10.099502;5.277376;1
16.78447;9.831683;6
13.535412;23.466888;0
13.053008;6.916066;6
15.029177;-4.4251733;4
-0.6810636;-6.331288;2
0.98071676;8.608056;2
14.224856;7.4795055;6
3.1745818;8.75459;3
7.578742;-4.369758;2
-0.6763505;-6.1324553;3
1.675857;9.204902;2
12.060126;5.0491447;2
-10.410479;4.488536;1
15.37612;-2.0976243;1
10.800152;12.705231;3
7.866208;2.338395;2
-0.64170825;-6.3744717;2
9.622222;16.22502;6
7.365497;10.216393;6
-8.026602;7.708063;1
3.0705998;8.624134;3
11.388213;-8.776565;4
18.870396;2.1025205;4
-3.6876304;13.323434;3
12.148081;-7.8722563;4
-9.402324;4.940424;1
-5.915396;0.24143769;1
1.0767717;8.479812;2
14.771263;23.411242;5
15.393832;-3.9533257;4
1.0393519;18.394451;5
1.0899855;8.825236;3
10.543217;14.725511;6
3.551579;8.457175;2
6.5350523;-4.686305;2
-1.7462554;13.589641;3
21.463877;5.1586514;2
9.623297;2.6053174;2
1.2551795;16.805391;2
11.677676;14.138006;2
1.2706939;9.045119;3
15.355963;-3.8143914;2
10.74165;-9.370198;4
10.996701;23.522526;0
0.8723412;17.057146;3
11.285707;13.531416;5
11.34677;16.210527;5
15.068741;-4.0880995;0
7.562584;10.200567;0
15.380908;-2.1007044;4
13.741042;-5.815744;4
12.932205;23.119463;0
21.440826;4.6869597;2
7.246826;10.172462;6
14.472149;7.589938;0
7.888602;-3.3345213;2
11.793003;14.427731;5
3.380816;7.9535103;6
13.615972;-5.9370704;4
15.67879;8.992836;6
6.968933;10.161344;5
1.4191742;17.228474;3
13.688772;-5.867206;4
20.180462;2.3405933;2
7.146269;9.849063;2
3.4074788;8.842197;2
11.657013;13.737583;5
11.859896;5.9000106;2
2.3446796;8.6915655;3
11.1667795;13.238664;2
0.8926508;16.558971;2
15.369265;-2.0539405;4
13.934727;23.042688;0
13.062877;23.107084;0
-7.8686757;6.793543;1
14.800599;7.9722033;0
10.025045;16.650087;5
7.349801;10.154029;1
15.298249;-1.6119863;6
12.044095;23.319979;0
14.144511;23.411036;0
14.532012;-4.9709363;4
16.610085;9.705132;6
11.239701;13.839985;0
14.438824;-5.0722866;4
15.353442;-3.427306;0
21.412586;4.450024;2
-6.0528116;-0.08848911;1
14.529086;-4.9606557;4
20.303782;2.5295243;3
13.142499;6.9718866;6
14.302217;7.40428;6
-9.063784;3.2644928;1
12.071476;5.010488;2
12.171298;4.851391;2
10.054771;16.016594;6
18.901562;2.0870523;2
16.771206;9.813957;6
8.1663265;-3.51209;2
13.249145;7.002674;2
-8.584169;3.0191388;1
14.334645;23.905472;0
14.30449;23.90529;0
15.02774;-4.25848;0
14.915677;23.744017;0
-2.6052253;13.272351;3
10.877379;14.20252;6
7.3132033;9.960132;6
-6.5734024;0.48841345;0
10.609989;12.454221;0
10.691337;12.61051;5
7.9662333;-3.3644972;2
6.7179346;-4.6288104;2
-6.4682937;0.35526654;1
7.907531;-3.3348494;2
-9.042633;3.9882379;1
11.874607;5.9365587;1
19.04756;2.4656901;3
21.468966;4.94687;2
-0.5874806;-5.8799253;2
-0.5860442;-5.8538513;3
-0.29177254;-5.768319;6
15.31885;-4.1094284;3
6.988955;2.6932607;2
20.429031;2.4913998;2
9.129048;3.2693017;2
15.517503;-2.6709177;4
2.3001773;9.096327;3
12.44013;23.175446;0
15.621057;8.940584;6
1.4514058;17.228779;3
-2.1304314;12.632549;6
10.975774;13.619988;0
11.850209;14.741362;5
-0.33388922;-5.4324894;2
19.195557;2.2017407;2
-8.672487;2.5414302;1
8.094437;-3.3913856;2
13.632204;6.9971805;0
-9.0162325;4.3416;1
8.382521;-3.2399049;2
13.526222;23.06897;0
-1.4488761;12.758369;3
19.146011;2.603886;2
10.325991;23.583559;0
15.095654;23.407824;0
8.355791;-3.415475;2
14.483883;-5.0265574;4
-6.64131;0.6052077;2
15.3675995;-2.0731494;4
8.876171;2.45606;2
8.022831;-3.9882288;2
10.047973;-9.946495;4
14.945142;23.667952;0
9.990565;3.3271463;2
11.710858;14.20477;6
13.260453;23.112398;0
2.875813;9.193681;3
1.121635;17.77326;2
0.32127765;17.816645;3
7.5213647;10.35415;2
13.605678;7.7543764;6
-1.34467;-6.031399;2
-0.54478353;-5.941505;2
0.0007869546;-5.71208;6
19.224125;2.2482734;2
1.9730605;9.288071;3
19.220827;2.643234;2
15.364538;8.677987;6
0.9199479;18.143793;3
-0.22312775;-5.874469;2
0.9477214;8.416572;3
2.2738447;9.159221;2
18.989145;2.2071333;2
-8.6277075;2.5640783;1
8.4019;-3.1158795;2
7.324196;-4.5893383;2
21.472498;5.039718;2
15.422615;-3.3666801;4
-6.6098866;-0.027242446;1
12.00387;-8.058211;4
0.9279029;16.561636;2
8.320116;-3.3079312;2
14.041144;23.50969;0
15.477253;-2.7082574;4
15.395543;-3.919535;4
-10.203887;5.0453897;1
7.465065;-3.5697653;2
-10.055168;4.4466233;1
15.781886;9.119153;6
7.3872247;-3.7127502;2
11.682712;23.512781;0
19.387568;2.903361;2
6.7055287;-4.6129956;2
13.00163;-6.708139;4
19.191738;2.588742;2
1.1222174;16.6922;2
7.063339;-4.775382;2
10.305322;15.377254;3
1.3739249;-0.5680986;1
-8.490544;5.909212;1
14.481086;23.851492;0
7.1962013;-4.7408853;2
7.71334;2.1484501;2
12.686251;23.351088;6
-6.357734;0.4046549;2
-5.947834;0.20126177;1
-8.49051;5.9194474;1
11.694464;13.885064;5
13.726322;7.025858;6
21.293734;3.371374;2
12.121066;-7.9153624;4
11.70844;5.79298;0
12.124703;23.522532;0
7.174981;2.3936234;5
6.954409;10.225027;6
13.1444235;7.090772;0
9.52884;2.5101616;2
14.941932;23.642454;0
3.5726757;8.556371;3
21.392756;4.307532;2
12.113807;4.907695;2
11.750827;15.867892;5
11.827053;15.821459;5
11.000495;12.758252;2
-2.283484;13.145893;3
8.147687;-3.7233672;2
15.42446;-2.7444427;4
8.856212;3.4243941;2
0.34620684;17.819887;3
12.683536;23.448605;0
15.503968;-2.679112;6
11.163882;13.434204;6
-0.100162074;-5.7792335;2
1.1557763;8.604801;3
14.729098;-4.7805724;4
14.807158;22.908834;0
13.271925;23.847992;0
14.834264;23.349764;3
3.6362095;7.859725;2
8.077328;-3.9642653;2
9.591877;3.4253242;2
14.883826;23.727753;0
7.8667316;-4.234545;2
14.854805;23.100233;0
10.300696;15.573292;6
11.698583;13.9065895;5
-6.4058795;0.45165965;2
-6.463013;0.43731636;1
14.742223;-4.689533;4
14.316841;23.91619;0
9.897768;3.3153245;2
-0.18109888;-5.6928077;6
3.5499022;8.718861;2
-8.803034;2.5591881;1
21.348738;4.1090846;2
7.2745547;10.074;6
9.642387;2.6621804;2
0.7923385;8.160648;3
14.990784;-4.4538617;4
11.402974;13.512101;5
11.813157;23.44128;0
1.0484824;18.68575;3
14.325065;-5.190176;4
19.025764;2.1839008;2
6.671308;-4.680395;2
13.604049;-5.933329;4
8.316779;-3.4760604;2
15.826883;9.1704445;6
12.9946995;-6.718179;4
14.469857;23.467869;5
9.637853;16.31102;5
1.7055393;0.18634999;2
9.293928;3.274005;2
10.964134;23.523426;0
3.5651805;7.989365;3
14.292159;7.402596;6
16.57937;9.665659;6
14.850791;8.231456;6
9.991676;16.633825;6
8.00668;-4.128115;2
1.7972922;0.36831427;2
0.80355674;17.05996;6
14.228997;23.574984;2
11.296625;23.519049;0
14.835802;23.373121;0
8.608168;2.8072875;2
0.3552009;17.853472;3
11.127339;12.71717;5
17.609947;10.44413;6
-5.976026;-0.05661278;1
0.8299855;8.284783;3
14.9219;-4.559415;0
-0.28809953;-6.0375023;2
-9.391866;5.748199;1
1.3288062;17.215841;3
14.901668;8.31885;6
11.068886;13.030378;0
1.2246227;16.69354;2
10.43486;-9.622038;4
8.561194;2.7853086;2
19.443401;2.1777918;2
12.131611;4.868436;2
1.4149437;-0.516092;2
11.852722;15.651208;6
15.415626;-3.6424894;4
8.074271;-3.4387379;2
21.395464;4.343131;2
2.9470806;9.18023;3
8.767233;2.827949;2
14.174777;23.417452;0
13.966117;23.047295;0
1.4361037;-0.46350518;1
10.758648;16.641048;5
14.877159;23.651205;0
12.304138;-7.6787195;4
20.535604;2.6670434;2
1.0340905;8.482931;2
6.597525;-4.6870265;2
20.515568;2.5035653;2
7.6457467;-3.4134486;2
10.697069;12.584961;2
13.17372;23.849108;0
14.405863;23.852724;0
14.2817135;7.393128;6
11.976816;23.488869;0
-1.5180125;12.718265;3
12.747388;23.254715;0
-9.578517;5.795798;1
14.020859;7.1930914;0
15.546399;8.860151;6
1.1687528;17.363586;2
1.1430892;16.724485;2
1.6691182;7.8542805;3
15.372669;-2.045272;4
10.7272835;13.412454;6
19.213133;2.1521764;2
11.580056;-8.57148;4
7.434894;-4.4148827;2
20.125261;2.9092696;2
14.29602;7.4107294;6
-5.5752296;0.1616057;2
20.717955;2.682962;2
15.441662;8.7592945;3
9.072347;2.4568605;2
11.226689;13.054717;5
8.131094;2.0481353;2
7.186732;10.024666;6
7.4098825;-4.641091;2
7.2724495;10.170213;6
-9.742196;5.7176886;1
15.4021845;-3.2527485;4
-1.4100021;12.694746;2
2.325497;9.134007;3
0.948395;16.71297;1
14.97962;8.151572;0
15.044779;8.241231;6
11.760367;14.588102;6
15.222707;-1.2393662;3
-2.124948;12.83108;3
-0.46562314;-6.112431;2
10.14883;3.3800356;1
-9.220728;2.7870088;4
15.285346;-1.4353987;2
11.433007;16.302635;6
12.959693;23.391983;0
3.4249456;8.283644;3
10.250372;15.521777;3
-2.4774287;13.228175;3
-9.752602;3.4457705;1
-7.131771;0.88928217;1
15.296374;-1.6640905;4
0.7461813;16.524128;3
1.2223268;18.321255;3
3.3429728;8.907018;0
7.0625477;10.171435;5
12.896497;23.45612;0
14.198819;23.70051;0
-1.9197097;12.462821;3
15.333541;-1.8931698;3
15.335948;-1.8667222;4
9.803597;2.9913185;2
19.281944;2.8592849;2
15.357933;-1.6684062;4
10.153696;3.372959;2
13.654116;7.093029;6
15.297672;-1.4655515;0
-9.321853;5.7462664;1
3.3647692;8.92278;3
3.4253054;8.39962;2
3.503859;8.277608;3
3.50261;8.233381;3
0.98181134;8.527229;3
11.67076;14.209111;5
10.667164;12.505299;6
15.377948;-3.1630874;2
1.3429569;17.82394;2
11.26037;16.536358;5
11.101394;12.711036;5
14.158444;23.624407;0
-9.112025;3.3970158;1
10.898069;23.480803;0
-6.6652913;0.50825024;1
-9.744309;4.7427807;1
-8.483541;3.2455857;1
-10.005516;4.2917275;1
-10.111728;5.2950745;1
-9.424939;5.614905;1
10.920862;12.663643;6
14.389232;-5.1216583;4
-10.021313;3.632585;1
-8.164873;6.1657443;1
-10.083117;4.134768;1
-6.4942684;0.34709492;1
10.749555;23.495602;0
21.468193;5.3475018;2
11.755095;5.8290005;0
7.3565445;10.202788;6
-8.973913;4.7611284;1
11.553382;13.624744;5
13.546786;7.1439314;6
11.89876;5.875498;2
19.18875;2.316543;2
7.9550724;-4.0432396;2
10.686956;12.593382;5
11.466951;16.352554;5
-0.9237058;-5.990834;2
11.165265;13.345837;5
10.850718;12.650952;5
11.874279;15.317515;5
-5.6893783;0.09657364;1
11.911379;5.937566;1
-10.436863;4.6378007;1
-7.941462;7.267752;1
-6.5765724;0.46181396;1
-7.8571873;6.8769135;1
-10.167345;4.1312037;1
-5.858523;-0.04369992;1
1.6641291;0.40527487;1
-8.95675;2.9325116;1
14.715852;22.862753;1
-9.725157;3.3448043;1
-0.62312007;-6.2798324;1
-9.119248;2.9780116;1
-9.802168;3.268001;1
-8.584371;2.9147842;1
15.429369;-3.7103066;1
14.477977;-5.03159;4
12.411093;23.47379;0
8.131527;-3.3873599;2
6.960189;10.228427;6
12.769213;-7.0234723;4
-9.264274;2.6931436;1
-6.7628474;0.6433997;1
-10.006049;3.875485;1
-2.716068;12.769364;2
20.257746;2.5545664;2
7.4069004;-3.9374692;2
-2.0089815;13.289362;3
-9.149244;2.985259;1
-0.13042507;-5.626486;2
-9.517358;5.544234;1
-2.5610166;12.710485;2
-8.38645;6.3727474;1
8.302864;2.403801;2
-10.228553;5.0836916;1
-9.755612;3.4308121;1
-9.0778055;5.7092695;1
11.843753;5.919974;1
6.9332314;2.7406354;5
-3.2765815;13.287851;3
1.8306895;0.5054865;3
1.5898722;-0.08001175;2
9.571328;2.5436468;2
3.3297503;8.162439;3
15.264376;-1.3677357;6
0.8088394;16.521597;3
13.534098;6.915446;0
12.260578;-7.731096;4
9.773283;3.414076;2
8.531094;2.7298815;2
11.471023;-8.690321;4
-2.3894784;12.63987;2
13.604804;7.228743;0
14.60995;23.715036;0
12.099839;6.109723;0
11.957798;5.856826;2
20.38352;2.4483297;2
21.457499;4.860057;2
1.6004038;-0.38895434;3
20.801954;2.7220619;2
-7.943708;7.324075;1
-8.607795;3.178962;1
8.07031;-3.4294467;2
-0.24704257;-5.681676;2
-0.4105405;-5.990257;2
12.038374;6.061615;2
-0.37089434;-6.0764666;2
-8.256104;6.1338863;1
1.145382;17.128035;3
2.2836728;9.063642;2
3.4032545;8.29993;2
-0.17615062;-5.7912903;2
-1.7043096;13.53878;3
-1.4170841;12.765808;3
-1.4571586;12.710851;3
-2.4067876;13.083353;3
-3.7545342;13.312728;3
7.535255;2.2871816;2
-3.5473526;14.038141;3
-1.6521151;13.44896;3
8.957535;2.942877;2
-8.549675;2.8581848;1
3.3052974;8.948132;3
3.5312014;8.7220335;3
-4.1019387;13.580737;3
-2.293329;12.982503;3
-3.464872;13.522815;3
-0.20987146;-5.7996287;3
-1.7290143;13.584198;3
-1.9815111;13.265636;3
-3.1399717;13.23117;3
-1.5296823;13.000343;3
2.6438901;9.302139;3
-3.1938736;13.268001;3
-1.9054351;12.627868;3
-4.290814;13.461467;3
-3.619535;13.345845;3
-2.513209;13.295087;3
-3.7533343;13.330866;3
-3.4591227;14.08807;3
9.001863;3.4517875;2
1.1652699;16.955317;2
-8.900321;5.692608;1
-9.187635;3.6989303;1
-9.817605;3.3483057;1
10.1740675;3.4412432;2
20.906506;2.8277833;2
20.253834;2.5613253;2
19.251402;2.231917;2
2.7179809;9.17237;3
13.154631;7.1022105;0
-6.1884894;0.384821;1
-10.527589;4.529407;1
-10.049961;3.5836937;1
-6.652697;0.5786427;2
21.464956;4.8746943;3
13.880038;7.653224;6
10.076493;3.3481042;2
11.732087;5.7474923;2
19.185972;2.4703643;2
7.110562;3.0845425;5
14.684861;7.798236;0
-6.7000937;0.14526452;1
12.142229;4.8508544;1
8.033028;-3.3535523;2
20.733494;2.84209;2
-8.068313;6.920775;1
15.297712;-1.659936;1
14.626588;23.672007;0
7.3191767;3.354491;2
9.658401;3.3821406;2
10.706632;12.71757;3
-1.7676046;12.45943;6
-0.21988364;-5.8729386;6
7.335409;-4.5747833;2
7.7627516;-4.4192734;2
3.4998217;8.281991;2
2.035545;8.83579;2
2.0461254;8.705984;2
2.1421742;8.805067;2
1.6965129;8.682978;2
21.359348;4.107727;2
11.49284;13.562588;5
1.3472537;8.561294;2
10.867668;12.875493;6
13.093019;6.8471274;0
-8.560195;2.9725075;1
7.095279;2.5112689;5
-0.32136008;-5.4199224;2
1.4153925;17.21324;3
0.96102107;16.801619;3
-2.1157048;12.718365;3
21.238813;3.2328734;2
21.479046;5.415979;2
18.92404;2.1157541;2
8.083921;-4.0118284;2
19.640484;2.2190506;2
-3.1392734;13.054331;3
-0.59841824;-5.6971025;6
7.2150993;9.869251;1
1.6389812;0.2739922;1
-9.019045;3.237056;1
11.057988;12.652667;6
-1.9660279;12.47356;3
21.285286;3.4601073;2
15.535721;-2.665951;4
11.790216;15.9210615;5
10.608949;12.453209;6
-0.5426795;-6.289213;2
10.750328;16.64134;6
12.081706;6.097757;5
-9.681465;3.2095132;1
7.309065;3.3595874;5
11.721028;5.8420672;2
1.8275685;0.40933895;2
10.07478;16.566689;6
3.1213217;8.0074415;3
2.5919735;8.04066;3
1.7116687;7.817662;3
1.590543;0.100954615;1
19.171452;2.6005497;2
2.4914603;9.285619;3
13.830928;23.286695;2
9.887014;3.1564014;2
7.072724;10.0869665;2
19.056108;2.121636;2
8.795844;2.8505473;2
11.15181;12.732751;6
19.450909;2.180892;2
9.655372;3.4530172;2
20.222736;2.500415;2
-2.1241767;12.653618;6
-2.735142;12.753371;2
0.7962233;16.503025;2
21.423548;4.547175;2
-0.59615266;-6.239654;2
9.596748;3.4061399;2
7.922924;2.314797;2
3.5489845;8.242394;3
-6.814015;0.2067416;1
2.6470394;9.230445;2
3.4341722;8.224947;2
19.183754;2.610518;2
19.290138;2.1449392;2
20.155155;2.3296084;2
21.157055;3.115428;2
21.107267;3.0652065;2
-0.68192685;-6.3361826;6
-1.3981596;-5.9878836;6
-6.7143574;0.1124828;1
-8.998929;4.559489;1
-2.1889596;12.791489;2
-8.556332;3.0071993;1
1.7398567;0.39232412;0
1.1883514;16.915762;6
14.816619;23.06255;0
10.184514;3.4602718;5
-0.107404515;-5.6115594;2
-6.2961555;-0.12754236;1
-2.0836747;12.602539;6
12.146718;4.8674703;2
1.3992877;-0.5448193;0
13.551283;-6.008377;6
10.07413;-9.919851;4
6.736271;-4.587298;2
21.299437;3.8339818;2
20.317404;2.5808485;2
19.489037;2.923564;2
19.335556;2.1763544;2
-1.4744829;12.683275;2
18.989908;2.275289;2
-2.3258345;12.640611;3
15.330292;-2.6441162;4
15.262862;-1.5254298;2
12.0635605;5.0144677;2
10.800266;13.516748;6
13.505606;23.467617;6
10.145625;3.4249918;2
-3.791744;13.891634;2
8.429747;-3.0967007;2
3.341177;8.325792;2
14.563821;22.944252;0
-3.4715228;14.084083;3
-3.7870734;13.87144;2
10.314513;15.334856;2
11.847361;15.602632;6
15.968783;9.311478;0
10.915114;23.503595;0
-9.606592;5.7163715;1
-0.8230633;-6.095972;6
1.0895371;17.113388;2
-9.340489;3.5343118;1
13.178551;23.090858;0
15.963114;9.306729;0
20.213573;2.3663628;2
-8.532391;3.190712;1
12.293265;23.156626;0
-9.054894;4.3385024;1
12.171029;-7.8454723;3
13.566726;-5.9938974;4
10.311366;15.340143;2
-9.547322;5.810336;1
21.461424;4.902622;2
9.421906;3.3843782;2
15.384596;-2.6660304;4
-6.3484445;-0.1266484;1
19.081642;2.1900294;2
1.2510806;17.74743;3
1.0287455;16.933817;2
12.932749;23.363756;0
-3.7919905;13.861472;2
15.441414;-2.6014462;4
0.8349998;8.237083;3
15.396411;-3.3303463;4
7.7360325;2.308598;2
9.966346;3.2844424;2
15.952051;9.295368;0
-3.4747386;14.07569;3
12.088003;6.076597;2
0.6120384;17.8276;3
1.2687743;17.667902;3
3.2660635;8.511683;2
15.3685875;-2.1197267;4
11.785727;15.922676;6
-6.7276382;0.6158407;1
11.713982;14.016317;5
1.3497951;17.833612;2
14.391799;23.465921;5
10.733912;12.796276;2
11.764622;15.884639;3
14.418926;23.451077;5
13.635308;6.9718747;6
14.764606;22.904926;0
14.263804;7.440178;5
-0.011762764;-5.71624;6
20.018333;2.8021913;2
0.69232506;16.55886;5
-0.38461658;-6.0406156;3
10.912966;12.942666;6
2.322763;8.974571;6
-9.3637;3.5218446;1
13.747048;-5.8081036;4
-8.949269;3.3063917;1
15.973622;9.3188095;0
14.75607;22.901577;0
12.910051;23.086342;0
13.929151;7.970783;6
-8.520037;3.1886935;1
0.9767015;18.723574;3
11.336635;16.478262;5
-10.035667;4.2465796;1
-7.9890947;7.790685;1
-6.3690686;-0.11487336;1
20.248884;2.3494167;2
11.810317;14.651577;5
13.7933035;23.069595;0
14.839726;22.967487;0
14.593257;22.948324;0
11.832088;23.420782;0
-9.879931;3.3274345;1
-9.372531;2.8295798;1
-9.182153;3.0502722;1
11.947545;5.5853443;1
19.001165;2.206714;2
9.696484;2.9096258;2
-9.204356;3.1910214;1
-9.978611;5.478379;1
-9.09212;3.0605013;1
11.891055;5.798763;2
0.8327061;16.532328;3
2.9955802;9.046084;2
2.4354465;9.336246;3
-2.242929;12.8710375;3
1.2839849;17.856218;2
-8.81875;5.8326735;1
10.083559;3.3516514;3
1.5753386;8.61851;2
1.5720527;8.622858;2
19.15814;2.3486338;2
1.8098216;0.46666157;3
11.916371;5.920568;1
0.64886016;16.316051;3
3.3407376;7.9895964;3
2.4355512;8.041664;3
3.5289736;7.9859967;3
10.313549;15.333809;2
6.6271706;-4.691229;2
-9.376621;3.5251622;1
10.6050825;12.464374;0
-1.391471;-5.9641156;2
6.8399386;-4.578504;5
7.2938466;2.2859106;5
11.899375;14.961131;5
13.143386;6.863567;6
10.1058235;16.662472;5
10.156552;16.684788;5
11.722276;15.937243;5
12.153367;4.8699255;2
13.72379;7.6931963;6
-8.853185;5.8062377;1
-10.477804;4.399059;1
-10.016127;5.466782;1
3.2247581;8.938956;3
10.077542;-9.927124;4
-10.071037;5.3639703;1
-9.65182;5.7088118;1
12.693633;23.478094;0
8.927557;2.9317057;4
13.325928;-6.3039436;4
14.689541;-4.815925;4
8.3429;-3.4249766;2
8.370304;-3.2874677;2
8.373321;-3.4252193;2
14.871936;-4.641792;4
15.275653;-1.4237447;4
0.88216984;17.18051;3
8.7569275;3.4381282;2
8.75605;3.3989735;2
7.6557837;-3.4066927;1
9.385477;3.361938;2
8.029722;-4.0785084;2
3.4022985;8.378748;2
13.403383;6.9231143;0
20.694805;2.8254943;2
21.288689;3.3577218;2
7.1448755;2.4327545;5
14.947901;8.108326;6
16.851824;9.876292;6
13.643589;7.850792;6
17.544222;10.389119;6
1.1420403;17.184399;2
16.656958;9.747901;6
14.217772;7.285209;6
16.598501;9.69967;6
17.311924;10.197505;6
17.428326;10.291514;6
17.588968;10.425771;6
15.21783;8.553687;6
13.877533;7.9648128;6
16.4197;9.571463;6
17.523958;10.37275;6
20.689165;2.6990314;2
21.273087;3.3051622;2
8.988693;2.9452198;2
8.4437;2.51681;2
17.595749;10.432924;6
-0.32615164;-5.9768953;2
8.590764;2.8081262;2
9.907932;3.284925;2
8.129605;-3.8599565;2
13.316227;-6.3178983;4
9.843491;3.3867466;2
6.972764;10.266248;2
13.58125;7.315123;2
15.909713;9.253186;4
17.267132;10.164204;6
7.8872986;-3.3144493;2
0.8631645;16.682528;3
1.8451389;0.4960405;1
-8.014019;7.8609633;1
-0.2020464;-5.762174;2
7.850997;2.0955787;2
7.970709;2.0824695;2
-1.7359335;13.59893;3
14.556527;23.851532;0
13.96744;23.894817;0
-3.3807802;14.064374;3
-1.4092641;12.732611;3
-3.5798628;14.018291;3
-4.1889706;13.466214;3
-4.370355;13.440096;3
-8.392213;6.396009;1
11.693229;13.752759;6
7.4433355;2.2082105;2
10.374981;-9.673959;4
7.492562;10.200459;6
7.53593;10.204787;6
14.21941;23.391752;0
-9.855489;5.587736;1
12.807457;23.53681;0
13.376503;23.839876;0
19.939863;2.9092405;2
7.875126;-3.3047745;3
14.102618;23.722908;0
14.356704;7.451457;6
1.0039546;8.478755;3
-0.23412803;-5.7159142;3
11.087743;-9.072436;4
7.144287;3.0408385;5
2.0605729;9.310321;2
9.551099;2.5413408;2
15.48453;-2.6802375;2
-2.3059187;12.992316;2
1.6627349;0.086972125;2
1.5368918;-0.29158103;2
7.088141;-4.766657;2
13.316278;-6.3182716;4
10.480394;-9.586391;4
15.368981;-4.0014467;4
15.421237;-3.7401476;4
1.7883542;0.4419221;2
11.95709;5.4898095;4
-1.8898048;13.226454;3
-10.101176;3.6760416;1
0.94784236;16.530756;6
8.142013;2.057882;2
9.335087;3.3308203;2
8.094192;2.1024964;2
8.132865;2.0793269;2

==> results/dmon_fixed.csv <==
X	Y
1	0.05256661
2	0.09484511
3	0.1217264
4	0.14783207
5	0.16215077
6	0.18884431
7	0.20113802
8	0.22390332
9	0.24303223
10	0.2552408
11	0.2725158
12	0.2829158
13	0.2884352
14	0.2952871
15	0.3025411
16	0.3122011
17	0.3248851
18	0.3381157
19	0.3492137
20	0.3569704
21	0.3702755
22	0.3768721
23	0.3854545
24	0.3940171
25	0.3985224
26	0.4035784
27	0.4079696
28	0.4085764
29	0.4122251
30	0.4154908
31	0.422901
32	0.4261676
33	0.4278962
34	0.4295644
35	0.4304753
36	0.4279683
37	0.4300728
38	0.4292233
39	0.4310028
40	0.4321709
41	0.4349964
42	0.4365512
43	0.4381977
44	0.4395746
45	0.4400902
46	0.440825
47	0.4411031
48	0.4402951
49	0.4408047
50	0.4418846
51	0.4418193
52	0.4420012
53	0.4424756
54	0.4445474
55	0.4455333
56	0.4458564
57	0.4452558
58	0.4451514
59	0.4471531
60	0.4456371
61	0.4456649
62	0.4450538
63	0.4463247
64	0.4463715
65	0.4469983
66	0.4466251
67	0.4478444
68	0.447861
69	0.4478854
70	0.4468958
71	0.4473397
72	0.4472339
73	0.4470213
74	0.4469741
75	0.4457622
76	0.44437
77	0.44437
78	0.4439839
79	0.4427164
80	0.442671
81	0.4428835
82	0.4436235
83	0.4439961
84	0.4438223
85	0.4438223
86	0.4438223
87	0.4436506
88	0.4442099
89	0.4425556
90	0.4426022
91	0.4426022
92	0.4428426
93	0.4428426
94	0.4429726
95	0.4433773
96	0.4439159
97	0.4447607
98	0.4449114
99	0.444608
100	0.444608
101	0.444897
102	0.445547
103	0.445423
104	0.446493
105	0.445454
106	0.445454
107	0.446293
108	0.445228
109	0.444892
110	0.444892
111	0.444199
112	0.444429
113	0.444429
114	0.444808
115	0.444467
116	0.444467
117	0.444578
118	0.444218
119	0.444218
120	0.443987
121	0.443987
122	0.443689
123	0.443689
124	0.444139
125	0.444085
126	0.444574
127	0.444574
128	0.44493
129	0.444704
130	0.444704
131	0.444704
132	0.444593
133	0.444377
134	0.445246
135	0.445341
136	0.445341
137	0.445341
138	0.445341
139	0.445754
140	0.445754
141	0.446209
142	0.446209
143	0.446209
144	0.446671
145	0.446786
146	0.447155
147	0.447155
148	0.447155
149	0.447155
150	0.447638
151	0.447546
152	0.447546
153	0.447546
154	0.447546
155	0.448595
156	0.448595
157	0.448595
158	0.448595
159	0.448595
160	0.448595
161	0.448595
162	0.448595
163	0.44833
164	0.44833
165	0.44833
166	0.44833
167	0.44833
168	0.448445
169	0.448445
170	0.448445
171	0.448445
172	0.448231
173	0.448231
174	0.448231
175	0.448231
176	0.448022
177	0.448022
178	0.448022
179	0.448022
180	0.448022
181	0.448022
182	0.448022
183	0.448022
184	0.447299
185	0.447299
186	0.447299
187	0.447299
188	0.447641
189	0.447641
190	0.447641
191	0.447641
192	0.4488
193	0.4488
194	0.4488
195	0.4488
196	0.4488
197	0.4488
198	0.4488
199	0.4488
200	0.4488
201	0.4488
202	0.4488
203	0.4488
204	0.4488
205	0.449463
206	0.449463
207	0.449463
208	0.449463
209	0.449463
210	0.449463
211	0.449463
212	0.449463
213	0.449463
214	0.449463
215	0.449463
216	0.449463
217	0.449463
218	0.449463
219	0.449463
220	0.449463
221	0.449463
222	0.449463
223	0.449463
224	0.449671
225	0.449671
226	0.449671
227	0.449671
228	0.449671
229	0.449671
230	0.449661
231	0.449661
232	0.449661
233	0.449661
234	0.449661
235	0.449661
236	0.449661
237	0.449661
238	0.449661
239	0.450076
240	0.450076
241	0.450076
242	0.450076
243	0.450076
244	0.450076
245	0.450076
246	0.449847
247	0.449847
248	0.449847
249	0.449847
250	0.449847
251	0.449847
252	0.449847
253	0.449847
254	0.449847
255	0.449847
256	0.449847
257	0.449847
258	0.449847
259	0.449847
260	0.449847
261	0.449847
262	0.449847
263	0.449847
264	0.449847
265	0.449847
266	0.449847
267	0.449847
268	0.449847
269	0.449847
270	0.449847
271	0.449847
272	0.449847
273	0.449847
274	0.449847
275	0.449985
276	0.449985
277	0.449985
278	0.449985
279	0.449985
280	0.449985
281	0.449985
282	0.449985
283	0.449985
284	0.449985
285	0.449985
286	0.449985
287	0.449283
288	0.449283
289	0.449283
290	0.449283
291	0.449283
292	0.449283
293	0.449283
294	0.449966
295	0.450083
296	0.450083
297	0.450083
298	0.450083
299	0.450083
300	0.450083
301	0.449931
302	0.449931
303	0.449931
304	0.449931
305	0.449931
306	0.449931
307	0.449931
308	0.449931
309	0.449931
310	0.449931
311	0.449931
312	0.449931
313	0.449931
314	0.449931
315	0.449931
316	0.449931
317	0.449931
318	0.449931
319	0.449287
320	0.449287
321	0.449287
322	0.449287
323	0.449287
324	0.449121
325	0.449121
326	0.449121
327	0.449121
328	0.449121
329	0.449121
330	0.449121
331	0.449121
332	0.449121
333	0.449121
334	0.449121
335	0.449121
336	0.449121
337	0.449121
338	0.449121
339	0.449121
340	0.449121
341	0.449121
342	0.449121
343	0.449121
344	0.449121
345	0.449121
346	0.449121
347	0.449121
348	0.449121
349	0.449121
350	0.449121
351	0.449121
352	0.449121
353	0.449121
354	0.449121
355	0.449121
356	0.449121
357	0.449121
358	0.449121
359	0.449121
360	0.449121
361	0.449121
362	0.449121
363	0.449121
364	0.449121
365	0.449121
366	0.449121
367	0.449121
368	0.448264
369	0.448577
370	0.448577
371	0.448577
372	0.448577
373	0.448577
374	0.448577
375	0.448577
376	0.448577
377	0.448577
378	0.448577
379	0.448577
380	0.448577
381	0.448577
382	0.448577
383	0.448577
384	0.447893
385	0.448308
386	0.448308
387	0.448308
388	0.448308
389	0.448308
390	0.448308
391	0.448308
392	0.448308
393	0.448308
394	0.448308
395	0.448308
396	0.448626
397	0.448626
398	0.448626
399	0.448626
400	0.448626
401	0.448626
402	0.448626
403	0.448626
404	0.448626
405	0.448626
406	0.448626
407	0.448626
408	0.448626
409	0.448626
410	0.448626
411	0.448626
412	0.448626
413	0.448626
414	0.448626
415	0.448626
416	0.448626
417	0.448626
418	0.448626
419	0.448626
420	0.448626
421	0.448626
422	0.448626
423	0.448626
424	0.448626
425	0.448626
426	0.448626
427	0.448626
428	0.448626
429	0.448626
430	0.448626
431	0.448626
432	0.448626
433	0.448626
434	0.448626
435	0.448626
436	0.448626
437	0.448626
438	0.448626
439	0.448626
440	0.448626
441	0.447757
442	0.447757
443	0.447757
444	0.447757
445	0.447757
446	0.447757
447	0.447757
448	0.447757
449	0.447757
450	0.447757
451	0.447757
452	0.447757
453	0.447757
454	0.447757
455	0.447757
456	0.447757
457	0.447757
458	0.447757
459	0.447757
460	0.447757
461	0.447757
462	0.447757
463	0.447757
464	0.447757
465	0.447757
466	0.447757
467	0.447757
468	0.447757
469	0.447757
470	0.447757
471	0.447757
472	0.447757
473	0.447757
474	0.447757
475	0.447757
476	0.447757
477	0.447757
478	0.447757
479	0.447757
480	0.447757
481	0.448062
482	0.448062
483	0.448062
484	0.448062
485	0.448062
486	0.448062
487	0.448062
488	0.448062
489	0.448062
490	0.448062
491	0.448062
492	0.448062
493	0.448062
494	0.448062
495	0.448062
496	0.448062
497	0.448062
498	0.448062
499	0.448062
500	0.448062


==> results/dmon_pubmed_embedding.csv <==
x;y;label
-2.609092950820923;7.886914253234863;1
-0.9152778387069702;-0.24316154420375824;1
3.892608880996704;7.710968494415283;0
-1.8298298120498657;17.1203670501709;2
-2.29762864112854;5.312446594238281;1
-2.421977996826172;16.025314331054688;2
14.304856300354004;5.682260513305664;2
-2.945195198059082;4.010618209838867;1
8.444500923156738;9.794371604919434;2
-2.2798120975494385;-1.4730451107025146;1
4.785374641418457;-3.5765748023986816;2
-2.260190010070801;16.62342071533203;2
8.513262748718262;9.861770629882812;2
11.160289764404297;13.509126663208008;2
13.569232940673828;9.290319442749023;2
2.638040542602539;8.216020584106445;0
-1.9825910329818726;10.715985298156738;1
-1.2294652462005615;-1.4655773639678955;2
0.46363919973373413;10.462260246276855;1
-2.929208755493164;17.037370681762695;2
-1.9971975088119507;10.62012767791748;2
-4.737324237823486;8.76145076751709;1
-2.469749927520752;16.097230911254883;2
-4.708124160766602;3.180541515350342;2
-5.379441261291504;15.854554176330566;2
-1.272114872932434;-0.4541757106781006;1
-3.9027621746063232;2.155642509460449;2
0.5890238881111145;8.077901840209961;2
0.4635576605796814;1.642525315284729;2
-1.5505099296569824;10.433531761169434;1
-1.9682615995407104;6.022531509399414;1
-2.710188865661621;6.094930171966553;1
4.146921157836914;-3.5576772689819336;2
-10.255945205688477;-2.7726008892059326;1
2.539207935333252;-5.3834075927734375;0
5.180291652679443;0.5342506170272827;0
2.84895396232605;-3.184812307357788;1
-0.08806255459785461;1.3412388563156128;1
5.485055923461914;0.747835099697113;0
5.286266803741455;18.163686752319336;2
5.506060600280762;3.476196050643921;0
-2.489441156387329;8.675602912902832;1
6.147514820098877;1.808383822441101;0
-3.929661989212036;11.505882263183594;1
5.430976867675781;-6.120079040527344;1
-3.771986246109009;6.857034683227539;1
2.3926303386688232;8.637407302856445;1
0.1401636153459549;-11.653348922729492;0
14.219985008239746;7.009307861328125;0
5.66547155380249;4.454354286193848;0
0.11926624178886414;13.515140533447266;0
6.1179728507995605;1.7904354333877563;0
-1.3189064264297485;8.463651657104492;0
3.4284870624542236;7.375065803527832;0
3.7891438007354736;8.4158935546875;0
5.715781211853027;1.8513222932815552;0
3.4104273319244385;7.47512674331665;0
2.387183904647827;-5.529762268066406;0
5.048778057098389;0.04010479524731636;0
1.314518928527832;8.581374168395996;0
-10.214826583862305;-2.5544567108154297;2
-3.5933024883270264;3.7663040161132812;2
5.46383810043335;-7.667453765869141;1
2.328502893447876;-4.80701208114624;2
10.228949546813965;3.739518165588379;1
-1.3277366161346436;-2.1645259857177734;1
0.09574955701828003;4.055203914642334;2
10.109874725341797;8.487272262573242;1
0.622183620929718;-8.574481964111328;0
0.20731857419013977;14.99089241027832;1
6.193554401397705;1.781467080116272;0
-5.222507953643799;12.361145973205566;2
1.2230112552642822;-5.978457927703857;0
-2.625640869140625;13.91035270690918;2
4.459496974945068;-2.7190964221954346;1
11.116056442260742;13.568305969238281;2
7.046303749084473;20.048383712768555;2
0.3700174391269684;11.766289710998535;0
-0.2223377674818039;12.888410568237305;0
4.5231122970581055;6.60329532623291;0
5.393137454986572;5.213340759277344;0
2.778188705444336;14.0853853225708;0
9.382353782653809;9.498095512390137;1
8.633182525634766;18.26573371887207;2
-4.353060245513916;11.68118953704834;1
-2.3331503868103027;16.694875717163086;2
-0.3036026954650879;1.4750853776931763;1
-1.4985029697418213;11.41817569732666;2
5.009339809417725;-4.082247257232666;1
-2.323328971862793;2.5773565769195557;1
0.5867281556129456;-8.211221694946289;0
-3.334993839263916;6.592992305755615;2
-2.7412819862365723;4.687443733215332;1
11.67635726928711;12.771777153015137;2
3.150292158126831;7.556065082550049;0
2.1487302780151367;8.718409538269043;0
-2.7355947494506836;6.903327465057373;1
-4.910245418548584;15.220793724060059;2
-1.8681390285491943;8.007450103759766;1
-1.0484968423843384;10.021265983581543;1
-1.9972164630889893;-0.3448129892349243;1
-0.5790776610374451;-12.070252418518066;0
6.019253253936768;19.629520416259766;2
-5.071354389190674;4.465760707855225;2
-4.258875846862793;6.122939586639404;2
-4.738735675811768;13.024633407592773;1
2.7259626388549805;-4.221391677856445;0
-6.243168830871582;-0.06507628411054611;2
2.7658486366271973;14.079192161560059;2
5.632505893707275;18.495277404785156;2
14.1062650680542;7.691725254058838;0
5.268487930297852;-6.983437538146973;2
2.1957180500030518;-2.907341480255127;1
-1.9313989877700806;0.2301243245601654;1
-2.0776963233947754;4.387027740478516;1
3.3114986419677734;7.91266393661499;0
-6.762836456298828;-1.8185328245162964;2
2.4204928874969482;20.15941047668457;2
-6.203248023986816;0.01242270227521658;1
-2.2576115131378174;1.7697972059249878;1
3.2801764011383057;-3.3801755905151367;1
0.9340233206748962;8.712456703186035;0
-5.221352577209473;11.65620231628418;2
4.122045040130615;6.645096302032471;0
-3.324016809463501;17.042255401611328;2
-2.4816315174102783;7.144777774810791;2
2.783964157104492;-4.403796672821045;0
4.146125793457031;7.244958400726318;0
-3.392735004425049;13.937572479248047;2
-6.894631862640381;-2.3877296447753906;2
5.251646518707275;2.675640106201172;0
10.499534606933594;6.217390537261963;2
0.7515331506729126;-9.809208869934082;0
5.458757400512695;0.9779337048530579;0
0.23970407247543335;9.702154159545898;1
-5.241044521331787;12.358743667602539;2
-0.30694133043289185;-11.907363891601562;0
-3.8701467514038086;2.0387771129608154;2
-3.2648608684539795;7.077044486999512;1
4.792822360992432;6.417472839355469;0
-4.088623046875;6.486627578735352;1
5.644404888153076;3.9254963397979736;0
0.722227931022644;9.079195976257324;0
-3.4311397075653076;2.4513473510742188;2
-9.643122673034668;-2.82548451423645;2
-2.046529769897461;-0.13624529540538788;2
-1.091437578201294;16.063865661621094;2
-0.4192720353603363;0.7253608107566833;1
-2.2348783016204834;-1.4771586656570435;2
-5.921617031097412;15.024130821228027;2
-3.702274799346924;9.037443161010742;1
2.2655062675476074;-5.363099098205566;0
-4.3185715675354;1.9677408933639526;2
6.246097564697266;2.7123475074768066;0
3.274925470352173;7.819882869720459;1
4.639192581176758;6.576756477355957;0
-0.35075241327285767;4.565948486328125;2
-1.7398451566696167;9.137945175170898;1
-2.0260074138641357;-1.2583675384521484;1
-3.8757824897766113;8.563424110412598;1
-3.5402207374572754;6.063814640045166;1
-1.4729787111282349;-1.9192595481872559;1
2.393798828125;19.79729652404785;2
-6.926249027252197;-1.8756965398788452;2
9.324671745300293;9.460641860961914;1
-0.6727012395858765;0.6118590235710144;1
-2.1695468425750732;-1.2651538848876953;1
-5.428203582763672;15.869976043701172;2
-5.222841262817383;9.001703262329102;1
5.808718204498291;-0.23347331583499908;0
5.170369625091553;-6.529022693634033;1
-2.271883726119995;3.0221831798553467;1
-5.855402946472168;14.26716136932373;1
0.31234103441238403;17.980472564697266;0
-0.12399046123027802;14.857084274291992;0
-0.6661246418952942;12.785658836364746;2
-6.762969493865967;0.5062195658683777;2
-2.1004793643951416;4.186168670654297;2
-5.627336502075195;13.82776927947998;1
-6.450745582580566;1.3549600839614868;2
5.221277713775635;-5.9458441734313965;1
5.139810562133789;-4.114404201507568;2
-3.8507659435272217;4.428387641906738;1
-1.5357372760772705;4.0472211837768555;1
5.641338348388672;-5.397951126098633;1
5.090975761413574;-4.527879238128662;1
5.248144149780273;-5.8690714836120605;2
-2.389155626296997;7.518025875091553;2
-4.2615180015563965;4.483425140380859;1
2.2613463401794434;-1.1315865516662598;2
-0.25464481115341187;0.19501151144504547;2
-3.5150961875915527;8.830770492553711;1
-0.19979463517665863;1.1446059942245483;2
-5.217813014984131;8.795448303222656;1
-0.09399686008691788;-11.785306930541992;0
-2.553478479385376;12.89500904083252;2
-2.8772964477539062;-2.456724166870117;1
-3.6456408500671387;7.075921058654785;1
-2.9337167739868164;-2.512752056121826;2
1.1845104694366455;8.11324405670166;2
-2.549146890640259;16.0915470123291;2
-6.758290767669678;-1.4692823886871338;2
4.64938497543335;-3.246549606323242;1
2.35978364944458;8.08554744720459;1
1.0416117906570435;-3.114037275314331;1
7.353194713592529;19.901254653930664;2
4.270174503326416;6.648383617401123;0
0.8285064697265625;-8.693188667297363;0
-0.5841683149337769;4.194275856018066;2
-1.1305980682373047;-0.7956372499465942;2
-10.089954376220703;-2.622480630874634;2
-3.6971089839935303;4.554203987121582;2
-0.22556081414222717;4.884446620941162;1
-5.168622016906738;13.180874824523926;2
-1.327589988708496;2.314337730407715;1
11.173089027404785;6.156728744506836;1
-0.8836870789527893;5.424374103546143;1
-3.2275166511535645;8.491219520568848;1
-2.8613831996917725;16.032426834106445;2
1.9461591243743896;7.629222869873047;1
-3.724822998046875;5.426572322845459;2
-1.7740159034729004;0.3715762495994568;1
2.397533416748047;-4.650393009185791;1
5.934168815612793;1.2991021871566772;0
-1.4338738918304443;10.424842834472656;2
-1.1856013536453247;16.39739990234375;2
-2.8269145488739014;3.262786626815796;2
3.1016745567321777;19.05875587463379;2
-0.2718893587589264;18.841930389404297;2
4.995715618133545;-4.7658257484436035;2
0.12386965751647949;15.733373641967773;0
5.44849967956543;-6.448094844818115;1
0.5822470784187317;1.6156772375106812;1
4.711198329925537;5.2047529220581055;0
1.9706714153289795;8.309296607971191;0
-0.008019325323402882;3.0246310234069824;1
10.212201118469238;14.876744270324707;2
5.232658863067627;2.8878889083862305;2
5.831698894500732;2.8248889446258545;2
-1.9338102340698242;6.978084564208984;2
4.784237861633301;6.494759559631348;0
0.341545432806015;12.323907852172852;1
13.850470542907715;8.594710350036621;2
-0.8297405242919922;0.7095191478729248;1
1.5965276956558228;10.422807693481445;0
-6.865836143493652;-2.4681358337402344;1
-3.567960023880005;15.245102882385254;2
-10.167338371276855;-2.5927209854125977;2
1.7621878385543823;-6.102381706237793;0
1.5273975133895874;-0.44489213824272156;2
-2.5062248706817627;-1.1971880197525024;1
-1.9378918409347534;11.443439483642578;2
4.357425212860107;7.067521095275879;0
-2.4584872722625732;-1.4102619886398315;1
-10.318185806274414;-2.469844102859497;1
5.895599365234375;4.332571029663086;0
-3.7620553970336914;6.394677639007568;2
1.4737980365753174;8.728372573852539;0
-10.044256210327148;-2.647416591644287;2
0.06130172312259674;17.819374084472656;2
9.466133117675781;7.780672550201416;2
5.529609203338623;3.99235463142395;0
5.286532402038574;5.286382675170898;0
6.438368320465088;-5.4860148429870605;1
0.0678841844201088;15.517958641052246;2
8.667757034301758;9.77310562133789;2
-1.5376815795898438;-0.9916932582855225;1
-3.4864792823791504;11.712823867797852;1
9.056365013122559;17.378328323364258;2
3.06929874420166;8.63914680480957;0
-2.6983790397644043;6.636723518371582;2
-3.2270119190216064;16.933147430419922;2
-3.245438814163208;15.151531219482422;2
-2.886707305908203;6.052430629730225;1
-1.8829715251922607;4.843865871429443;2
-0.4389086961746216;11.449533462524414;1
-0.9234046936035156;4.571505546569824;1
-6.009731292724609;1.5269312858581543;1
6.576950550079346;20.019824981689453;2
-2.555583953857422;8.10881519317627;1
8.761720657348633;10.211833953857422;1
-0.05733748897910118;15.739995002746582;2
1.82427978515625;20.466075897216797;2
10.300008773803711;14.71847915649414;2
-1.9567469358444214;5.638516902923584;1
0.06402874737977982;9.632159233093262;0
-2.3472392559051514;16.724018096923828;2
-5.172461986541748;11.896120071411133;2
-1.2330234050750732;18.149850845336914;2
-3.3846275806427;1.8746942281723022;2
-5.500567436218262;3.2984795570373535;1
-2.227118730545044;4.568115711212158;1
0.2682020366191864;0.9699189066886902;2
14.199384689331055;7.256991863250732;2
-2.1606855392456055;-2.682236909866333;2
-4.2923126220703125;11.033346176147461;2
2.9068827629089355;-4.773683071136475;0
4.5443949699401855;5.928150177001953;0
6.4570393562316895;-6.167174339294434;2
9.408447265625;8.964000701904297;1
-0.9148375988006592;8.71501350402832;1
5.281613349914551;4.063201904296875;0
9.167303085327148;9.738234519958496;1
-0.19358886778354645;13.079946517944336;2
8.956805229187012;9.709319114685059;1
5.198276042938232;5.2710747718811035;0
-6.892635822296143;-0.692625880241394;2
2.3646202087402344;7.717192649841309;1
2.169728994369507;8.720309257507324;2
5.548828125;0.20325098931789398;0
-3.4281156063079834;6.951240539550781;1
-3.081752061843872;16.39312744140625;2
-2.557302713394165;8.079182624816895;2
0.8708474636077881;-0.5305194854736328;1
-2.1632163524627686;8.543657302856445;1
-4.062119960784912;11.297952651977539;2
-1.840179681777954;17.246517181396484;2
-0.8907517790794373;19.071012496948242;2
2.612271308898926;9.41667652130127;0
-1.8153736591339111;7.542104721069336;1
2.197941541671753;19.88541030883789;2
-2.657144546508789;4.9519853591918945;1
-3.9896750450134277;5.374171733856201;2
0.5843490958213806;-11.264781951904297;0
-1.7423384189605713;0.16791455447673798;1
-2.038346529006958;-0.9866004586219788;1
-2.1251556873321533;13.093816757202148;2
3.459768533706665;-8.300369262695312;1
0.52494877576828;-7.8735175132751465;0
-1.4101312160491943;0.10047221928834915;1
-3.4962668418884277;5.199288845062256;2
-3.097839832305908;16.62848663330078;2
-2.478973627090454;7.5145721435546875;1
6.433348655700684;-6.165503025054932;2
0.7659030556678772;-8.844802856445312;0
-3.622498035430908;8.985995292663574;1
-2.238541603088379;10.894946098327637;2
12.938348770141602;-0.14879444241523743;2
-1.3357006311416626;12.67145824432373;2
6.072626113891602;19.670913696289062;2
5.0477213859558105;-6.59819221496582;1
-4.738836288452148;3.4576919078826904;2
-0.9360130429267883;2.9820778369903564;2
-5.005610466003418;3.738678216934204;2
-1.3265444040298462;3.3037939071655273;2
-5.511362075805664;13.26703929901123;2
-2.142150640487671;7.863996982574463;1
10.013897895812988;8.620028495788574;1
10.342635154724121;6.922433853149414;2
-4.94429349899292;11.720563888549805;2
-1.9425123929977417;-0.21764622628688812;1
-1.4983245134353638;-8.849425315856934;1
-2.6062209606170654;7.977774620056152;1
-1.3524463176727295;12.651116371154785;2
-4.695985794067383;5.052297115325928;1
-1.4913461208343506;5.771796226501465;1
-1.7478830814361572;0.5567432641983032;1
-1.076870322227478;10.127326965332031;1
-5.719094276428223;2.2569711208343506;2
-3.504192590713501;6.912996768951416;1
2.382091760635376;-2.0296831130981445;1
-5.519271373748779;15.9071626663208;2
-5.296677112579346;1.5893480777740479;2
4.917263507843018;3.924375295639038;0
-0.8264413475990295;10.287026405334473;0
-2.2329883575439453;4.145845890045166;2
-1.6963772773742676;-9.02690315246582;1
1.5562615394592285;-0.18089959025382996;2
2.178896427154541;20.354251861572266;2
-2.87782883644104;6.696153163909912;1
10.765710830688477;7.2434401512146;1
0.20033372938632965;0.9363728165626526;1
9.824769973754883;15.811638832092285;0
4.991875648498535;-5.271897792816162;1
0.3604794442653656;19.58188819885254;2
-5.258143424987793;12.728865623474121;2
-2.188706636428833;8.535669326782227;1
3.9188311100006104;-8.271355628967285;1
2.2014684677124023;-1.9647998809814453;2
-2.5198495388031006;7.134293079376221;1
-4.5173444747924805;4.365246295928955;1
0.8360594511032104;0.4299798309803009;1
0.31921666860580444;0.13770927488803864;2
1.2331421375274658;10.386176109313965;0
-5.490916728973389;1.7658545970916748;1
2.0721209049224854;13.708818435668945;0
8.6392183303833;18.2426700592041;2
0.02187594771385193;15.70842170715332;2
-4.924615383148193;15.310391426086426;2
-4.430956840515137;12.675274848937988;1
9.19938850402832;9.585925102233887;2
4.966933250427246;-6.674595355987549;1
5.8867692947387695;-5.281730651855469;1
-3.059326410293579;-2.745185375213623;1
-3.559675455093384;7.06349515914917;1
-4.7302069664001465;1.8760920763015747;2
0.5701336860656738;9.841832160949707;2
-2.9522104263305664;9.125504493713379;1
1.074583649635315;10.953007698059082;0
0.006573844235390425;9.735721588134766;1
-4.720638751983643;12.618678092956543;1
-2.0723578929901123;3.1106255054473877;1
6.507430076599121;-5.458592891693115;2
10.02955436706543;8.50547981262207;1
3.8634681701660156;-3.0519955158233643;1
-2.167356252670288;7.923685073852539;1
-0.5928637385368347;-12.077991485595703;0
-2.8018698692321777;9.070713996887207;1
-6.525460720062256;0.696000874042511;1
5.335395336151123;0.10173610597848892;0
10.564335823059082;14.286295890808105;2
-4.081159591674805;9.10234546661377;1
-5.515851974487305;15.714913368225098;2
0.8203237056732178;-8.847790718078613;0
2.465555429458618;-0.13047850131988525;1
5.573836803436279;0.11432088911533356;0
10.723691940307617;7.2383317947387695;1
-0.3212079107761383;11.547940254211426;1
-4.0614914894104;11.441325187683105;2
-2.974686861038208;15.209465026855469;2
-1.7505179643630981;10.793229103088379;2
1.8549658060073853;13.32186222076416;2
-2.0953121185302734;3.972058057785034;2
-1.3555150032043457;1.6617461442947388;1
-1.073521614074707;18.697587966918945;2
0.3833147883415222;10.288200378417969;1
3.96758770942688;-2.6368489265441895;1
-2.284050703048706;2.801682710647583;2
-8.296813011169434;-1.4383366107940674;1
1.0885423421859741;-5.8662824630737305;0
0.8180361390113831;-2.699066400527954;1
8.637876510620117;10.263045310974121;1
-1.4852068424224854;-8.822861671447754;1
-1.7507805824279785;10.850485801696777;1
-0.04987845942378044;-0.20263977348804474;1
-2.537137031555176;-1.883570909500122;1
-6.073561668395996;1.7184057235717773;2
4.067989349365234;7.70863676071167;0
-1.5254188776016235;6.4009318351745605;1
-2.4956893920898438;-1.9205191135406494;1
-2.6594889163970947;-1.952586054801941;1
6.455351829528809;-6.155503749847412;2
10.242460250854492;3.811444044113159;2
-2.745659589767456;1.614704966545105;2
-2.8402822017669678;-2.5208017826080322;2
-2.7070908546447754;1.858733892440796;1
-2.7284867763519287;3.084012746810913;1
-4.8032755851745605;2.6751749515533447;1
-6.867903709411621;-2.4333341121673584;1
6.153680324554443;3.0386452674865723;0
1.818731427192688;13.27491283416748;2
-3.0112459659576416;4.256250858306885;1
-4.138437271118164;11.754899024963379;1
0.6955403685569763;11.09078311920166;0
14.295931816101074;5.862832069396973;0
4.073049068450928;-2.1873180866241455;1
-1.7165814638137817;10.861906051635742;2
-3.007483720779419;5.412107944488525;2
-1.279529333114624;15.97300910949707;2
-1.2500938177108765;0.5375682711601257;2
-2.582798480987549;1.6762272119522095;1
-5.164855480194092;13.009217262268066;1
-1.0306859016418457;-2.7733054161071777;2
0.5023654103279114;10.474854469299316;2
0.6144500970840454;20.377492904663086;2
10.770942687988281;4.266481399536133;1
-3.8880045413970947;8.54729175567627;2
3.01462984085083;-1.0250970125198364;1
-2.5369210243225098;15.513411521911621;2
13.583459854125977;9.258584022521973;2
3.02252197265625;7.932973384857178;0
-3.3414950370788574;15.806642532348633;2
4.991643905639648;-5.1930084228515625;2
3.27065372467041;8.54497241973877;2
-6.263208866119385;0.4521704316139221;2
-4.558530330657959;12.135812759399414;2
3.6559951305389404;8.543320655822754;0
-4.4815826416015625;12.530770301818848;1
0.7350573539733887;-2.1770243644714355;1
-3.405752420425415;2.1088950634002686;2
1.1016618013381958;10.787487030029297;0
-4.82969331741333;1.2173335552215576;2
0.015108291991055012;16.074392318725586;0
-4.619954586029053;2.321023464202881;2
-1.2816226482391357;8.937836647033691;0
-5.593995571136475;15.359468460083008;2
6.042346000671387;-4.707300186157227;1
-3.732254981994629;6.710996627807617;1
-4.586523532867432;15.515698432922363;2
6.504813194274902;20.155481338500977;2
0.8410671353340149;8.10242748260498;1
-6.081095218658447;1.0921480655670166;2
4.111756801605225;6.417942047119141;0
-2.9273040294647217;1.7126015424728394;2
-0.7961777448654175;3.447150945663452;1
5.312821388244629;5.111257553100586;0
9.377029418945312;9.413623809814453;1
1.157746434211731;0.722153902053833;2
-1.7504785060882568;4.963015079498291;1
-3.5542845726013184;3.7711989879608154;1
-2.857680320739746;14.2955904006958;2
5.481219291687012;4.519074440002441;0
-3.1926913261413574;11.401089668273926;1
-6.099896430969238;14.872475624084473;2
-4.21018648147583;5.765749454498291;2
-5.17218542098999;12.932023048400879;2
-4.720198631286621;11.399733543395996;2
2.9963202476501465;-4.810389518737793;0
-0.9834272861480713;17.4957218170166;2
0.6851062774658203;-9.206127166748047;0
2.3699333667755127;-2.308405637741089;1
2.1622366905212402;-2.887228488922119;1
0.09391536563634872;4.195871829986572;2
-6.383450508117676;14.764203071594238;1
3.940697193145752;18.212926864624023;2
-6.864630699157715;-2.5632431507110596;2
-0.1174374520778656;14.666683197021484;0
1.647521734237671;13.057154655456543;0
0.3001195788383484;10.256213188171387;1
4.205592632293701;8.554831504821777;0
-2.6783766746520996;7.813135623931885;2
-2.780317544937134;3.1809163093566895;1
-1.7559945583343506;-0.6792216897010803;1
-5.705591678619385;0.6993824243545532;2
3.4939887523651123;-8.293844223022461;1
-9.633733749389648;-2.8167500495910645;2
-0.39614054560661316;14.548453330993652;1
4.6417555809021;6.686533451080322;0
13.891366004943848;2.0180740356445312;0
0.6745039820671082;-11.129791259765625;0
-3.08306622505188;11.411040306091309;1
-0.5418059229850769;-12.049798965454102;0
0.599913477897644;0.787853479385376;2
-6.138828754425049;13.99152660369873;2
-4.294895648956299;5.911990165710449;1
-2.2280452251434326;16.547672271728516;2
-0.000836055027320981;13.982135772705078;0
2.6265177726745605;7.502105712890625;0
6.022517681121826;-5.933101654052734;1
-1.4282739162445068;8.75257396697998;0
10.431375503540039;6.138963222503662;1
-2.801558256149292;7.502071380615234;1
4.23178768157959;6.717650890350342;0
-4.256755352020264;8.445716857910156;1
-0.44806674122810364;11.885163307189941;1
-4.396656036376953;15.267023086547852;2
-0.3326336741447449;-1.543864369392395;1
5.695709228515625;-7.413447856903076;1
-6.448737621307373;0.4025496244430542;2
1.5391459465026855;9.712113380432129;0
1.699824333190918;-5.156972408294678;0
-0.9258147478103638;11.57514476776123;2
-0.8933966755867004;0.2196805775165558;2
3.8896307945251465;18.559206008911133;0
-1.1427561044692993;1.1206480264663696;2
-1.7241202592849731;10.471149444580078;1
-1.2541062831878662;1.490776777267456;1
-0.7441293597221375;8.850678443908691;2
-8.345085144042969;-1.4420585632324219;2
5.457714557647705;5.05263090133667;0
-4.913952827453613;4.458654880523682;2
-3.646620512008667;4.439345359802246;1
-3.6072607040405273;2.2917466163635254;1
0.618092954158783;20.53606414794922;2
0.628006100654602;1.4911373853683472;1
-3.776040554046631;6.254671096801758;1
-2.4469993114471436;2.472862720489502;2
-4.658077239990234;2.282005786895752;1
-2.1566805839538574;10.253153800964355;2
-1.6534343957901;2.5913095474243164;1
-0.5921046137809753;8.688131332397461;2
-4.639929294586182;5.031574249267578;1
3.390436887741089;-1.6501425504684448;2
-1.1770349740982056;2.585954189300537;1
-3.0370709896087646;-9.159367561340332;2
2.3557276725769043;8.887246131896973;0
-3.7333388328552246;3.6573429107666016;1
9.02940845489502;17.43548583984375;0
10.751133918762207;5.289590835571289;2
6.494257926940918;20.16183853149414;2
-4.005908966064453;15.523550987243652;2
9.80029296875;15.845108985900879;0
5.875645637512207;4.125058650970459;0
10.195612907409668;14.904597282409668;0
2.4196927547454834;-0.8082625865936279;1
-3.8319907188415527;3.6112844944000244;2
9.10949993133545;9.139548301696777;1
5.275909900665283;5.704272747039795;0
-3.8245882987976074;4.655566692352295;1
-1.2597320079803467;2.2676689624786377;2
-3.1751489639282227;11.742392539978027;0
6.198747158050537;0.49581626057624817;0
4.775148391723633;-3.1580491065979004;1
-5.038299083709717;1.9430086612701416;2
0.44860056042671204;20.161474227905273;2
5.355230808258057;18.646154403686523;0
4.825742244720459;17.992530822753906;2
0.0390101820230484;16.617145538330078;2
5.7906365394592285;0.453677237033844;0
9.356918334960938;16.733524322509766;2
-1.4265598058700562;18.13045883178711;2
-2.6360859870910645;17.091188430786133;2
-0.5096651315689087;3.1324069499969482;2
-2.4098429679870605;8.108338356018066;2
5.998457431793213;2.884392499923706;0
5.697339057922363;-6.940275192260742;1
-0.7449725270271301;9.014938354492188;2
-3.276426315307617;8.936556816101074;1
-5.630573749542236;0.8539409041404724;1
1.1833261251449585;9.998291015625;1
2.319018840789795;-0.42553848028182983;1
-3.4939191341400146;15.869848251342773;2
1.2093846797943115;-0.6148892641067505;1
-1.953307867050171;4.739209175109863;1
6.018549919128418;1.85897696018219;0
5.313924312591553;0.4829206168651581;1
6.284545421600342;-5.522634029388428;1
0.15735772252082825;10.892877578735352;2
1.5236667394638062;9.76370906829834;0
3.315340280532837;7.560904026031494;0
0.9916450381278992;9.459491729736328;0
-1.78993821144104;-0.6262950301170349;1
-2.0545053482055664;6.817903995513916;2
1.2244731187820435;-5.3817291259765625;0
0.41096818447113037;12.319692611694336;2
-2.650390386581421;7.106983661651611;1
4.939579010009766;-3.410799980163574;1
2.2450528144836426;8.188863754272461;0
-6.926692485809326;-1.1004533767700195;2
8.290992736816406;10.124527931213379;2
10.131199836730957;5.2781195640563965;2
11.361603736877441;13.240442276000977;2
2.671335458755493;-4.681732177734375;0
5.461036682128906;0.033679552376270294;0
5.580533504486084;-0.28559619188308716;0
-2.1280405521392822;10.034355163574219;1
1.4005776643753052;13.905128479003906;0
-1.4720028638839722;-8.822383880615234;1
-2.7594971656799316;-2.245887279510498;1
3.4469528198242188;8.89041805267334;2
2.4678962230682373;-2.874141216278076;1
-1.4979023933410645;0.583441436290741;1
2.1602232456207275;-3.14139723777771;1
4.832393646240234;5.54014778137207;0
2.4132072925567627;7.726232528686523;0
-6.529788017272949;-0.9151010513305664;2
-6.212817668914795;0.040207378566265106;1
0.6695621609687805;0.891670286655426;1
-1.6809450387954712;0.7892664074897766;1
-6.452879428863525;-0.7993208765983582;1
-3.062002420425415;7.150797367095947;1
-5.5856547355651855;8.638527870178223;1
1.1207791566848755;0.8931203484535217;1
-2.9104115962982178;16.960163116455078;2
3.136073589324951;8.078428268432617;1
-0.1494872123003006;12.92710018157959;1
2.818760395050049;19.666826248168945;2
0.8321840763092041;8.834298133850098;0
0.692851722240448;19.239761352539062;2
-3.38974666595459;2.047715425491333;1
-3.1987037658691406;15.556986808776855;2
0.6108832955360413;-8.302674293518066;0
-1.9183275699615479;-0.15330761671066284;1
-2.1119320392608643;4.296734809875488;2
3.368964672088623;-3.032010793685913;1
-0.403785765171051;3.858142614364624;1
1.231666088104248;-5.937839031219482;0
0.9977761507034302;13.826630592346191;2
-2.9546751976013184;-9.15458869934082;1
1.5492581129074097;-1.2906495332717896;2
0.03662978112697601;11.859960556030273;2
-0.6935300230979919;5.216128826141357;1
0.5804669857025146;12.741930961608887;0
4.776933193206787;-6.634852409362793;1
0.9285483360290527;8.047471046447754;2
-5.0257248878479;3.883881092071533;1
-0.15257494151592255;11.306925773620605;2
0.8191846013069153;-10.390331268310547;0
-4.150822162628174;11.774484634399414;1
1.6425487995147705;-0.44908973574638367;1
-4.508573055267334;3.8720407485961914;1
13.745441436767578;8.891554832458496;2
10.457149505615234;6.338515281677246;2
4.056222438812256;-2.1230087280273438;1
2.141202211380005;8.68618106842041;0
4.2920732498168945;5.971614360809326;0
-2.623483419418335;6.9050469398498535;1
-5.520509243011475;15.956405639648438;2
-2.4446704387664795;13.073690414428711;2
11.134421348571777;6.568262577056885;1
1.9745488166809082;-4.851086139678955;0
11.095566749572754;6.260705471038818;2
-5.529198169708252;13.527979850769043;1
4.6934099197387695;5.784374237060547;0
-1.1397840976715088;14.242105484008789;2
-4.022383213043213;8.908247947692871;0
4.275237560272217;6.097989082336426;1
-1.9792524576187134;0.0072095515206456184;1
-3.9127073287963867;8.431119918823242;1
11.691696166992188;12.74735164642334;0
-0.8541355133056641;6.020351409912109;2
1.4059141874313354;-1.159956455230713;1
-0.3793118894100189;18.817655563354492;2
-2.0961101055145264;5.773334503173828;2
-1.9295654296875;7.830321311950684;1
-4.200547695159912;3.6008732318878174;1
3.1841700077056885;7.430630207061768;0
-1.2741643190383911;12.17155647277832;2
-2.7980310916900635;7.8068013191223145;1
14.335844039916992;4.887585639953613;2
-5.842644214630127;1.0447502136230469;1
-2.015216588973999;8.17586612701416;2
-2.964949607849121;8.45068645477295;1
-0.866506814956665;10.26572322845459;1
1.0641454458236694;1.107370376586914;1
2.469545841217041;-4.752618312835693;0
11.15576171875;13.51537799835205;2
5.139911651611328;-4.12190580368042;1
-2.2999000549316406;-9.163122177124023;1
-1.1064547300338745;8.849539756774902;2
6.129840850830078;3.0245275497436523;0
0.943888247013092;10.142684936523438;1
1.834897518157959;8.45645523071289;0
-0.7512627243995667;4.055393218994141;1
13.582980155944824;9.260449409484863;0
-1.7414320707321167;5.6862640380859375;1
-2.5327882766723633;15.566537857055664;2
-6.717263698577881;-0.364328533411026;2
-4.200819492340088;2.537187099456787;2
7.00609016418457;20.080869674682617;0
2.3063151836395264;8.902178764343262;2
-5.102889537811279;13.306269645690918;1
-3.833897113800049;5.253546237945557;2
0.09789177030324936;-1.915801763534546;2
3.1373414993286133;-1.410934329032898;1
5.614761829376221;18.342308044433594;2
-4.3833909034729;5.765166282653809;1
1.1166167259216309;-5.771659851074219;0
5.846953392028809;-7.229344844818115;1
-0.0678841844201088;3.8723723888397217;1
-3.8748862743377686;5.055239677429199;1
-3.936896562576294;1.8862215280532837;1
3.0832765102386475;-4.810049057006836;0
14.233899116516113;6.801374435424805;2
-1.8458555936813354;-0.8371446132659912;1
2.8371148109436035;8.887285232543945;0
-2.364698886871338;8.762856483459473;1
-0.06096063554286957;-2.086186170578003;1
-0.4345494508743286;-2.2070324420928955;1
-3.1218764781951904;16.523834228515625;2
-10.238271713256836;-2.5033345222473145;2
2.2510406970977783;13.736193656921387;0
3.9831650257110596;8.067294120788574;0
-5.089109420776367;3.0063304901123047;2
-1.926084280014038;-9.09526538848877;2
0.5455442667007446;-11.31112289428711;0
-4.892508029937744;12.945751190185547;1
-1.702784776687622;10.26919174194336;1
-2.254053831100464;-0.594436526298523;2
5.267784595489502;-6.1242194175720215;1
3.829228401184082;18.63845443725586;0
-6.388233661651611;14.33658504486084;1
-0.5013967156410217;2.6772186756134033;1
-1.8278131484985352;0.29911765456199646;1
9.844714164733887;5.2691545486450195;2
-6.765983581542969;-0.5440840125083923;2
-2.089374542236328;9.40584945678711;1
11.698891639709473;12.737034797668457;2
9.56307601928711;8.625740051269531;1
-1.7475385665893555;12.61083698272705;1
-2.6068460941314697;7.915019512176514;1
4.831099987030029;-6.943672180175781;1
9.857477188110352;4.962241172790527;2
-2.3567819595336914;-9.17342758178711;1
6.869542121887207;19.9530086517334;2
2.8597781658172607;8.091025352478027;0
-2.023603916168213;2.744610548019409;2
3.531919479370117;-3.0680930614471436;2
-0.2845131754875183;20.03155517578125;2
0.6767086386680603;0.8794700503349304;2
-5.194394588470459;11.54410171508789;2
-2.4402174949645996;8.402352333068848;1
-0.6480671167373657;3.895709753036499;1
-4.725839138031006;3.017396926879883;1
1.1811283826828003;12.363096237182617;1
-4.984358310699463;3.693676471710205;1
-2.3437342643737793;16.464303970336914;2
14.229222297668457;6.865912437438965;0
-4.0776519775390625;5.444402694702148;2
-2.1046838760375977;5.096418857574463;2
4.690774440765381;5.655911922454834;0
-1.0433564186096191;3.167156219482422;2
-3.3021254539489746;5.625750541687012;0
-3.7606630325317383;5.462532997131348;1
10.143332481384277;8.186412811279297;1
-0.29439103603363037;4.894838333129883;1
0.0393783263862133;4.247772693634033;1
4.960987567901611;-5.595118045806885;1
-0.5575076341629028;4.100891590118408;1
-1.2306160926818848;2.9109175205230713;2
-3.927703380584717;8.696176528930664;1
-1.9883829355239868;5.595930576324463;1
0.9755064249038696;11.509722709655762;2
11.929211616516113;12.354000091552734;2
-6.430729866027832;14.608659744262695;1
3.0655736923217773;19.369592666625977;2
-0.5953916311264038;-12.079354286193848;0
3.498483896255493;7.898787975311279;0
5.86821174621582;-6.475302696228027;1
0.5685693025588989;-11.284120559692383;0
8.79884147644043;10.31495189666748;1
-6.71845817565918;-0.43500715494155884;1
-0.2673310935497284;14.58416748046875;2
-4.975721836090088;5.438539028167725;0
-2.0332391262054443;3.9890379905700684;2
-5.297445774078369;3.705491781234741;2
6.290823936462402;2.304473876953125;0
1.6237918138504028;-5.296233177185059;0
-3.6230249404907227;11.992247581481934;1
-4.251469135284424;3.398630380630493;2
5.835505485534668;4.537674903869629;0
-0.24344433844089508;1.8246454000473022;1
-6.932899475097656;-1.1738133430480957;1
3.644871950149536;-1.8862725496292114;1
-0.7821561694145203;2.1538403034210205;1
-4.905542373657227;12.137622833251953;2
-4.383058071136475;2.208386182785034;1
-3.6263580322265625;14.925497055053711;2
5.546020984649658;-7.003240585327148;1
3.6418726444244385;-1.7571512460708618;1
-1.5559037923812866;16.93988800048828;2
9.958051681518555;5.949371337890625;2
-1.3989121913909912;-1.0101951360702515;1
8.420271873474121;10.164724349975586;1
5.101555347442627;5.454510688781738;0
2.742615222930908;-4.430020809173584;0
0.97231125831604;8.2230806350708;1
-1.2847708463668823;2.3937978744506836;1
-0.3375229239463806;19.853235244750977;2
-4.809300899505615;8.600709915161133;1
-10.155876159667969;-2.946507692337036;1
-0.5590148568153381;17.62044906616211;1
-1.3703386783599854;8.704785346984863;2
5.9608683586120605;4.363302230834961;0
0.1540498584508896;15.966055870056152;0
1.8802632093429565;13.339815139770508;2
1.9754396677017212;13.42574691772461;2
-2.3528473377227783;10.802911758422852;2
-3.2523317337036133;3.1791346073150635;1
-3.0530879497528076;13.877021789550781;2
2.5595297813415527;8.76082706451416;2
-2.963973045349121;5.904043674468994;2
4.071100234985352;-3.479109048843384;1
4.389493465423584;5.966068267822266;1
-0.5581264495849609;-2.8144888877868652;2
5.005457401275635;-6.385306358337402;1
-5.701171398162842;8.652711868286133;1
1.1081664562225342;-6.99822473526001;2
-0.37089625000953674;1.3447108268737793;1
-4.4667439460754395;13.748991966247559;2
-1.9978522062301636;2.698223829269409;2
-0.34865447878837585;13.226668357849121;2
-0.5530313849449158;19.605257034301758;2
-3.8527653217315674;11.394691467285156;1
-2.3698997497558594;1.745769739151001;1
-10.002355575561523;-2.648306369781494;2
-3.1702845096588135;16.875024795532227;2
5.155946254730225;4.48358678817749;0
1.281453251838684;-3.1224417686462402;2
5.434500217437744;0.5197812914848328;0
5.263465404510498;5.109987258911133;0
-5.453091621398926;2.80669903755188;2
-2.7515757083892822;-2.190523862838745;1
-4.565491199493408;3.4850900173187256;2
0.1387706696987152;15.876901626586914;2
-3.3076491355895996;2.526909351348877;1
-2.356229305267334;7.592671871185303;2
5.319433689117432;-7.028480529785156;1
-2.0673069953918457;5.082562446594238;1
-5.780673027038574;0.5855337381362915;2
0.9865280389785767;0.26401764154434204;2
-2.82973313331604;16.068700790405273;2
4.9992899894714355;0.045671768486499786;0
-4.996592998504639;12.316779136657715;1
-4.074638366699219;8.340171813964844;1
-5.7482218742370605;13.89820384979248;1
10.41772174835205;6.697725296020508;2
10.8018217086792;5.059068202972412;2
0.29993709921836853;2.24652361869812;1
-4.9684062004089355;13.152158737182617;1
2.2647969722747803;-2.8937413692474365;1
0.097181536257267;13.108843803405762;0
-0.3328315317630768;-1.9863128662109375;1
-2.406536340713501;2.77685284614563;2
5.676619529724121;-0.08316993713378906;0
-4.847929000854492;4.5580949783325195;2
2.0284223556518555;-5.763684272766113;0
-6.813528060913086;-3.150315999984741;2
1.643705129623413;-0.44029879570007324;1
-1.254815936088562;0.5281486511230469;1
-0.47010523080825806;9.768609046936035;0
4.9318156242370605;-5.1439619064331055;1
-4.314808368682861;15.424741744995117;2
2.9263901710510254;-3.294933795928955;1
5.041972637176514;-3.7494421005249023;1
-3.458482265472412;9.09118938446045;0
-5.233783721923828;13.178495407104492;2
2.218686819076538;8.99954605102539;0
-3.1471292972564697;2.7240612506866455;1
-1.8594725131988525;17.23748779296875;2
0.6889002323150635;9.786733627319336;1
-6.791046142578125;-1.466172695159912;2
-2.089432716369629;5.7870659828186035;1
5.585761070251465;3.1337904930114746;0
-6.333710193634033;14.696366310119629;1
-3.17145037651062;7.409571170806885;2
0.0717921108007431;18.783531188964844;2
9.166731834411621;17.09285545349121;2
3.7550127506256104;-7.985836982727051;2
-2.679988384246826;2.3271918296813965;1
4.929136276245117;-3.350209951400757;1
-5.563021183013916;14.06215763092041;1
0.460872620344162;12.834047317504883;1
6.303731441497803;-4.822535514831543;1
-2.4493181705474854;16.109336853027344;2
-2.121098279953003;-1.4938174486160278;1
5.306414604187012;-4.752523422241211;2
3.8326778411865234;8.688069343566895;0
-1.9549429416656494;9.296847343444824;1
-1.3883697986602783;9.71468448638916;2
-1.870343804359436;13.1300630569458;2
-1.2882583141326904;13.216824531555176;2
-2.3281137943267822;10.528763771057129;2
2.1663057804107666;8.035921096801758;2
-2.2795679569244385;4.6989521980285645;1
-5.783054828643799;14.476295471191406;1
0.8035110831260681;-8.800472259521484;0
5.487431049346924;4.080954074859619;0
4.91832160949707;6.435701847076416;0
-0.28178396821022034;9.085762023925781;2
6.114725112915039;2.8901822566986084;0
6.435825347900391;-5.1477155685424805;1
-2.583171844482422;5.921944618225098;1
0.9688412547111511;9.37393856048584;0
-2.0669240951538086;17.204301834106445;2
-0.7174368500709534;-0.5860231518745422;1
3.4743082523345947;-3.254746913909912;1
8.674002647399902;10.013273239135742;1
-6.191463470458984;12.03150749206543;2
-5.3438401222229;12.45158863067627;2
-2.5525450706481934;6.601542949676514;2
1.2199041843414307;-3.1414685249328613;2
-2.302941083908081;7.627466201782227;1
-2.070575475692749;8.6517972946167;2
-2.4871203899383545;8.454607009887695;1
5.008022785186768;-5.246481418609619;1
-0.37097615003585815;15.952771186828613;2
-0.4006021022796631;-11.954501152038574;0
8.423733711242676;10.145303726196289;1
-9.316815376281738;-3.5152366161346436;2
-1.9088319540023804;7.36248254776001;1
-6.087105751037598;13.880845069885254;1
-1.0973193645477295;-2.6805686950683594;1
-0.7331318855285645;19.309572219848633;2
0.6914747953414917;-2.602172613143921;1
-3.245551586151123;2.4098904132843018;1
0.9766550660133362;10.691757202148438;0
-2.4675471782684326;-9.16648006439209;1
-3.4784069061279297;2.1264760494232178;1
-6.855557918548584;-2.1841485500335693;2
4.280521392822266;18.16476821899414;2
-2.3987107276916504;8.603987693786621;1
-0.18561860918998718;12.992324829101562;0
-0.7941539883613586;11.664363861083984;2
-3.462129831314087;7.924648761749268;1
3.8831589221954346;7.167307376861572;1
-0.725871205329895;8.759858131408691;1
6.552173614501953;20.062335968017578;0
2.179631471633911;19.886425018310547;2
-5.824934005737305;13.574980735778809;2
-2.719578742980957;7.2739386558532715;1
9.406900405883789;9.337471008300781;1
1.6717370748519897;13.110583305358887;2
-0.4947815537452698;11.85476016998291;1
0.41310054063796997;-7.267036437988281;0
-4.44966983795166;12.010717391967773;2
-1.0429242849349976;6.052793502807617;2
10.359726905822754;14.609965324401855;0
-3.5396888256073;4.940888404846191;1
-4.6471452713012695;8.694900512695312;1
-2.8905107975006104;16.238927841186523;2
1.3660385608673096;8.547835350036621;1
-1.7381651401519775;-1.1196024417877197;1
-3.781463384628296;5.342071533203125;1
1.6956995725631714;8.959382057189941;1
-1.4485431909561157;5.4573588371276855;1
5.100231647491455;-0.2599472403526306;0
-3.935525894165039;12.587350845336914;1
10.599847793579102;14.2379732131958;2

==> results/f1-nonoverlapping-CI.csv <==
Data	DGI+kmeans	DMoN	kmeans	MinCut	NOCD-X	UCoDe	Louvain	UCoDe+kmeans	DGI+kmeans-CI	Louvain-CI	kmeans-CI	NOCD-X-CI	UCoDe-CI	MinCut-CI	DMoN-CI
Cora	63.4	49.6	44.1	40	40.6	47.5	39.1	61.1	0.7	2.2	2.8	3.6	1.3	1.7	1.9
Citeseer	55.5	44.2	33.8	30.7	27.1	52.7	20.0	55.9	0.5	1.2	2.4	2.4	2.1	1.5	2.0
Pubmed	50.3	39.1	47.9	37.2	18.5	36.1	21.1	49.3	0.4	1.8	0	0.7	0.9	1.0	0.6
Amz-Pho	41.2	57.9	23.4	0	56.7	66.2	63.2	52.9	0.8	0.9	0.8	1.7	0.2	0	2.0
Amz-PC	42.7	46.4	20.8	0	38.2	49.8	38.8	36.0	1.1	1.6	1.3	2.2	0.7	0	0.8
CoA-CS	59.3	58	41.2	58.8	60.2	79.0	48.4	79.7	1.8	1.1	2.0	1.2	2.7	1.0	0.4
CoA-Phy	30.6	47.6	41.2	47.7	31.4	49.0	38.6	49.0	2.6	0.6	0	1.6	1	0.6	0.8


==> results/f1-nonoverlapping.csv <==
Data	DGI+kmeans	DMoN	kmeans	MinCut	NOCD-X	UCoDe	Louvain	UCoDe+kmeans
Cora	63.4	49.6	44.1	40	40.6	47.5	39.1	61.1
Citeseer	55.5	44.2	33.8	30.7	27.1	52.7	20.0	55.9
Pubmed	50.3	39.1	47.9	37.2	18.5	36.1	21.1	49.3
Amz-Pho	41.2	57.9	23.4	0	56.7	66.2	63.2	52.9
Amz-PC	42.7	46.4	20.8	0	38.2	49.8	38.8	36.0
CoA-CS	59.3	58	41.2	58.8	60.2	79.0	48.4	79.7
CoA-Phy	30.6	47.6	41.2	47.7	31.4	49.0	38.6	49.0


==> results/loss_amazon_photo.csv <==
Epoch,Loss,NMI,Modularity
0,0.68806297,0.059961195848043575,0.08598407553576992
1,0.68733263,0.06215607142843867,0.09371250201390435
2,0.68777394,0.06635040534101959,0.1008639285994716
3,0.68745565,0.06930748465862402,0.10901325133078803
4,0.6861842,0.07343246656410085,0.11687660814625445
5,0.6875036,0.07933600872531,0.1296956441470741
6,0.68562657,0.0832159620093612,0.1302640351678744
7,0.6846915,0.09048348467273655,0.14138384207924778
8,0.6808706,0.09490168585813993,0.15384836891822523
9,0.6832978,0.10193137909615255,0.16508820073828054
10,0.6781372,0.11137707709168458,0.18161203681266788
11,0.67535603,0.12232364973748251,0.196668080043379
12,0.6751863,0.1295087330185756,0.20006513500897538
13,0.6746499,0.13624934909770636,0.20276901980669113
14,0.67287475,0.14367422570781302,0.21219251171516512
15,0.677013,0.14677063737525087,0.21156933636149405
16,0.6727495,0.14487531799815623,0.20088007924486256
17,0.66991115,0.14996957428821986,0.20852302032745007
18,0.665596,0.15191514187488792,0.22012365810849008
19,0.671682,0.16139161606295316,0.23924771930558877
20,0.66909754,0.1662516396258514,0.25106056362684304
21,0.66829854,0.17615629502136013,0.2676956680085318
22,0.6675372,0.181002116674166,0.26716416355570854
23,0.66176933,0.1863850033574427,0.2696539150294958
24,0.6767853,0.1952556961717512,0.2754842277071803
25,0.66293526,0.2014108214736129,0.2762399164273585
26,0.6630432,0.20648128780817177,0.27236840656151956
27,0.6608283,0.20908419045118742,0.2765615710367225
28,0.6625785,0.2154048158356479,0.2820354129804405
29,0.6671185,0.22076511786424077,0.2942008410849256
30,0.66721874,0.22659100637219856,0.3139557534706734
31,0.6725418,0.23165840498797358,0.3328278676986523
32,0.66337895,0.2354199781601067,0.34234688334862495
33,0.6599372,0.24010199704035798,0.3403712925609312
34,0.66402286,0.2483025574116472,0.341906207607032
35,0.6628275,0.2577224604810674,0.33562615651619715
36,0.6600972,0.25837838987540335,0.3231850404845392
37,0.6583309,0.25967471964871625,0.32398027611703495
38,0.65992427,0.26466157644157806,0.3247384790993021
39,0.66799164,0.2765269584809238,0.3427807408525379
40,0.6584074,0.2847768561335852,0.3512651077580799
41,0.6576965,0.2941994554189633,0.363476253550829
42,0.6655848,0.2973043852983688,0.3689566358610122
43,0.65737736,0.29776589111436286,0.3728788552128099
44,0.6586397,0.29614961243202786,0.3727182839275697
45,0.66115844,0.2993211327930853,0.36885586861458897
46,0.6573916,0.3042068498299899,0.3699051929322131
47,0.65567404,0.31234103389954304,0.3892123254244701
48,0.6538078,0.3204202606126809,0.40199141711110553
49,0.662365,0.31987439363236886,0.40198910944759714
50,0.6525563,0.32355105102336035,0.403485891987048
51,0.66548055,0.3266139997166546,0.4081434594984825
52,0.6584869,0.3340788152940484,0.40855899363667303
53,0.66510403,0.3395814905245455,0.4074004903997852
54,0.650875,0.3451199432199607,0.4021179936270762
55,0.65435916,0.3539624598195132,0.4083035899205694
56,0.6534039,0.35232751163073955,0.4109675481374689
57,0.6600425,0.35247998049955853,0.4177057833274752
58,0.65719706,0.36015465193507673,0.4280466453211238
59,0.6631304,0.3690435755372614,0.43667927214550023
60,0.6520279,0.3735486378677491,0.4416093371768044
61,0.65989965,0.3776337046875575,0.44408857906219257
62,0.6493176,0.37896951293724834,0.44871732219547844
63,0.65209174,0.38848988037446286,0.44908939979516177
64,0.653355,0.3963343143706063,0.45374517676941317
65,0.6595622,0.3996951691926131,0.46324235639327416
66,0.64963967,0.4000568993563809,0.4659030804024209
67,0.6560378,0.40262043319359325,0.4597082038886774
68,0.6483662,0.39659198871634227,0.45263294017996364
69,0.6530342,0.3985498871590217,0.4652556946894187
70,0.65375507,0.4085830563504113,0.47513814883336924
71,0.6623752,0.41352929008503375,0.47357736758682717
72,0.6476816,0.4159316429914817,0.44704743417443976
73,0.6478802,0.4250804861593563,0.45104123412021857
74,0.6528839,0.42869550919232907,0.46455297461843126
75,0.6583307,0.4359211620609885,0.47714341025878265
76,0.6444574,0.43522425908976275,0.48600038734646545
77,0.6477102,0.43630484624863153,0.4829688941307105
78,0.6648882,0.440802295252454,0.492229173402719
79,0.66633874,0.4322034130555001,0.4718607603783073
80,0.65618664,0.42867582126561676,0.46930638080822534
81,0.64372975,0.430034227572643,0.4929968990581674
82,0.65376157,0.4432548543323704,0.4898793017170638
83,0.65811944,0.4538149130386304,0.49653234871501606
84,0.66249305,0.45903473022379543,0.4966855982996653
85,0.6564599,0.46498374248191277,0.499238187381016
86,0.64789844,0.4650168188539194,0.4849567985620458
87,0.659308,0.4573615845050081,0.4806846608587994
88,0.6517442,0.4497020672419151,0.49266082242400866
89,0.65096444,0.4426926173470436,0.48405104853264147
90,0.6529616,0.4438618620554108,0.5102501222641945
91,0.65372723,0.45667314174035506,0.5254220343998693
92,0.6496353,0.46764481134752967,0.5301101472498151
93,0.66962075,0.47180756036017424,0.5263304732148354
94,0.65035874,0.4681862608368956,0.5340230192271334
95,0.6519468,0.4692427257257563,0.5363242879668135
96,0.6584977,0.46726169661882955,0.530345901086139
97,0.65463215,0.4605039617677505,0.5324728378831918
98,0.660867,0.4552585598616706,0.5247164485972562
99,0.6671765,0.4614613389233232,0.5289093856880457
100,0.65146446,0.4689221205389604,0.535781234730854
101,0.66231847,0.4850591108532377,0.5454106841538993
102,0.65033823,0.4911608928983997,0.556607162056412
103,0.6507295,0.49729072643913164,0.5524275350210396
104,0.6624118,0.4978611217888854,0.5611519617250214
105,0.6654403,0.4977446673581589,0.559220226864226
106,0.6567175,0.5020654555996475,0.5613203873417619
107,0.64979684,0.496396234375066,0.5735858842111647
108,0.6533864,0.5060760048141721,0.5833390018294008
109,0.66285217,0.5090742110260222,0.597895268315679
110,0.65660864,0.5148306772684299,0.591914437718772
111,0.64575684,0.5285034517368495,0.5899398822012172
112,0.6605939,0.5216624510975747,0.5677667926853778
113,0.6566587,0.50701695468332,0.5485501121429621
114,0.6488908,0.5095431037536035,0.5662109938368765
115,0.65850496,0.5157153095752288,0.584393062845863
116,0.6497768,0.5214111057613642,0.5895980457594896
117,0.6508801,0.5200532151291778,0.5871416449364137
118,0.6496217,0.5240440927206325,0.5782800939964761
119,0.6430243,0.5215814652412211,0.567732446301216
120,0.6588026,0.5235754122559055,0.5722795809601631
121,0.65686154,0.514351117888417,0.557937742578715
122,0.6603983,0.5133795273798349,0.5525136200563694
123,0.65530497,0.5157380037558212,0.5638428492723004
124,0.6595386,0.5312545488860135,0.5659913747488999
125,0.648269,0.5472679129178385,0.5869626844878734
126,0.6402667,0.5430310007515669,0.5758635486753896
127,0.66267407,0.5316147020425054,0.5763924666244531
128,0.65831786,0.5389333979458062,0.5796351324669343
129,0.64512646,0.5381422229999963,0.5725495146517269
130,0.655115,0.5424410917629047,0.5743981166953254
131,0.6579757,0.5485988067971223,0.590183630297911
132,0.648345,0.5587046671821239,0.5633780883708915
133,0.6588535,0.5599118985956522,0.5698672611711634
134,0.649038,0.5682302480656354,0.5908989842306496
135,0.65468323,0.5693747847042702,0.5910630034446415
136,0.6658386,0.5691176260881953,0.5938110247053209
137,0.6503784,0.5728672471379279,0.5963197070822611
138,0.64632404,0.5767090262552002,0.5926212879202033
139,0.64300215,0.5681753125024042,0.5808748033634599
140,0.655393,0.5754127185884803,0.5810487421195293
141,0.6413084,0.5836739796254671,0.5910667632577891
142,0.65339756,0.5889948501976905,0.5893995407654362
143,0.6501232,0.5893363244984005,0.5975795675149899
144,0.6462707,0.5942571680630181,0.6006993095761154
145,0.64311343,0.5932684660701798,0.5911075044106825
146,0.6618866,0.5967615513756714,0.5966192262816882
147,0.65867656,0.5726189991270643,0.5246316437560395
148,0.66293967,0.5798360318201422,0.5425365000589286
149,0.653923,0.606227589848993,0.594186652224847
150,0.64574564,0.6122549610853967,0.6070362087083919
151,0.64776593,0.5999237845643088,0.6050276471807442
152,0.64932024,0.6056695464878128,0.600751050359164
153,0.6559563,0.5841364775983932,0.5731418889866076
154,0.6510583,0.5551426289902273,0.5192084870239164
155,0.6603538,0.5653497053315152,0.5234411284954539
156,0.65572774,0.5869163957733438,0.570296342584905
157,0.6585405,0.616610362904172,0.6077618024497694
158,0.6467948,0.6198888561882236,0.6167104171034449
159,0.65544,0.6105024805064556,0.6183164711051443
160,0.6615683,0.6080706135324003,0.6252002653639189
161,0.65503293,0.6244557597681265,0.650467584487215
162,0.6491402,0.6299210902617587,0.6520358839549494
163,0.64333403,0.6179418584662898,0.6201976657706564
164,0.6532255,0.6141797636569297,0.6152327078186076
165,0.6501156,0.6137049080874613,0.6110619649098183
166,0.65397435,0.6252290602727738,0.6365469605420818
167,0.65272206,0.6339178839706703,0.6512038950454463
168,0.6477834,0.6434840282836395,0.6571873336587232
169,0.6535501,0.6429932457601053,0.6572750721125719
170,0.6643475,0.6253960734834753,0.614477118812285
171,0.6461349,0.6132460401878232,0.6049046527081762
172,0.66442144,0.62980439512539,0.6471931013489194
173,0.6535847,0.6219387308772785,0.625282981253164
174,0.6477644,0.63106153316362,0.6240304249814654
175,0.6574834,0.6222177703156432,0.6243558646958295
176,0.6499797,0.6312913028290472,0.6419917787283925
177,0.6532346,0.6290835833388893,0.6389052671574531
178,0.6533565,0.6301391874079935,0.6379705159491917
179,0.6429356,0.6376394274645948,0.6390004520268897
180,0.65173054,0.6387364205103854,0.642307641358176
181,0.65847576,0.6456185364252234,0.6489841537686543
182,0.65964234,0.6525599499496565,0.6615868236885578
183,0.6578717,0.6543034615504597,0.6703474721530295
184,0.64679885,0.6416162107857997,0.6514080256839658
185,0.64735526,0.6456375791397301,0.642781245250569
186,0.6561253,0.6491398304343151,0.6476046305077293
187,0.6494398,0.6514100595028992,0.6568125367488284
188,0.64524394,0.6500584885913342,0.6501919832403564
189,0.6537111,0.6246129057817501,0.6339258772479854
190,0.6492034,0.6283478471599678,0.6377700011734485
191,0.6516099,0.651284395490861,0.6574884393646997
192,0.6478834,0.6472693511856675,0.6637862273603701
193,0.66377443,0.6635030444891634,0.6690026369585345
194,0.65481603,0.654882742635871,0.6309962387314081
195,0.652634,0.6567969030854466,0.6605713539206224
196,0.6521459,0.6441993748065271,0.6499154712445485
197,0.6566195,0.6257336499768879,0.6414200213232615
198,0.65926564,0.6280181012122544,0.6381205836540589
199,0.65247834,0.6189402885434176,0.6165137579301067
200,0.6524861,0.6450422893289465,0.6528289200684093
201,0.65382147,0.6607797745550241,0.6730110332103216
202,0.652364,0.6630085107498265,0.6828799307759711
203,0.6506216,0.6573347805851237,0.6664343236611474
204,0.6502098,0.6449438243076494,0.6338494389225083
205,0.6480013,0.6462855639147266,0.6442176817206395
206,0.65525186,0.6384934220308661,0.633977182594485
207,0.668929,0.6378503875923658,0.6434033729788854
208,0.6577121,0.6427219852767488,0.6365858401758693
209,0.65348816,0.6554049217058804,0.6704849607467075
210,0.65042686,0.6536191124887198,0.6697150362990008
211,0.6484725,0.6565578266005065,0.6689969601004897
212,0.6577972,0.6642047755936086,0.6631859946724876
213,0.65374035,0.6655288112697658,0.6672219478026885
214,0.64754206,0.6530376806644209,0.6695778645802566
215,0.6534099,0.6500229522026167,0.6729881520298986
216,0.6541293,0.649869025033813,0.6682013450902061
217,0.64643,0.6542362276388164,0.6653221205519085
218,0.64722335,0.660672012003751,0.6703255738178711
219,0.65579766,0.652957913234375,0.6691672131262516
220,0.6678569,0.6541329371336805,0.6724576245596691
221,0.6554626,0.6538708895604143,0.6694710030633183
222,0.6545768,0.6568326393482444,0.6629614101930607
223,0.66106415,0.6530762042411915,0.6697938973126181
224,0.6480828,0.6592384309471063,0.6833440137394482
225,0.64950055,0.6580626978245332,0.6796602907426097
226,0.6549373,0.6536700690836985,0.673953681436141
227,0.6579235,0.6438788573550265,0.6403112110045978
228,0.65523916,0.6417763273408864,0.6442763079925009
229,0.65614724,0.646073965354594,0.6581969913880228
230,0.65416723,0.6394114776438437,0.6580123342646413
231,0.6590584,0.6507878261084725,0.6699852226668306
232,0.6559737,0.6603502337661336,0.6725597129904493
233,0.64946485,0.6407418989990158,0.6458258150323976
234,0.6624492,0.6367961889433307,0.6306961025948965
235,0.64995474,0.646534357357678,0.6594880313936489
236,0.65663415,0.648245655131825,0.6675406115293636
237,0.6564498,0.6444683494146145,0.6533748965483105
238,0.6547048,0.6308235126822549,0.6254721126118488
239,0.6602352,0.6296311001454935,0.621893764000092
240,0.6547935,0.6430638963932597,0.649998909065982
241,0.6572293,0.649850265898726,0.671300266481659
242,0.6555528,0.6438834946557876,0.6647206845629589
243,0.65310127,0.6473316480856135,0.6691282766584739
244,0.66177744,0.646102223771067,0.6676717427591184
245,0.64758956,0.6492183940533435,0.6718329637699553
246,0.6511968,0.6486063677072258,0.6612676784961004
247,0.66117847,0.6515105725682883,0.659459645795225
248,0.6565012,0.6377105262579418,0.6189451195769374
249,0.64876515,0.6308042589868338,0.6227323100888433
250,0.6575391,0.6287492457388103,0.6465431657132852
251,0.65569097,0.6433896677600892,0.672964702025053
252,0.6602272,0.6519382613627742,0.6782821927405615
253,0.66478693,0.6560534992999808,0.6737482203105144
254,0.6588706,0.6449940348173173,0.6338873436571304
255,0.6593152,0.6425201835032962,0.6430767119393755
256,0.6580934,0.6372700775688344,0.6244060817174418
257,0.6506832,0.6513049070620477,0.6404103898548509
258,0.65013665,0.6401964571518355,0.6486655715863999
259,0.65228665,0.6421357486523305,0.6492891191469888
260,0.6528716,0.6510633045726757,0.6547271546108065
261,0.6506363,0.6398912688442856,0.6259387650240438
262,0.6588992,0.6296284537196322,0.6275184943256843
263,0.6535777,0.6372346952482978,0.6362058847455507
264,0.65348786,0.6528993277056978,0.6720538599511283
265,0.6690908,0.6582450760118786,0.675457427084228
266,0.65344983,0.6571866696369728,0.6607306642955757
267,0.66481197,0.6472743352667889,0.6149817151081759
268,0.65243053,0.645638575245511,0.6337529773959418
269,0.6526239,0.6407581865835597,0.6434553263200892
270,0.6643856,0.6383913115537251,0.6243407382784069
271,0.6568663,0.6466744755042857,0.6410064013228588
272,0.66343534,0.6282489297863469,0.6068034427022921
273,0.65119785,0.6293001780623503,0.5844325892630587
274,0.6666688,0.6490459414935128,0.6493190389239909
275,0.6507049,0.653530691076656,0.6522374879277124
276,0.6602836,0.6453766675779964,0.6420000235815998
277,0.662761,0.628828216722956,0.6274439495944216
278,0.6596594,0.6237869231882436,0.6308648561335868
279,0.6618373,0.6329614559534376,0.6441093878708586
280,0.6507526,0.654417160631644,0.6597849287679362
281,0.6627177,0.6437320578204703,0.6423666998203139
282,0.6647599,0.6480366564264062,0.6301830234988866
283,0.6563193,0.6334343517599311,0.6365892360189096
284,0.6703411,0.6270394906735292,0.6133028126735974
285,0.6576974,0.6270608019738507,0.627201147713413
286,0.6526648,0.6312441165135734,0.6262973101744344
287,0.6523879,0.6464795321926771,0.6501183898606722
288,0.6647069,0.6431040363170057,0.6436203918512359
289,0.6630197,0.64737298394716,0.6533021510271073
290,0.66264457,0.6539881571432437,0.6627122658712905
291,0.66889673,0.6488291880601116,0.6442229599170705
292,0.6631988,0.6411929077277692,0.6383386294628346
293,0.656492,0.6325828239114096,0.6145832225911361
294,0.65467405,0.6558043356457497,0.6634243745008084
295,0.6632973,0.6586756549678341,0.6630664737596866
296,0.6535236,0.6627147600347034,0.6654057493219835
297,0.6608586,0.6459988355655263,0.6527382129712592
298,0.6602833,0.6326104479270694,0.6457566267472628
299,0.6563306,0.6434079991815397,0.6468615744380066
300,0.6538311,0.6451580610116567,0.6206265302655788
301,0.6546995,0.6448445906556846,0.619034544929516
302,0.65821886,0.6433290490817493,0.6203892291686838
303,0.656487,0.6420654739370081,0.6253092861848782
304,0.6550071,0.6421777977614884,0.6284554118150296
305,0.656394,0.6439622804059647,0.6319730095908626
306,0.65254056,0.6439702370305808,0.6343320942456353
307,0.66036326,0.6455368517777991,0.6372526467853276
308,0.6619777,0.646132019772489,0.6377316600332411
309,0.65426725,0.6469338371469111,0.6397233394915968
310,0.652146,0.6473592110141798,0.6416985418894638
311,0.65576637,0.6478820369942855,0.6433480771885528
312,0.65986615,0.6463376040448993,0.6441355436678562
313,0.65473354,0.6474761631214364,0.6460541329671796
314,0.6527817,0.647324434824338,0.6481916148193675
315,0.66366327,0.647790062492245,0.6481229640103243
316,0.66217935,0.6479925198992523,0.6484765678013695
317,0.6520912,0.6501386342661383,0.6505330236186037
318,0.6565258,0.6499233649058044,0.651718329871964
319,0.66212475,0.6501405369137203,0.653397988833334
320,0.65311086,0.6513342503667924,0.6544102894158655
321,0.65685976,0.652736735716728,0.6561804639927743
322,0.6609566,0.6536246610464572,0.6574119382941094
323,0.6543167,0.6538373826426911,0.65710520941471
324,0.6540648,0.654146196208107,0.6576113225434261
325,0.65218693,0.6548203632474818,0.658194864062206
326,0.6547164,0.6549514023662579,0.6583437841371526
327,0.66273487,0.6552401824173498,0.6586632639379115
328,0.6599737,0.6558474399838133,0.6591409124917297
329,0.6610952,0.6561012607860163,0.6597166197865166
330,0.673232,0.656393689101975,0.6600881717808053
331,0.6611216,0.6561784668714156,0.6581339885112852
332,0.6584362,0.6563268892801241,0.6574525496930165
333,0.6588808,0.6557176649303015,0.6565626158896636
334,0.65333056,0.6551132486363952,0.654002407032096
335,0.65897715,0.654719699264965,0.6503962657753464
336,0.6566049,0.6531862502314809,0.6459467229271335
337,0.6636843,0.6534585196397616,0.6390450153019775
338,0.66146034,0.6553629713919013,0.6323926709039358
339,0.6631215,0.6558243560899845,0.6307085557313413
340,0.65601796,0.6559356928507522,0.6306326143277786
341,0.6533201,0.6554252624073458,0.6305155465793159
342,0.67065805,0.6557021163900615,0.630456841379432
343,0.6591247,0.6550365822700913,0.6297729511895428
344,0.6550537,0.6544330498447902,0.6327440349609308
345,0.65129036,0.6534464007475153,0.6351622969786194
346,0.66662943,0.6531010452106256,0.6371601905288528
347,0.65140253,0.6530098871058498,0.6376556881050289
348,0.6600274,0.6533095908623068,0.6401828125546618
349,0.66256356,0.6529108642879817,0.64142259876653
350,0.6612747,0.6526522572047906,0.6401394281609216
351,0.6654886,0.6520313375371508,0.6396274271180119
352,0.6512475,0.6519537740403636,0.6392851919662185
353,0.6544347,0.6521341316918634,0.6383899349062374
354,0.6530569,0.6522621248386352,0.6373584929458268
355,0.666759,0.6519218521259553,0.6367758606255379
356,0.66135484,0.6520792212147523,0.63672912346243
357,0.65415657,0.6521246761318448,0.6376118888667652
358,0.65249336,0.6517460305907264,0.6380731897264665
359,0.6552868,0.6513959554553891,0.6389751820746036
360,0.6567582,0.6511992550126945,0.6394971845431748
361,0.6586741,0.6507232167424629,0.6414811487752189
362,0.6571144,0.6514931828554851,0.6436416869611766
363,0.65376425,0.6511302667251975,0.6437725834418404
364,0.66154516,0.6512854676613924,0.6437228544754586
365,0.6586148,0.6513612667828461,0.6439600011079362
366,0.65876544,0.6517271278705767,0.6443396760990933
367,0.6521139,0.6515466282755998,0.6430605073234968
368,0.65325207,0.6507220676497725,0.6405506138931978
369,0.6550287,0.6509488129494994,0.6390762373671248
370,0.65718055,0.651294203019637,0.6375217537918578
371,0.6585285,0.651592037262865,0.6326582531371203
372,0.65647507,0.6530809933267434,0.6258961302769357
373,0.65538275,0.654460931074586,0.6305360748906781
374,0.6594511,0.65616815503389,0.6349737898732444
375,0.6517047,0.6560539818506159,0.6388013800011315
376,0.6546416,0.6564207069985528,0.6400176693552396
377,0.6572532,0.6565372656687087,0.6409067921234984
378,0.6575793,0.6562970571626601,0.6414202921205099
379,0.6641982,0.655534364081024,0.6418622390926284
380,0.65858066,0.6544303495737943,0.6429327262467117
381,0.6530168,0.6537852032538548,0.6431304193819899
382,0.65163505,0.6537277008998483,0.6422688710317052
383,0.6515446,0.6536217785477892,0.6422133051709015
384,0.6590447,0.6542513373087945,0.6426718970406301
385,0.65662044,0.6538417984197571,0.6426428654340268
386,0.65508074,0.6526788775559657,0.6426050960738031
387,0.65686774,0.652444055010402,0.6427246928137101
388,0.65387285,0.6530621162292239,0.6435540808777129
389,0.6659356,0.6542835686241255,0.6452577379794217
390,0.664907,0.6557583980152967,0.6463869866344089
391,0.653854,0.6574001989034909,0.6465499982442536
392,0.65443724,0.6596830020012282,0.6451427145103478
393,0.65048134,0.6603256753144106,0.6435877177333532
394,0.65766174,0.6600929884760003,0.6424591859715646
395,0.65796614,0.6609126793832963,0.6421099496280009
396,0.6642925,0.6610035920608873,0.6395569224452509
397,0.6581086,0.660697545139518,0.6400875475943588
398,0.6632159,0.6600007320455652,0.6381455990404579
399,0.65221894,0.6593962578984417,0.6359412256649829
400,0.6571181,0.6584651797468832,0.63362637030687
401,0.6582236,0.6577878154025711,0.6293041605014189
402,0.6513033,0.6568705623275148,0.6288148311816941
403,0.65694654,0.6571549338791097,0.62939773798157
404,0.65608233,0.6565188698108069,0.6303077375751662
405,0.65909684,0.655518757122253,0.6300945773576857
406,0.6568533,0.6543272051929967,0.6335068941151032
407,0.6738738,0.6536537623972685,0.6369594696390471
408,0.66394705,0.6523168319546612,0.6390196138514389
409,0.6506207,0.6526830347184113,0.6419881816649242
410,0.65830916,0.6525215736157496,0.6429775323138932
411,0.65586185,0.652433112529218,0.6442998213723331
412,0.658796,0.6523326212553595,0.6438456816923276
413,0.6531552,0.6519590145516246,0.6440178030204514
414,0.65951025,0.6519667114441576,0.6451456884348983
415,0.65994704,0.6514928863126649,0.645338826856392
416,0.65412605,0.6513785168183501,0.6449507668408985
417,0.6563018,0.6520846411651356,0.6454881674447255
418,0.66069883,0.6520989911920373,0.6450354654757153
419,0.6598852,0.652064383000019,0.6431962217082569
420,0.6523975,0.6511582236537102,0.6413295461649963
421,0.65394384,0.6516552525847465,0.6385962747057058
422,0.6576332,0.6510239155628516,0.6353749630843912
423,0.6606797,0.6517449592848836,0.6316961083815463
424,0.6542793,0.654338364975514,0.6260488857983282
425,0.6590353,0.6571355943854805,0.6264281347525902
426,0.6597245,0.660228001495388,0.6353042109681613
427,0.667833,0.6620883466608276,0.6412659095383911
428,0.65730625,0.661635123824289,0.6438434715138905
429,0.6564057,0.6626277422366402,0.6457060030210336
430,0.65119946,0.6629530887283848,0.6455111124362017
431,0.65483344,0.6634003834724991,0.6445691982070754
432,0.6567143,0.664319553376102,0.6431714864703084
433,0.65274936,0.6649718304243898,0.6414659333517942
434,0.6561106,0.6641241693935417,0.638786644153868
435,0.6524131,0.6624114973020504,0.63546301167837
436,0.6669544,0.6615483234311922,0.6317151272732128
437,0.6638641,0.6597159257662725,0.6323554222554725
438,0.65170217,0.6580858993566316,0.6359035831516362
439,0.6539129,0.6569759781253411,0.6405435876033821
440,0.6568172,0.657181795893488,0.643963212930946
441,0.658808,0.6568298020144339,0.6455678753962392
442,0.6612334,0.6572622086273454,0.647427168674128
443,0.651448,0.6573934595319647,0.6481578126945532
444,0.661806,0.6573730572008353,0.6490704181241871
445,0.6576737,0.6569840127352431,0.6462944321660852
446,0.6647227,0.6569875826642783,0.6473170152917656
447,0.65764314,0.6564674922749694,0.6475827127433893
448,0.65967816,0.6568460904870622,0.6483448487540773
449,0.6522561,0.6570221940583912,0.6488378384638054
450,0.65624064,0.6572430756603318,0.6490385976790044
451,0.65917933,0.657556092080679,0.6499352804823798
452,0.6523999,0.6573882683506085,0.6502044565812122
453,0.65814555,0.657258473906544,0.6494790165290227
454,0.6554873,0.657373293521151,0.6487156986329737
455,0.65851676,0.656921323262633,0.6484334371498356
456,0.6520207,0.6569871757024317,0.6484349865422869
457,0.66467714,0.6563467893773334,0.6463738861331337
458,0.65369207,0.6564156246315572,0.6444902071972123
459,0.65337044,0.6565803062067457,0.6431192492983157
460,0.6527919,0.6553389818078791,0.64019206351001
461,0.6657073,0.654434182792182,0.6396589241472648
462,0.6529509,0.6530907825476369,0.6366626654376188
463,0.6496256,0.652704754582413,0.6343664287106481
464,0.6578804,0.6514691804128591,0.6320026212627112
465,0.6522123,0.650388882112213,0.6314539645247694
466,0.65590596,0.6500874506340795,0.6285230075855891
467,0.65227574,0.6503704722958303,0.6259449485912717
468,0.6508843,0.6508088579784254,0.6239230956137074
469,0.6556826,0.6517064707406364,0.6214656553536356
470,0.65986854,0.6525333381406664,0.6206078532015359
471,0.6531343,0.6528424816574595,0.6203919530818186
472,0.65283704,0.6527652281614146,0.6210098191329871
473,0.6624956,0.6529347408708079,0.6209156905133298
474,0.65563476,0.6524831971758267,0.620878607037137
475,0.65113777,0.6514477582330722,0.6202541596777112
476,0.65268457,0.6509455190712514,0.6201014332274137
477,0.65960777,0.6504831014719874,0.6208190280085942
478,0.651028,0.6502932818495444,0.62214757970764
479,0.6638741,0.6507484299965697,0.6218907451122484
480,0.65485007,0.6513300706299296,0.6209405592845071
481,0.65819174,0.6517077878327874,0.6223414380747978
482,0.6564264,0.6524996986245697,0.6251706095524578
483,0.66665137,0.6557106659821218,0.6234657017153455
484,0.65407217,0.6571491501287937,0.6250213878649025
485,0.652663,0.6584634118807572,0.6295999545792051
486,0.66097736,0.6595892699491571,0.632949720418506
487,0.6611446,0.6599036346583476,0.635234308987648
488,0.66477937,0.6611865253622751,0.637766694191055
489,0.6622524,0.6614061725279314,0.6392969957028565
490,0.65817875,0.6608965957150312,0.6374211275886964
491,0.66148347,0.6587531939895105,0.6308533440769338
492,0.65775317,0.6571888730892784,0.628713832529356
493,0.6548023,0.6557807667034269,0.6310962290528217
494,0.66620344,0.655713853802421,0.6349578978685391
495,0.65892565,0.6551591527704932,0.6374381999283042
496,0.657796,0.6554571789211897,0.6366099356559238
497,0.6514851,0.6561923085795424,0.6314897041896033
498,0.6514724,0.658251781987301,0.6302741673892368
499,0.65761614,0.6580469074502623,0.6291328853359621
500,0.65760237,0.6595092352188131,0.6322392113775299
501,0.65288424,0.6613454705304929,0.6376729988276142
502,0.6532225,0.6614928164325167,0.6431760793641303
503,0.6562931,0.6597778656722172,0.6445964456721363
504,0.6560041,0.6581911909543717,0.6439498604317305
505,0.65639484,0.6566972675501298,0.644664057625605
506,0.65441096,0.6560342979060515,0.6462072303646473
507,0.6588185,0.6559825809025751,0.6478083650525818
508,0.6550571,0.6554140706515198,0.6504045179447797
509,0.65657884,0.6553240249294612,0.6507897725511694
510,0.6586695,0.6553058315740552,0.6510274320462118
511,0.66478777,0.6555886571995978,0.6513474562516735
512,0.6624094,0.6553505750189632,0.6510537532092873
513,0.6640723,0.6552663127445246,0.6511899758052367
514,0.6532282,0.6559119821568514,0.6520905632927156
515,0.653991,0.6556234948708108,0.6528161383801411
516,0.65387285,0.6553153025887551,0.6524236140619682
517,0.6625413,0.6552550074683603,0.6527458820229817
518,0.6508824,0.6545170134290603,0.6512709825079126
519,0.65720224,0.6537033572072274,0.6494738970607694
520,0.6556666,0.6527127748406566,0.6479995264458193
521,0.66204184,0.6521211814960954,0.6468058051764428
522,0.66192,0.6520902123073374,0.6450169402112395
523,0.6565547,0.6519644618096293,0.6427282595947877
524,0.6607866,0.652131059395453,0.642102516197502
525,0.6537386,0.6516416772992488,0.6405017119994643
526,0.6525931,0.6525668993907743,0.6388753782442633
527,0.6528556,0.6537821808693149,0.6380028335100965
528,0.65168923,0.6542601107499774,0.6372761408813338
529,0.65079856,0.6551628854778513,0.6369046993572054
530,0.6645243,0.6562686140172067,0.6384407470616129
531,0.6561031,0.6561816358611657,0.6387182060483354
532,0.6658442,0.6552317097692324,0.6382533449970048
533,0.65669435,0.6541128483152554,0.6409498921534792
534,0.6537545,0.652548703424087,0.6430505498920922
535,0.6622902,0.6529413604103671,0.6465203801283123
536,0.6553774,0.6548668387250219,0.6502611888227927
537,0.6565418,0.6565248075765637,0.654789495974781
538,0.66070586,0.6589508496190459,0.6568414710641676
539,0.65484464,0.659672869095139,0.6581083305567865
540,0.6534237,0.6597343843406965,0.6587751229698603
541,0.6520534,0.6595777930248338,0.6570496742239113
542,0.6640174,0.6596581369546951,0.6574136549422597
543,0.6581285,0.6597840328822095,0.6581079037931142
544,0.6643191,0.6600783372940585,0.6583590870645727
545,0.65538186,0.6603124923409804,0.6590229016284983
546,0.65627587,0.6605821997681187,0.6595442677308034
547,0.6518084,0.6604922336993901,0.6591838895994311
548,0.6610714,0.6604311766334848,0.6588830794011338
549,0.65235835,0.6596344895707109,0.6568485251168785
550,0.6541546,0.6587728128026366,0.6548645303601847
551,0.65291214,0.6586967685208662,0.6548151837271519
552,0.66502535,0.6584044500085753,0.6543212101062189
553,0.65705895,0.6585646521587857,0.6544486295385844
554,0.6576241,0.6587833147711631,0.6549269047683036
555,0.6549902,0.6596147926591126,0.6552610428934066
556,0.66458017,0.6601634787709387,0.6557290514237241
557,0.66009825,0.6610514902318347,0.6568867732780342
558,0.6516473,0.6606862734339216,0.6563785112139876
559,0.6592393,0.66069283768297,0.6561685848650971
560,0.6593807,0.6606658604565873,0.655767459524353
561,0.65897,0.6609816881834484,0.6562559624497553
562,0.6517119,0.6604244142048755,0.6559151806104447
563,0.6614177,0.659966288369977,0.6551559503041376
564,0.65741104,0.6589102957295594,0.6541975785406074
565,0.6644702,0.6571456839167154,0.6543506402775323
566,0.6516824,0.6555310829180903,0.6530069758244783
567,0.6519055,0.6558910186854146,0.6535938282502497
568,0.66606003,0.654340835411296,0.6546633015499004
569,0.65099806,0.6540538363085209,0.6543829160245123
570,0.6572158,0.6540914385532363,0.6538421961315283
571,0.6591646,0.6530485382984289,0.6523379110692764
572,0.65615314,0.6516523136075174,0.6506781123655093
573,0.6588872,0.6505997840639883,0.6488655048917946
574,0.652306,0.6499457659935142,0.6474957005823933
575,0.66014045,0.6507977125630453,0.6464814301424754
576,0.6581296,0.6512548452988404,0.6428535961316598
577,0.6684804,0.652761064640828,0.6417489351303626
578,0.65069634,0.6542239546654735,0.6419844188962155
579,0.6619535,0.655192374218765,0.6438159267968849
580,0.66431296,0.6561894324402635,0.6461901871930381
581,0.663787,0.6575917183410829,0.6483537885033552
582,0.66550887,0.6570111772641979,0.6467864653398893
583,0.65363646,0.6578116845040572,0.6478818670036727
584,0.66279685,0.6581102633872254,0.6482751830731132
585,0.6605196,0.6580817365359996,0.6467950090924038
586,0.6539991,0.6593086669440362,0.6501353708201385
587,0.6551014,0.6601090106950854,0.6533933021852312
588,0.6599003,0.6602825369688906,0.6529707163684689
589,0.65484774,0.6596645653771563,0.6504513162056388
590,0.65499645,0.6578270147291188,0.6496198191790605
591,0.65609396,0.6566959861641312,0.6474390043889703
592,0.6595088,0.6578493590061865,0.6505558933643963
593,0.65591824,0.6574407443637617,0.651758998831639
594,0.66466856,0.6578725221560402,0.6534697222443704
595,0.6572782,0.6577953331180169,0.6535380876721658
596,0.6527824,0.657517868400266,0.6540020529461607
597,0.6511873,0.6583664865967811,0.6536175099517209
598,0.6569573,0.6592370835920965,0.6540067695374915
599,0.6598716,0.6598571984092302,0.6547088346851637
600,0.66630125,0.6606914392938242,0.6566448512821627
601,0.65638506,0.6623816691797623,0.65931026533104
602,0.65391225,0.663147952314307,0.6616339057802064
603,0.6686827,0.6629293941992104,0.6608904753716858
604,0.6534811,0.6633275751742757,0.6613448543552537
605,0.6598222,0.6638140919642262,0.6627646787295999
606,0.6632887,0.6641914920938644,0.6627544162939584
607,0.6521074,0.6644756340843034,0.6625732826841749
608,0.655318,0.6650533476631256,0.6625010759472629
609,0.6515264,0.6643551361851233,0.6623108093138728
610,0.66163963,0.6647443935339747,0.6612846259269038
611,0.6558177,0.6637102434974731,0.661753816584841
612,0.66104716,0.6624678773684419,0.6585870183053415
613,0.65168655,0.6620003689988629,0.6568962202694653
614,0.6697708,0.6611638188350872,0.6555443310222592
615,0.65859634,0.6588670135501651,0.6521986276262032
616,0.654287,0.657707614204216,0.6491643844786836
617,0.65282583,0.6575261613024348,0.645228595127429
618,0.6586579,0.6568135774374423,0.6386506316934825
619,0.6537593,0.6592852972033965,0.6346227580504114
620,0.6683374,0.6583428811897567,0.6309700077856303
621,0.65408754,0.6589746610040557,0.6272364333846487
622,0.65192246,0.6586728387240773,0.6260739973615992
623,0.6516022,0.6584828898387243,0.6253075288856471
624,0.6520823,0.6592305158130498,0.6252641314099142
625,0.6508982,0.6586684364059667,0.6250426086497438
626,0.65268695,0.6583491622368073,0.6267104970639757
627,0.6589601,0.6584571714617858,0.628785255558003
628,0.65367377,0.6585784273445697,0.626634010238222
629,0.651594,0.6582234593748651,0.6276530749377455
630,0.65396076,0.6580805008275338,0.6272379036068185
631,0.6579153,0.6581113608837318,0.6278195406297237
632,0.6511574,0.6572394694992084,0.6281809489922452
633,0.6573265,0.6568705542855615,0.6288374700060898
634,0.66124475,0.6564259516620232,0.628827035227308
635,0.6625568,0.6565549721227806,0.629419951835011
636,0.65528286,0.6555288608600749,0.6280603188718206
637,0.66996706,0.6545541197984359,0.6286182192973367
638,0.66206074,0.653910006530152,0.6279994995250163
639,0.6541188,0.653676688146397,0.6285164990035209
640,0.65406895,0.652905155322776,0.628155107308427
641,0.6593225,0.6525606042176052,0.6288578922564078
642,0.6522471,0.6508706323391082,0.6282735437240351
643,0.66388994,0.6501493184055136,0.6282452597775396
644,0.65958256,0.6501169785697095,0.6279243842250654
645,0.65674126,0.6491979370975246,0.6284844332467494
646,0.66663444,0.6491009156122864,0.6272114501702615
647,0.6498361,0.6470123009766817,0.6263545349288133
648,0.6518626,0.6454354688314932,0.6289521217043126
649,0.6625296,0.6462617242431139,0.6352580997057251
650,0.65928656,0.6472860208577937,0.6401189419057431
651,0.6527526,0.6478025325411829,0.6430824661749845
652,0.65501434,0.6487762271006009,0.6452945594281461
653,0.6530462,0.6491017538092809,0.646397509837771
654,0.6520569,0.64958740440665,0.6480990934920919
655,0.6541375,0.6503461634296437,0.6485098315295077
656,0.6515064,0.6503270974225108,0.647601954319642
657,0.6633294,0.6510191017256771,0.6475245012675995
658,0.65885746,0.6514120938962853,0.6468666065960719
659,0.6513214,0.6525480398299319,0.6466256439463299
660,0.65138966,0.6532781403438225,0.6478270398393887
661,0.65529096,0.6539261507495208,0.6487548748888321
662,0.6514847,0.655105473586727,0.6488986339238598
663,0.6545032,0.6562704766537676,0.6491573235458132
664,0.65292567,0.6566438809202281,0.6497659084076951
665,0.64905375,0.65679416687042,0.6504290499757751
666,0.6674852,0.6574047129014732,0.6520783481031823
667,0.657903,0.657248824272524,0.6530138575825006
668,0.66505754,0.6593425951763484,0.6549201756819811
669,0.65362215,0.6596436586326602,0.6567566085652795
670,0.65732145,0.6616885968821554,0.6581918318501104
671,0.66693187,0.6623910938956319,0.6588030167822632
672,0.6555956,0.6623098330227645,0.6597064872986692
673,0.6609645,0.6636584317002404,0.6617039079590932
674,0.6538659,0.6626765004453509,0.6593390066627611
675,0.672059,0.6618697213869249,0.6576638902537673
676,0.6619771,0.6613917473342059,0.6560222177652476
677,0.65091276,0.6604643131601919,0.6553738797316303
678,0.65061855,0.6594132964899551,0.653861608015945
679,0.6544909,0.6597736402203599,0.6533104744207229
680,0.6592459,0.6596119092509074,0.6538110175276676
681,0.66601545,0.6594849114343402,0.6535725289250003
682,0.65756947,0.6596947536264032,0.6542915845286966
683,0.6647883,0.6619613456353683,0.6555894066269415
684,0.6587265,0.6607379185828159,0.6552823476937122
685,0.65097475,0.6608671493874027,0.6552740005587024
686,0.65890217,0.6613758316952979,0.6531815712481285
687,0.65198433,0.6608824112512578,0.6516112671830496
688,0.65145415,0.6600412762341864,0.6495151139136783
689,0.6657569,0.6586357666842833,0.6462838192299437
690,0.66013205,0.6576645620593599,0.644731526985354
691,0.66141796,0.6577433395473297,0.6447715140824994
692,0.6518043,0.6571810928786931,0.6442307786849316
693,0.6571181,0.6572502343060024,0.6441374746184275
694,0.6608558,0.6568491034362599,0.6437925443338832
695,0.6551215,0.6563149098974351,0.6429318824097321
696,0.66514426,0.6564328990166428,0.6445773296345612
697,0.64985746,0.656382777357271,0.6429897532207421
698,0.6588352,0.6566073374287115,0.643610796112703
699,0.6695044,0.6560450258581817,0.6405095553324003
700,0.6694974,0.654511958887943,0.6387205383253708
701,0.6584647,0.6548267191632811,0.6385709196235636
702,0.6616394,0.6542167637802998,0.6366215555663389
703,0.6603465,0.6547107751362432,0.6407680217367973
704,0.6561528,0.6554240593917915,0.647371315881618
705,0.6514939,0.655931320437897,0.6493066628259474
706,0.65705097,0.6553755049248595,0.6509369001508598
707,0.6546727,0.655153249843448,0.6530343118110231
708,0.66663367,0.6550481178790764,0.6538592481698213
709,0.65913343,0.6565249493032167,0.6555143146807703
710,0.6571052,0.6561876393524476,0.6579482186917487
711,0.6574216,0.6562363310688449,0.6589423935920027
712,0.655015,0.6558728083295181,0.6595135369671589
713,0.6527132,0.6558351044435938,0.6599655203956082
714,0.65897334,0.6555176881941892,0.6601813590299598
715,0.6613109,0.6553824365041321,0.6602842418768584
716,0.66885483,0.6555500725942155,0.6601001507192414
717,0.6556747,0.6556630297231258,0.660738846452122
718,0.66247094,0.6560295566675477,0.6600171890823413
719,0.66201997,0.6564245827206222,0.6592311995115594
720,0.64952546,0.6572398690945498,0.658643159580016
721,0.65800387,0.6581056018816794,0.6579561065519114
722,0.65571624,0.6600754525912089,0.6578737745949256
723,0.67025155,0.6603425617446277,0.657986979715469
724,0.6556734,0.6609462271363158,0.6576501578922459
725,0.6511749,0.661534339025552,0.6579290751335372
726,0.6495068,0.661725181510627,0.6576736761172604
727,0.6622405,0.661981404730053,0.6574986207404381
728,0.6592871,0.6621756337764423,0.6575460277015713
729,0.6547288,0.6620267120424348,0.6575601064451878
730,0.65168583,0.6628270894839701,0.6574111899556764
731,0.6584702,0.6616035762752633,0.656963161940391
732,0.6504795,0.6616879512528696,0.6570939648121294
733,0.65900034,0.6611951255645562,0.6566097654262519
734,0.6646466,0.6602289008395573,0.6565270488586814
735,0.650969,0.6607228500103824,0.6560446800796459
736,0.66150707,0.6612323812833679,0.6549525299693688
737,0.66171277,0.6628318386562778,0.6560269943399373
738,0.6629812,0.6639393622882854,0.6575827965316141
739,0.6539062,0.6650505641584222,0.6589718171254159
740,0.6584219,0.6651273254220444,0.6601827870021384
741,0.6571723,0.6647640814059832,0.6592525362900692
742,0.6519409,0.6648104299423064,0.6598479179812591
743,0.6514965,0.6648203370191439,0.6598029677214473
744,0.6654819,0.66431645864676,0.660076611659942
745,0.6535478,0.6648397649627042,0.6603905830696507
746,0.6523211,0.6647520892865164,0.6604790130279422
747,0.65289664,0.664652489640561,0.6604705739313692
748,0.6633382,0.6645682727302691,0.6601929977881346
749,0.65605074,0.6648728149080801,0.6604267729972918
750,0.6576081,0.6647333300033007,0.6603359868752154
751,0.65270257,0.6640909265522104,0.6595160760365821
752,0.6555213,0.6627399254670074,0.6579724138856584
753,0.65582025,0.6612747691865242,0.6566449585545027
754,0.6525314,0.660324683393924,0.6562497088696405
755,0.656129,0.6593230380962971,0.6526035998964754
756,0.65754104,0.6562975217126101,0.6440391353413933
757,0.6528357,0.6534721371908296,0.6327250673797469
758,0.6506767,0.6513339570700941,0.6289827602156828
759,0.6657173,0.6514697022410523,0.6293636905451669
760,0.65435886,0.6522643104966517,0.6319638841741921
761,0.65131927,0.6539018600899302,0.6353567256237541
762,0.6527969,0.6537868597298189,0.636170312869386
763,0.65932006,0.6533145333523602,0.6363006555941451
764,0.65068066,0.6530481873106709,0.6356495511551427
765,0.6622577,0.6521792378039569,0.6333367789832341
766,0.6502683,0.6515154777687551,0.6305808690871625
767,0.6540562,0.6501002423956432,0.6293914112876517
768,0.65415156,0.6502995120886789,0.6288242496350005
769,0.659373,0.6510052255566324,0.6298275051824388
770,0.6578608,0.652498022533537,0.6335447958457119
771,0.6594864,0.654077471645933,0.6403124594627656
772,0.65305334,0.6549489340790126,0.6423022030284643
773,0.65897703,0.65529423624043,0.644671880027353
774,0.6586516,0.6569996533910648,0.648082046977307
775,0.6606518,0.6589899894052756,0.6524656640924553
776,0.652604,0.6591775911464473,0.6540547163004041
777,0.64901096,0.6602481711397898,0.6551576312432932
778,0.6541999,0.6599460828365877,0.6557926068935226
779,0.652942,0.6602701444089107,0.6563500094765398
780,0.6531185,0.6600150858940875,0.6578194162504979
781,0.6630304,0.6600562586621138,0.6567640039126441
782,0.65476567,0.6602285448034181,0.6568852237886794
783,0.66027796,0.6603878853136498,0.657476825413859
784,0.6629487,0.6615865526320909,0.6586644002301054
785,0.66399765,0.6625207551567562,0.6595269526960057
786,0.65194786,0.6644792380652306,0.6626142089230391
787,0.6591594,0.6658293080237873,0.6642994045228732
788,0.6696939,0.6673936583000561,0.6662906315865416
789,0.6560117,0.6681663219607784,0.6673029568310518
790,0.6788863,0.668490595335045,0.6675926970955968
791,0.6501602,0.6686720367971851,0.6670473161855252
792,0.65284777,0.6683186217774655,0.6664688526117847
793,0.65190566,0.6679584217969136,0.6653059250449731
794,0.65912825,0.6670802331965565,0.6645841642789982
795,0.66168904,0.666870166311864,0.6645379364414719
796,0.6529308,0.6667504996606519,0.66408846882557
797,0.6576941,0.667430577788454,0.6646512391924421
798,0.6702744,0.6684725148949031,0.6667126099143253
799,0.6537263,0.6690614228021351,0.6667956366704779
800,0.65345806,0.6701845382561392,0.6678387405490356
801,0.6517618,0.6698134923701897,0.6658052750741859
802,0.65892696,0.6699147966983942,0.665798829382586
803,0.65062004,0.6693244000883073,0.6666324694818241
804,0.65821964,0.6668077797567976,0.6648726909706894
805,0.66500926,0.6650136249840993,0.663435266907075
806,0.6539277,0.6640533189689187,0.6611037853537565
807,0.65122193,0.6633952630647739,0.6609375095929313
808,0.65321,0.6635151537763487,0.6618336720237092
809,0.6629195,0.6631764355846078,0.661715987047451
810,0.6536982,0.662244135790268,0.6577350587165272
811,0.6663339,0.6605399104120055,0.6554297104301081
812,0.6504072,0.6599065683454791,0.6544779692018893
813,0.65781057,0.6593122791186188,0.6536057065057941
814,0.6630279,0.6588674161405268,0.6531678095248014
815,0.65628964,0.6574048862356716,0.6536168910765636
816,0.65210515,0.6564592724553838,0.6535292939566876
817,0.6646757,0.653775644665529,0.6531239578616633
818,0.65982044,0.6532944127138394,0.6523766409384736
819,0.6555827,0.6526537226491536,0.6509740359550231
820,0.6568754,0.6521035753652895,0.6498149468386707
821,0.6595555,0.6535810041325872,0.6537663086548465
822,0.6638298,0.6543367676134527,0.6561029271190749
823,0.65556026,0.6529453943768696,0.6544257930791956
824,0.65831506,0.6519753597267878,0.6543076616678243
825,0.65313685,0.6507404169226064,0.6528027396578846
826,0.65946484,0.6504819407777929,0.6528207219712125
827,0.6537057,0.6505844186216817,0.6516437142072298
828,0.65607435,0.6504662409537003,0.6487884218663376
829,0.6616072,0.6510332927782002,0.6480400854198519
830,0.65122545,0.6510752231850312,0.646513538149238
831,0.66201675,0.6497624380762024,0.6444523813421609
832,0.659761,0.649521660834249,0.6409953921961464
833,0.6636561,0.6489909000801701,0.636152846955606
834,0.6521711,0.6480214345224077,0.6339864604890477
835,0.65239394,0.648671616953217,0.6342328168443707
836,0.6542372,0.6481064120250604,0.6330883391509958
837,0.6540677,0.647339587864179,0.632673642987114
838,0.6525883,0.6471097664641196,0.6320489759955668
839,0.66692317,0.6473321749737592,0.6322593343893783
840,0.66401094,0.6467606637752126,0.6328246287571563
841,0.6533293,0.646374992295717,0.6331133782303372
842,0.65789413,0.6468718460619405,0.6339613613294437
843,0.65680516,0.6479942650361877,0.6367590920304196
844,0.6514938,0.6498512723913151,0.6389595746274648
845,0.65483046,0.6507283673213675,0.6408789222462972
846,0.6595949,0.6512750617733094,0.6415032783224851
847,0.65682036,0.6525551081166538,0.6411688561727855
848,0.656823,0.652742268691042,0.6422418897609695
849,0.6601627,0.6515414735565483,0.6426680965279498
850,0.6601397,0.6533758461177859,0.6483303174704177
851,0.65028113,0.6547453204841784,0.6498217371196481
852,0.6536356,0.6569469749907637,0.6516465688918395
853,0.66442335,0.6581374628486388,0.6532999960837503
854,0.6589606,0.6589032957022725,0.6533211298491145
855,0.65500236,0.6598779382276324,0.6541096809225145
856,0.6509063,0.6610826493364016,0.6560267120111544
857,0.64947456,0.6628076248693765,0.6578499032045603
858,0.6720442,0.6646187441528507,0.659486354718254
859,0.65593827,0.6661183937323768,0.6610209599149356
860,0.6603104,0.666591187954469,0.6609285586997338
861,0.6550032,0.6662553243000929,0.6606672840275752
862,0.65182406,0.6666667177986644,0.6599231996163245
863,0.65293336,0.6662651667080157,0.6599735430971994
864,0.6612039,0.6650603372238546,0.659536937018173
865,0.6501363,0.6649193304298294,0.6594883089741529
866,0.6703662,0.6648569125325333,0.6596058140003341
867,0.65107596,0.664314884426416,0.6594456599822084
868,0.66427666,0.6626681794309196,0.6605349721237554
869,0.6599688,0.6599602187083845,0.6627356932006822
870,0.6533666,0.658399150769526,0.6640981159714889
871,0.65901256,0.6578685866655949,0.6643247482672885
872,0.66243833,0.6574610156621324,0.6645457505095057
873,0.65450394,0.6573816475090399,0.6652017417995507
874,0.6546563,0.6578488825471457,0.6659215296072223
875,0.6586944,0.6581158988474115,0.6665442905039847
876,0.65498734,0.6580234384011562,0.666409844394189
877,0.6531643,0.6587202131822949,0.6662775471228203
878,0.6578786,0.658147970043758,0.666484584580113
879,0.6609893,0.6586094270078029,0.6655182360473215
880,0.65088344,0.6583817482961044,0.6655738810784068
881,0.6556251,0.659208369687228,0.6649217298861831
882,0.6547093,0.6598923507188649,0.6647763729099755
883,0.6520114,0.6597487606007043,0.664621996384335
884,0.66883063,0.6592945520986466,0.6636164075908246
885,0.66843885,0.6582224170814035,0.6632695885572487
886,0.65938425,0.6599809756796002,0.6597572820598395
887,0.6546535,0.6607835719357801,0.6599901121677034
888,0.65257263,0.6611966727734623,0.6580309205784161
889,0.6537379,0.6611040838571187,0.6577275780454991
890,0.65957856,0.6610242249407448,0.6577053750937187
891,0.6619541,0.6602259712880334,0.6591793000487851
892,0.65400857,0.6587397100320934,0.6584704000444567
893,0.66751504,0.6573387505075944,0.6590119143051072
894,0.6639178,0.6570633275197069,0.6573746986576857
895,0.6632731,0.6558703535844226,0.6565587608686804
896,0.6609231,0.6564284520525715,0.6559897635701973
897,0.6567787,0.656083748821328,0.6590575174532572
898,0.65968466,0.6552580430886625,0.6580836479375198
899,0.65210116,0.6539255070823193,0.6582015415957873
900,0.6518294,0.6521794772289349,0.656857905971569
901,0.6498156,0.651568089405775,0.6554401925463226
902,0.6526436,0.6505526447540749,0.6534250179744726
903,0.6518125,0.6498296159915907,0.6507594786776284
904,0.6630691,0.649606393790205,0.6494301760722029
905,0.6523809,0.6493975806346971,0.6491748580189252
906,0.6564863,0.6490920064962434,0.6489310193173191
907,0.6514111,0.6493430938519914,0.649058316941797
908,0.6503868,0.6495974209925498,0.6491207887380839
909,0.66456634,0.6502206892957002,0.6501080519370879
910,0.65679836,0.652211599868484,0.6571765584574207
911,0.65083754,0.6535409264038066,0.6584900009394415
912,0.6532624,0.6548672205702217,0.6599548311962945
913,0.6617557,0.6558160453287325,0.6613984600490359
914,0.6588286,0.6572266114485762,0.6623860006347367
915,0.6568904,0.6579108469524019,0.6634909361156209
916,0.6514423,0.66055721081641,0.6646368087854816
917,0.65137047,0.6611374844396071,0.6642131125013482
918,0.65769607,0.6612725375667214,0.6645356187968875
919,0.6632607,0.6611908258583882,0.66550526389493
920,0.65692973,0.6613465168527367,0.6678930930792445
921,0.6500593,0.6612248743603404,0.6672519648709547
922,0.6588997,0.6599475123429294,0.6681123213548026
923,0.66473615,0.6590183794626576,0.6693524084040505
924,0.65244544,0.6581844317256491,0.670866162648669
925,0.6535878,0.6578894072913678,0.669366445672905
926,0.6593801,0.6580940946696621,0.6703372094751291
927,0.6549472,0.6572872550316825,0.6684672338780859
928,0.662662,0.6571869462818662,0.6675298485863727
929,0.65925,0.6576649801809901,0.6677060328422596
930,0.65504825,0.6576244309363086,0.6677916710064098
931,0.6509129,0.6578107395267743,0.6682050842628762
932,0.66587836,0.6578863288811021,0.6681017447090779
933,0.6526437,0.6586497165901062,0.6665291343371417
934,0.6595876,0.6595011671841939,0.6674697122164901
935,0.6664823,0.6592675834917803,0.668125246266665
936,0.65120316,0.6595194058049917,0.6677035961999936
937,0.65049404,0.6606271830290795,0.6693269452258873
938,0.6598124,0.6608833195591098,0.6719764995389748
939,0.6673538,0.6615799245329479,0.6717055580979082
940,0.6590399,0.662566271992839,0.6727013838971865
941,0.6627607,0.6627622663176462,0.6727565074412821
942,0.6556907,0.6636550511482521,0.6733336858788235
943,0.6573171,0.663285664844623,0.6735221431757226
944,0.65678436,0.663486672599798,0.6731947963006333
945,0.6658975,0.6622104673465252,0.6725186803513779
946,0.6536435,0.6620118892169065,0.6726104532433168
947,0.6561004,0.6614253532926295,0.6719888938064524
948,0.66091526,0.6602206999110168,0.6706910236924489
949,0.6553978,0.6583916754194945,0.6699481382700531
950,0.65470505,0.6560071933209485,0.6675869389353899
951,0.6524862,0.6545407644275055,0.6654306157674732
952,0.6659656,0.6544065247585397,0.6643341986018956
953,0.65735596,0.6541270654638803,0.6633695778127222
954,0.6640243,0.6530179205903512,0.6616942215671959
955,0.6570545,0.6495632135616889,0.6551845770957448
956,0.6540769,0.6484020515631652,0.6487097672574934
957,0.65489715,0.6447201338851838,0.641921924908993
958,0.665137,0.6439786433742757,0.6378906065349907
959,0.65075743,0.6435222744294131,0.6387941064616544
960,0.653021,0.6443998690630637,0.6398865950079272
961,0.65463203,0.6445381064201778,0.6394703060387592
962,0.6529979,0.6442243940060715,0.6369959167489738
963,0.6528086,0.6450576262879938,0.6377200488441547
964,0.6511109,0.6463303873029558,0.6382598753823943
965,0.66577846,0.6482201244488787,0.6438177890427687
966,0.65324193,0.6499822138738045,0.6464235092807304
967,0.6586695,0.6508102006763619,0.6465307775022856
968,0.6657098,0.6518191951654615,0.6529229848770137
969,0.67172945,0.6530469966254837,0.6565817199596379
970,0.6592729,0.6544809158741088,0.6575036011519544
971,0.6526049,0.6558219830136918,0.6566584065522647
972,0.65847504,0.656919961767933,0.6557567962467657
973,0.66966444,0.657117331100688,0.6524962904908693
974,0.65578043,0.657812251138979,0.651246538659238
975,0.65800244,0.6580008296841388,0.65026627839627
976,0.66265404,0.6584281459602688,0.6503446254813826
977,0.66125506,0.6581747078867101,0.6503589330629672
978,0.6530677,0.6566965838655905,0.6509995026701696
979,0.6569715,0.6558367322588475,0.6541895989611404
980,0.66058385,0.6544876970552689,0.6546475437082976
981,0.65430474,0.6533144961822167,0.6562940544991314
982,0.6521846,0.6528231272685835,0.6572725380336866
983,0.6567067,0.6514700537656253,0.6563823685606581
984,0.6570875,0.6506543574180259,0.6568722345327938
985,0.65605956,0.650386561256437,0.6594419686799411
986,0.65346855,0.651168901906127,0.6607489567974857
987,0.66146225,0.6528296581488319,0.660809397347924
988,0.6586069,0.6537211251248907,0.6617216136609537
989,0.6528593,0.6537282486509545,0.6630856405263221
990,0.67003345,0.653714450839254,0.6630237473417263
991,0.65511525,0.6533094640837496,0.6602477207325436
992,0.658851,0.6529545419729499,0.6583150785144264
993,0.6583063,0.6525437924407718,0.6479061511551327
994,0.6589099,0.6499381541589379,0.6443875100661579
995,0.6598799,0.6487865364024739,0.6369809216359961
996,0.660065,0.6466182572044805,0.6291393657675203
997,0.6561292,0.6456329725993861,0.6257029358451324
998,0.65298736,0.6460718137095286,0.6283020046650464
999,0.6550905,0.6466300048303869,0.63017134486486


==> results/loss_citeseer.csv <==
Epoch,Loss,NMI,Modularity
0,0.66238475,0.034597176501106476,0.32623915190739855
1,0.66407615,0.03672855671684171,0.3346932847373356
2,0.65991956,0.03970929450953536,0.3393113982453658
3,0.6609568,0.04387450232320851,0.34395511183336214
4,0.6586675,0.04683447283982199,0.34744151391639133
5,0.6573514,0.049842972657082756,0.3585115521652594
6,0.6592785,0.05446611529492754,0.36607499010286815
7,0.6588197,0.056401091243854194,0.3721487382495633
8,0.6582982,0.05982337567670412,0.3778108652939763
9,0.6608798,0.0642183600987624,0.38801879149209295
10,0.6556579,0.07152871313400223,0.39426861651906925
11,0.650427,0.07647252125470372,0.40256384096272085
12,0.64819837,0.08287663498786277,0.4116509298982442
13,0.6488571,0.09031241197325754,0.42791877080534946
14,0.65194184,0.0962049796492415,0.4425971990412323
15,0.6497724,0.1075335814295218,0.4550160561822644
16,0.6521016,0.11197770653976756,0.46316075685297703
17,0.6507541,0.12269182848950644,0.4727878900442275
18,0.6485766,0.13099174316396653,0.4795663919519738
19,0.64415544,0.13976017535990784,0.4913519406927411
20,0.6540505,0.14373598233192408,0.49719953914219345
21,0.64833426,0.1476872456538998,0.5045815218340969
22,0.65424603,0.15202593237623446,0.5154183879784655
23,0.6425625,0.1534746755492265,0.5266965854096644
24,0.6432959,0.16138598443793647,0.5359214685370791
25,0.64386535,0.16669913330051184,0.5434331661295818
26,0.6435753,0.17051995079179424,0.5455421664788701
27,0.6425194,0.17579980063404746,0.5507169760377615
28,0.651708,0.18450003798609696,0.5609740825729876
29,0.65392935,0.1942204494718298,0.5741380429589069
30,0.6371336,0.20106327794400025,0.5749896096556174
31,0.6450172,0.20391937507204996,0.5791432813459123
32,0.6316112,0.20580818860710634,0.5837132244282446
33,0.6473387,0.20937093114731983,0.587004549204669
34,0.65605795,0.21682360429182584,0.6009045001464607
35,0.64989436,0.22501704861396404,0.6206520495377048
36,0.64669603,0.22808698343433167,0.6221581092880095
37,0.6408778,0.23143879889171148,0.6191877484499504
38,0.6365853,0.23661772795545177,0.6292318106499716
39,0.6398507,0.2389232019558364,0.6331264283200579
40,0.6426733,0.24942145024206527,0.6412072462224147
41,0.639649,0.25595497971102077,0.6463677291310497
42,0.6563405,0.26436887069253223,0.6544698256319836
43,0.6423883,0.27747779821617063,0.6686244856262832
44,0.6384516,0.28267141116280986,0.6726448724965707
45,0.64105403,0.2910709474044375,0.6732390527012171
46,0.6475778,0.29315652274345444,0.6853819926500998
47,0.65772766,0.29704657278790914,0.6862388437669865
48,0.6351149,0.2944001250102424,0.6849990718209538
49,0.6394458,0.29547406275786053,0.6906641581406657
50,0.6432442,0.29723126951195733,0.6897423908576996
51,0.6353261,0.3008286396633587,0.6886811618546972
52,0.6315132,0.3072037332632712,0.6989634222299633
53,0.62790245,0.3073701490357016,0.710825583320134
54,0.6418019,0.31003244536552427,0.7128912983965988
55,0.63781583,0.3088450349599555,0.712812525306501
56,0.6328302,0.30661636482012705,0.7071628460073928
57,0.641316,0.30182482384627574,0.7014544744148573
58,0.63033915,0.2964828932493698,0.6893776249476491
59,0.626678,0.3017429753453287,0.7037480536893331
60,0.6313681,0.3034540347401292,0.7022449297280154
61,0.6269146,0.3075411231504856,0.7024532768008411
62,0.631877,0.3087162713168381,0.7010979287139705
63,0.632073,0.3134525563086267,0.7108277675471404
64,0.6243092,0.3116878064300745,0.7150062642691088
65,0.6354717,0.31286085711471223,0.7189286897324795
66,0.62534934,0.31417684936873125,0.7252396966019441
67,0.6373249,0.3183668161237068,0.7306884035301617
68,0.6250834,0.32118252409428755,0.7334099034073753
69,0.6345966,0.32090517613333713,0.7360119284159761
70,0.63238513,0.3240739289195123,0.7339579095228351
71,0.6245656,0.324204792394807,0.7362180677754837
72,0.632304,0.32513932914926286,0.7367582999217059
73,0.6251488,0.3300947089544937,0.7490136923319446
74,0.6249951,0.33216012570968706,0.7459202632195524
75,0.62965286,0.33682561250037324,0.7453655635052024
76,0.635214,0.34236301169480304,0.7510947674563891
77,0.6244835,0.34407775871391116,0.7615993257737471
78,0.6253866,0.34737083592527507,0.7609426250068346
79,0.6343225,0.34783361598265805,0.7642573656362187
80,0.6240218,0.35067977455277105,0.7652282662836707
81,0.6288476,0.3503049546955956,0.7670728577336386
82,0.64170563,0.3542260280274103,0.7762029031336191
83,0.6246135,0.3567535011398922,0.7804677825107394
84,0.63046056,0.35797638224300127,0.7829146334566459
85,0.62769866,0.35732882498357427,0.7789441080265127
86,0.6261986,0.35803409727904695,0.782243347690046
87,0.6349001,0.35872781900495093,0.7828060327504405
88,0.6301868,0.3592252421500699,0.7884241229600494
89,0.6304963,0.35697823681780433,0.7840144034974688
90,0.6411038,0.35019542733563747,0.7818658991715721
91,0.64629084,0.3512165340290982,0.7871170392441239
92,0.6254471,0.35299750608804104,0.784036879897953
93,0.6242697,0.35344595510476284,0.7894128966908538
94,0.64342755,0.3530844605346134,0.7811250234628256
95,0.6456812,0.354153990396418,0.7717350315627849
96,0.64474523,0.3475539663840141,0.7794456582170433
97,0.6335006,0.3493732582252697,0.7797851528554939
98,0.62901276,0.3533462757642492,0.7884077999732821
99,0.6311582,0.3530545142291646,0.7873211587808085
100,0.6491243,0.3572586126370265,0.7875980623980577
101,0.6357208,0.3589677463555925,0.7862989875144886
102,0.62890506,0.3582176960234007,0.7801481103195282
103,0.6371112,0.3557622440693359,0.7766582792349624
104,0.6297294,0.34802457855038804,0.7714173322217731
105,0.644858,0.34889678920401646,0.7746389026518676
106,0.64883107,0.34956992859505687,0.7785923535332525
107,0.63655436,0.3480631443742006,0.7680477980267364
108,0.6299958,0.3522137615706963,0.7664112718138517
109,0.6361415,0.3565666087436697,0.7719108500936352
110,0.6277375,0.3577137155726092,0.7726960914455525
111,0.62956023,0.35542436401613514,0.7764220773962286
112,0.63815415,0.35703349789984445,0.774711686732432
113,0.6257157,0.3574329179719465,0.7742378503899385
114,0.6277241,0.3563806532559871,0.7754620039385606
115,0.6381674,0.3557513976702993,0.7764107804802068
116,0.6369654,0.3516876350621029,0.7769624034876987
117,0.63782614,0.34504319723509574,0.7783835367341889
118,0.64007586,0.3437056029931004,0.7700574043040826
119,0.6398288,0.3422581992627788,0.7680931735813187
120,0.6352322,0.3469022554631039,0.7688476478646527
121,0.63037527,0.35002966980336686,0.7814127072972346
122,0.64113414,0.3501277322605044,0.7841835754020527
123,0.6329623,0.35317062048900644,0.7861513290716011
124,0.63363826,0.3564236007258737,0.7825245727886838
125,0.63810104,0.36070099679616374,0.7865994244162571
126,0.6329296,0.3583728632917756,0.7907630308164838
127,0.6382113,0.3567638576447423,0.7887808800377433
128,0.6321347,0.3570952416187716,0.7851918192854188
129,0.6450881,0.35667604318945606,0.7838361423901813
130,0.6505162,0.356506421422154,0.7853714660851081
131,0.6441761,0.3580717960920655,0.7764472547225807
132,0.6337002,0.3580184893721088,0.781620702075382
133,0.63367254,0.3626239161974365,0.78164545664812
134,0.6331666,0.3624594876409072,0.7814385187540078
135,0.6328683,0.35984027448446626,0.7773100713626888
136,0.63528955,0.3586212700145073,0.7779964353415258
137,0.632557,0.3622405985058368,0.7851477589643026
138,0.6327244,0.36416721196514557,0.787074552505905
139,0.63408023,0.3614851113489955,0.7885453123294306
140,0.6289556,0.36125441894716204,0.7899005899573659
141,0.632729,0.3594297949558832,0.7876370731621162
142,0.6481364,0.3612883532744479,0.7823692343218065
143,0.6282696,0.36143786549108947,0.7714460090085977
144,0.63114107,0.3635112928345171,0.771720376104162
145,0.63630915,0.3646537594121261,0.7721952693306909
146,0.6374741,0.3628074683324894,0.7732393533260092
147,0.6299821,0.35624118807017535,0.7777822401770379
148,0.6479389,0.35467048710285987,0.7784866886160342
149,0.63331777,0.3553019530032952,0.781549585522962
150,0.6358895,0.35245769900611074,0.7835162353358512
151,0.6323416,0.3529489511647928,0.789307114342076
152,0.629844,0.35418828489939136,0.7877584973946165
153,0.6369984,0.352266873905628,0.7885925433026526
154,0.63611645,0.352562202691674,0.7879618183966965
155,0.63439906,0.3492220948389643,0.7932933286285553
156,0.6347914,0.344985763070413,0.7963604060990006
157,0.6338941,0.3482640761405151,0.7882267909675026
158,0.64169365,0.35157077976393175,0.7891639652710724
159,0.6367461,0.3556612888759641,0.7969580857641199
160,0.6321111,0.35892548977182503,0.8064160235644744
161,0.6330019,0.3569739215394134,0.8044542354181474
162,0.63645977,0.35463063802703865,0.8027406271296214
163,0.63570565,0.35210366703107315,0.7981690634917684
164,0.63670313,0.35216079110241233,0.794122559842653
165,0.6315855,0.3545872502551302,0.7952331570732597
166,0.6422374,0.3572361526375145,0.7934622891563323
167,0.63582444,0.35495930082684213,0.7967727317906397
168,0.63484937,0.35332226676984274,0.8008885200598469
169,0.6346558,0.349657579901707,0.801297228859454
170,0.6368116,0.34666495278545106,0.8009576167894437
171,0.6364198,0.34639900319302364,0.8032406741961905
172,0.6384017,0.3462284180733106,0.7998116491731221
173,0.63400346,0.34482285019325026,0.8011905540308242
174,0.63787186,0.3443195760228686,0.7991329887045872
175,0.63783205,0.34228908007450976,0.7973277133407326
176,0.63645256,0.34480753857191554,0.7978231570901699
177,0.6413469,0.3431228965514626,0.804999822443482
178,0.6407483,0.3404364025127236,0.8059604360863236
179,0.639516,0.3394206928111352,0.8023678054145905
180,0.63757485,0.34063099064917024,0.8014195455718062
181,0.64123106,0.33912472674696303,0.7960911355331176
182,0.637596,0.3406342424627187,0.7940953861797898
183,0.6322941,0.34060226218982326,0.7991721873591408
184,0.64718664,0.33964545936881896,0.8002294236891209
185,0.63494647,0.34030477059310815,0.7968240493821314
186,0.6341851,0.3353792727773449,0.793210163598133
187,0.6410417,0.332580665507668,0.7894698979698244
188,0.64362013,0.3322913058449903,0.7917982604722177
189,0.6476405,0.33348531444091634,0.7902736465355154
190,0.63943666,0.3320892065513762,0.7932703825018332
191,0.6426243,0.33193140571263474,0.7929571220737699
192,0.65394646,0.33083262905762,0.7953643985841323
193,0.63647175,0.33442579323424215,0.7980864621328314
194,0.639257,0.33238134743057013,0.7991825917953106
195,0.642006,0.3348790227506869,0.8028729724971531
196,0.63453656,0.33848493453062034,0.8031373344238498
197,0.64143914,0.3411768588073894,0.8000654892320896
198,0.6390363,0.3439584648113852,0.7972783685994398
199,0.6340043,0.34427950299510607,0.8003067171415693
200,0.64847183,0.3426498347079965,0.8012104939096235
201,0.63410145,0.3406969437582145,0.8033816860128117
202,0.64342844,0.3399669737076908,0.8063853974137625
203,0.6415189,0.3382348569223031,0.8095728892052965
204,0.6395702,0.33693426058686154,0.8116785779846077
205,0.63682055,0.3363127109052688,0.8098430522510315
206,0.65199244,0.334026408124379,0.8096296556211483
207,0.64400244,0.33865471727605745,0.8115567779711171
208,0.63608783,0.337515049803381,0.8120349592813113
209,0.6428371,0.3380730018602439,0.8150293231301278
210,0.6364475,0.33992514684588965,0.8132904670563139
211,0.6393974,0.341560610813835,0.8118605264428628
212,0.63839424,0.34364489428901485,0.8115546407167348
213,0.63931715,0.34474627890097675,0.8121230094646079
214,0.64071566,0.34783007722660847,0.8141995282445448
215,0.6401297,0.3466833025761437,0.8149194776493922
216,0.6366174,0.34840183320260154,0.8149265940018965
217,0.6453438,0.3494291024959185,0.8146676574132476
218,0.63658816,0.34872379700004885,0.8132435414051465
219,0.63559234,0.35148299622276535,0.814008443610962
220,0.6427706,0.35292226883964356,0.8173632049158168
221,0.6406945,0.3505073198446702,0.8154465574609531
222,0.6379789,0.3495747172811486,0.8147702925962313
223,0.6397507,0.3477821589178685,0.810347890525227
224,0.63586324,0.34613960298553903,0.8108143286794737
225,0.6414759,0.3477044708721686,0.8099972868612497
226,0.64295596,0.3451570012705424,0.7991629102659421
227,0.6356651,0.34572462436958573,0.8093855388953053
228,0.6421352,0.34167636397887435,0.8145687565538553
229,0.6382817,0.3408446950656509,0.8028967406447913
230,0.6491674,0.34053266876662597,0.8070652321978923
231,0.6360142,0.3424692973628249,0.8093989965520215
232,0.64766157,0.34575406739673686,0.8175392817960977
233,0.6458255,0.3434829394886172,0.8015197381783528
234,0.64762926,0.34361092087156836,0.8049809159624062
235,0.6495532,0.3450973589782791,0.8089367389612925
236,0.64608645,0.3406475511608151,0.807365598640725
237,0.643609,0.3333385506060383,0.7984559487915729
238,0.6441379,0.33727638698176493,0.803905900494321
239,0.65549815,0.34060033762197717,0.8003579173015017
240,0.64348054,0.34406145108162867,0.8010030862892735
241,0.6423731,0.343842746622945,0.8109194534115183
242,0.6478684,0.34251169577584956,0.8142979124050753
243,0.6402987,0.34031987873827996,0.8109580649082747
244,0.6409781,0.34156678152754943,0.8077926502499225
245,0.6535109,0.34583518774278765,0.8142392201116482
246,0.65013826,0.3502017309981422,0.822028948664371
247,0.64619637,0.34986721551536293,0.8222086659229961
248,0.6462872,0.3500114467544657,0.8214244814551142
249,0.64960593,0.35082700114255594,0.8203098445788614
250,0.6539601,0.3538471838315593,0.820384812886432
251,0.642051,0.3555676906637088,0.8173558537001933
252,0.6433885,0.3540768821688866,0.8197274545027864
253,0.6504808,0.3526486050493037,0.8195334340802167
254,0.64456373,0.35394043972586897,0.8198635107075973
255,0.6440872,0.35659733218539896,0.8182362146152876
256,0.64538145,0.3578794927867803,0.8165860428551915
257,0.6564769,0.3585307432485304,0.817230601198854
258,0.6444829,0.3566915459400874,0.8170703306064786
259,0.6430923,0.35969684873372576,0.8141249592042763
260,0.64807767,0.36323939683717704,0.8157484505140591
261,0.64611346,0.3591499480136899,0.8131227278167555
262,0.6424468,0.3586609058007157,0.8096649085753033
263,0.6427663,0.35731117169725846,0.8070836924390422
264,0.6496285,0.35959641493857,0.8069764069663031
265,0.6434925,0.359941455314304,0.8118514842127831
266,0.6511902,0.3627428889371171,0.812795117252124
267,0.64595824,0.36352944497425854,0.813841103638706
268,0.6468037,0.3641016261244986,0.8140275379825335
269,0.64564204,0.36238815238824473,0.8121376414369189
270,0.6440658,0.36362345631692916,0.8154859674923138
271,0.6432904,0.3665749201233694,0.8135777516234208
272,0.6471293,0.3653600781343718,0.8143041127914158
273,0.64354104,0.36586076205265017,0.8120398209478739
274,0.65895116,0.3637457413021803,0.8141088475943159
275,0.64615387,0.36181767400945075,0.8141769344125012
276,0.651161,0.35781729957631303,0.8145238507255109
277,0.64427316,0.35394101477019896,0.8167102384724955
278,0.6445984,0.3532108837630887,0.8164712652489576
279,0.6468269,0.35632853675222337,0.8163994206208691
280,0.65096647,0.35599475571534184,0.8178571925139166
281,0.6434555,0.3575220605553346,0.8168233955232082
282,0.65007895,0.35722058638647397,0.8162908903735997
283,0.65270114,0.35457924973253774,0.8130183546466917
284,0.6495848,0.35401078098211725,0.8079442309068967
285,0.6495496,0.3556915545050948,0.8077826685673669
286,0.6456451,0.35449912292280844,0.8094678349321875
287,0.65202904,0.35308524831565535,0.8086631234277089
288,0.6518524,0.34973561024246635,0.8082534751756261
289,0.65186805,0.34808701024919536,0.8091324973709421
290,0.64725363,0.35127892173869846,0.8081409287690221
291,0.6465538,0.3520170396726351,0.8092008660248704
292,0.64729255,0.3514110366835708,0.8091042668240437
293,0.6440676,0.350667473461444,0.8101152820922132
294,0.6499117,0.3510419921308061,0.8089498443233304
295,0.64560735,0.35140243199942617,0.8095044735787447
296,0.651487,0.3547660990721086,0.8107673090830587
297,0.6695026,0.3542507977404555,0.8083891555994468
298,0.6493534,0.35604502893303297,0.8109946565822079
299,0.65651274,0.3541221960906,0.814713925447682
300,0.6504419,0.3537598753959795,0.8155580704698335
301,0.6496612,0.3537598753959795,0.8155580704698335
302,0.64925945,0.35350705748601485,0.8159014403497469
303,0.6454287,0.3539301311842453,0.8163155040284662
304,0.6503446,0.3539402928701173,0.8161243019633243
305,0.65260196,0.35422241213028793,0.8154221316965816
306,0.6459118,0.3542091988962378,0.8154147335083346
307,0.6539073,0.3543988071759279,0.8151982836579049
308,0.6456647,0.3543669187986214,0.8154015342010493
309,0.656152,0.3544288629247559,0.8156519452584801
310,0.6480504,0.3544288629247559,0.8156519452584801
311,0.65071803,0.3548854442331229,0.8153986218983741
312,0.64903414,0.3553375235053134,0.8151303612439027
313,0.65150464,0.3550179437602369,0.8146564544424735
314,0.66155404,0.35486224869843136,0.8147668401083829
315,0.65402114,0.3545883699328276,0.8151751026680637
316,0.64469826,0.35516665243178047,0.8151794711220763
317,0.64967793,0.3553195920258477,0.8153914820595579
318,0.6464285,0.3553195920258477,0.8153914820595579
319,0.6477711,0.3551064744472045,0.8155865828524745
320,0.6574333,0.35528612463146864,0.8157526075912644
321,0.6457771,0.35528612463146864,0.8157526075912644
322,0.6482312,0.35528612463146864,0.8157526075912644
323,0.64655334,0.35528612463146864,0.8157526075912644
324,0.6447104,0.3553425668862709,0.8157123755389872
325,0.64819515,0.3551364645297527,0.815518120253299
326,0.6459221,0.35472195163818226,0.8154877994246418
327,0.6470152,0.35448563926195514,0.8157109663602737
328,0.6508432,0.3547565757599337,0.8159214272011701
329,0.64635944,0.3551532165606958,0.8159077816539587
330,0.6486404,0.35494838595063966,0.815890166920037
331,0.64828885,0.35494838595063966,0.815890166920037
332,0.65564245,0.3553465193962479,0.8156709221984916
333,0.65340936,0.3554513438081206,0.8154577134591036
334,0.65063393,0.3554513438081206,0.8154577134591036
335,0.6512158,0.3554513438081206,0.8154577134591036
336,0.6461381,0.3554513438081206,0.8154577134591036
337,0.64734674,0.3554513438081206,0.8154577134591036
338,0.65497243,0.3554513438081206,0.8154577134591036
339,0.64482796,0.3556052845836659,0.8153480793551748
340,0.64490145,0.3554958080811186,0.8147898332077286
341,0.6448304,0.3547912258645541,0.8152293325622307
342,0.64375585,0.35502701209672133,0.815271114711093
343,0.6459594,0.3548708499140195,0.8152982414013324
344,0.65044105,0.3548708499140195,0.8152982414013324
345,0.65545213,0.3548368273893879,0.8147265845697936
346,0.6461094,0.3548368273893879,0.8147265845697936
347,0.6498251,0.3548368273893879,0.8147265845697936
348,0.6552611,0.3548936863736885,0.814914569010206
349,0.64725673,0.3548936863736885,0.814914569010206
350,0.6458847,0.3549176318005076,0.814745655455053
351,0.6463305,0.3549176318005076,0.814745655455053
352,0.64707583,0.3549176318005076,0.814745655455053
353,0.6476794,0.3550732679618972,0.8149750227770254
354,0.6447889,0.35545138787604863,0.8151926704293617
355,0.65355676,0.35548878060083294,0.8149877523580726
356,0.6501769,0.355452459629056,0.8154751872751539
357,0.6480718,0.3555923803574305,0.8154531101419719
358,0.65153575,0.3555923803574305,0.8154531101419719
359,0.64396024,0.3555923803574305,0.8154531101419719
360,0.6490131,0.35577388876770555,0.8152342646877287
361,0.64360785,0.35592525964218796,0.8157132210462156
362,0.6437712,0.3557844436012955,0.8157364255223685
363,0.65480375,0.35575057425746714,0.8159703961614724
364,0.64405614,0.35575057425746714,0.8159703961614724
365,0.6439673,0.35568548158701396,0.8163104309850966
366,0.65036845,0.35587504767359335,0.8167857704515515
367,0.6568775,0.35606352844763234,0.8168396950236637
368,0.65280175,0.35595225158046523,0.8170699078528644
369,0.6486814,0.35595225158046523,0.8170699078528644
370,0.6553251,0.3558421409859038,0.8173000737094414
371,0.6423956,0.3557331812168496,0.8175301925933942
372,0.64326775,0.35573408189711553,0.8179850285095641
373,0.6439219,0.35573408189711553,0.8179850285095641
374,0.6431254,0.35573408189711553,0.8179850285095641
375,0.64812195,0.3554700127157278,0.8177736986751276
376,0.65018225,0.3554700127157278,0.8177736986751276
377,0.6478373,0.3554700127157278,0.8177736986751276
378,0.6450604,0.35525839600908554,0.8169569856652705
379,0.6489804,0.35525839600908554,0.8169569856652705
380,0.6511596,0.35523086114129054,0.8167473703316024
381,0.64274025,0.35523086114129054,0.8167473703316024
382,0.65249693,0.3553871117058411,0.8167818482374649
383,0.6691647,0.35535560479770545,0.8165669719699322
384,0.6491149,0.3553288939340452,0.8163851174569248
385,0.64837164,0.3553288939340452,0.8163851174569248
386,0.6465528,0.3553288939340452,0.8163851174569248
387,0.64570236,0.35512968876967416,0.8161829707704393
388,0.64276856,0.35512968876967416,0.8161829707704393
389,0.6536674,0.35512968876967416,0.8161829707704393
390,0.643252,0.35512968876967416,0.8161829707704393
391,0.64593387,0.35512968876967416,0.8161829707704393
392,0.6428335,0.35512968876967416,0.8161829707704393
393,0.64913106,0.3544696657112861,0.8161925062130689
394,0.6449979,0.3547999607915137,0.8170699078528645
395,0.6527267,0.3547999607915137,0.8170699078528645
396,0.6544358,0.3547999607915137,0.8170699078528645
397,0.6425216,0.3547999607915137,0.8170699078528645
398,0.6477828,0.35512443140755157,0.817084422393616
399,0.64805806,0.35521396776017067,0.8170829897285904
400,0.6474899,0.3553369889482384,0.8171288584957225
401,0.6431093,0.35523347304775976,0.8171549283019266
402,0.6427517,0.3551765138429066,0.8184381264386541
403,0.6429391,0.3551765138429066,0.8184381264386541
404,0.657159,0.3551765138429066,0.8184381264386541
405,0.64334655,0.3551765138429066,0.8184381264386541
406,0.6454683,0.3550400750411407,0.8184803548274423
407,0.64444405,0.3550400750411407,0.8184803548274423
408,0.64198226,0.35501335569201276,0.8184894675164578
409,0.6501462,0.35500733772442555,0.8187063166341898
410,0.64737296,0.3552713888920942,0.8183609739040769
411,0.6442679,0.35500733772442555,0.8187063166341898
412,0.6505179,0.35500733772442555,0.8187063166341898
413,0.6425235,0.3551865157627744,0.818527210019674
414,0.644182,0.35483384859406447,0.8189551775950354
415,0.6482993,0.35483384859406447,0.8189551775950354
416,0.64475757,0.35483384859406447,0.8189551775950354
417,0.65252274,0.354835264265806,0.8189455482071583
418,0.6501254,0.354641404242158,0.8187433310617372
419,0.6468343,0.354641404242158,0.8187433310617372
420,0.6527852,0.354641404242158,0.8187433310617372
421,0.6440028,0.35476027844669444,0.8187606169872924
422,0.64796305,0.3547417660215325,0.818803690883309
423,0.6464015,0.3547417660215325,0.818803690883309
424,0.64420795,0.3547417660215325,0.818803690883309
425,0.647591,0.3547018914803993,0.8183774612950278
426,0.6463669,0.3545253280609606,0.8188151756898258
427,0.6451582,0.3545253280609606,0.8188151756898258
428,0.651436,0.3545497843186281,0.8190246735919345
429,0.6417336,0.3542147334363776,0.8188127096270771
430,0.6476558,0.354147422078971,0.8185954142694188
431,0.642325,0.3541726617132065,0.819021455967205
432,0.6578872,0.3541726617132065,0.819021455967205
433,0.6464945,0.3541986891874695,0.8185480658646372
434,0.6509688,0.35433155511091324,0.8185089611553311
435,0.6443546,0.35433155511091324,0.8185089611553311
436,0.65221024,0.3543047340126992,0.8189837604366125
437,0.6430399,0.3541726617132065,0.819021455967205
438,0.6463181,0.3541726617132065,0.819021455967205
439,0.6537202,0.3541986891874695,0.819009971160688
440,0.6423445,0.3541986891874695,0.819009971160688
441,0.64436346,0.3542255088717756,0.8185351718794066
442,0.64369756,0.35433155511091324,0.8185089611553311
443,0.64359415,0.3544387185618499,0.8187125170205302
444,0.648332,0.3545503255784849,0.818933006516606
445,0.65837795,0.3545503255784849,0.818933006516606
446,0.6435523,0.35453490887941236,0.8187162748304336
447,0.65752816,0.3543228122848445,0.8185390001482457
448,0.64557415,0.3532348126705264,0.8187326917624486
449,0.64648545,0.3531884398985682,0.8187293801924714
450,0.643186,0.3535611073704819,0.8186056073287817
451,0.6433934,0.3535342883040424,0.8190804066100629
452,0.64962286,0.3535342883040424,0.8190804066100629
453,0.6467614,0.3535342883040424,0.8190804066100629
454,0.64304423,0.35370333713529484,0.8192278536761435
455,0.64164734,0.35370333713529484,0.8192278536761435
456,0.65136296,0.35370333713529484,0.8192278536761435
457,0.6435257,0.35370333713529484,0.8192278536761435
458,0.6461601,0.353640977228452,0.8189830793335675
459,0.6434536,0.3533787566361196,0.8193267780218476
460,0.64223593,0.3533787566361196,0.8193267780218476
461,0.6484773,0.3533787566361196,0.8193267780218476
462,0.6444337,0.3533787566361196,0.8193267780218476
463,0.650269,0.3533787566361196,0.8193267780218476
464,0.6421214,0.35385956311882266,0.8193240536096678
465,0.6466975,0.35385956311882266,0.8193240536096678
466,0.64739144,0.3543191267455932,0.8189799791403973
467,0.64730346,0.35405691814835794,0.8193236778286774
468,0.64562327,0.35405691814835794,0.8193236778286774
469,0.65152687,0.35405691814835794,0.8193236778286774
470,0.64372265,0.35405691814835794,0.8193236778286774
471,0.65100616,0.35405691814835794,0.8193236778286774
472,0.6442793,0.3541154081223627,0.8191969222033769
473,0.65137076,0.3541154081223627,0.8191969222033769
474,0.6442759,0.3539756531844969,0.818808200255193
475,0.6526436,0.3539756531844969,0.818808200255193
476,0.64674,0.3539756531844969,0.818808200255193
477,0.6496774,0.3539756531844969,0.818808200255193
478,0.6431538,0.3539756531844969,0.818808200255193
479,0.6562292,0.3539756531844969,0.818808200255193
480,0.6442973,0.3539756531844969,0.818808200255193
481,0.64837164,0.3539277305966206,0.8188044424452895
482,0.64271283,0.35347269320985836,0.8190490054110584
483,0.6538875,0.3534717302555017,0.8186441953392259
484,0.6466872,0.3534717302555017,0.8186441953392259
485,0.647339,0.3534717302555017,0.8186441953392259
486,0.64573,0.3534717302555017,0.8186441953392259
487,0.6491599,0.35340693092162495,0.8184272757625582
488,0.64551187,0.35340693092162495,0.8184272757625582
489,0.64848673,0.35340693092162495,0.8184272757625582
490,0.6492211,0.353450311883519,0.8182104736174501
491,0.65411323,0.3533074502108143,0.8184327950458538
492,0.65514266,0.3533074502108143,0.8184327950458538
493,0.6470163,0.3537226317939951,0.8184350732181076
494,0.6416465,0.3537226317939951,0.8184350732181076
495,0.650907,0.3536691372927839,0.8187002806520327
496,0.6432896,0.35354911674620276,0.8187205258528866
497,0.6468701,0.35356507812973303,0.8187489912629041
498,0.6461653,0.35356507812973303,0.8187489912629041
499,0.6429329,0.35356507812973303,0.8187489912629041
500,0.64189184,0.3536026071129705,0.8184553184189616
501,0.64562047,0.3533547784525498,0.8189036016541127
502,0.645792,0.3531656000663183,0.8187717025265071
503,0.6441028,0.35327755610516914,0.8189924973446376
504,0.650686,0.35327755610516914,0.8189924973446376
505,0.64498955,0.353217030327187,0.8187753663911629
506,0.6455478,0.35362735193259354,0.8186242084878028
507,0.64920366,0.35363996410930265,0.8184076881784373
508,0.6439067,0.35363996410930265,0.8184076881784373
509,0.64322233,0.3535724979840993,0.8186125357907907
510,0.64329493,0.3535724979840993,0.8186125357907907
511,0.64161426,0.3535724979840993,0.8186125357907907
512,0.6506249,0.3535179759158513,0.8188780250604586
513,0.645535,0.3539860972027995,0.8189070071693375
514,0.6526496,0.354013756391547,0.8184324427511753
515,0.64397895,0.354013756391547,0.8184324427511753
516,0.6555801,0.3539703879352398,0.8186492448962834
517,0.6441685,0.3539703879352398,0.8186492448962834
518,0.6419384,0.3539703879352398,0.8186492448962834
519,0.64304245,0.35361054880070225,0.818850686993412
520,0.6416992,0.35361054880070225,0.818850686993412
521,0.6456402,0.35361054880070225,0.818850686993412
522,0.6545886,0.35344066184145495,0.8180185434766393
523,0.6426615,0.35387043259197054,0.8183355617146061
524,0.6494396,0.35387043259197054,0.8183355617146061
525,0.64281243,0.3541262719678457,0.8181455339650588
526,0.64640623,0.35370496070156443,0.8179290371420053
527,0.6468458,0.35370496070156443,0.8179290371420053
528,0.6480606,0.353411142517774,0.8181576059293733
529,0.6438662,0.353411142517774,0.8181576059293733
530,0.64206624,0.3529751257284009,0.8183834033319374
531,0.6467427,0.3529495706484293,0.8186038693417013
532,0.64268565,0.353016552857797,0.8183989042977885
533,0.6489025,0.353016552857797,0.8183989042977885
534,0.6483931,0.353016552857797,0.8183989042977885
535,0.64957094,0.353016552857797,0.8183989042977885
536,0.65324414,0.353016552857797,0.8183989042977885
537,0.647856,0.3530475147227053,0.8182129631665109
538,0.6414206,0.3530583764558341,0.8182416164670235
539,0.6461415,0.3533073214185264,0.8178936197836666
540,0.64743084,0.35328251517366727,0.817680293612719
541,0.6542439,0.353235238311424,0.8176997402789685
542,0.6424735,0.353235238311424,0.8176997402789685
543,0.64377606,0.35321276094588466,0.8174860852996543
544,0.6431299,0.35345670760256936,0.8172783018983141
545,0.6502252,0.35345670760256936,0.8172783018983141
546,0.65131146,0.3533167536078886,0.8172880722040625
547,0.65157807,0.3533167536078886,0.8172880722040625
548,0.6431349,0.3533167536078886,0.8172880722040625
549,0.6454071,0.3533167536078886,0.8172880722040625
550,0.64622974,0.35415719542289775,0.8177467598753835
551,0.6454663,0.35429081371724225,0.8176305261178121
552,0.6494019,0.3542694208216123,0.8174193372012472
553,0.64158714,0.3542694208216123,0.8174193372012472
554,0.64779437,0.3542694208216123,0.8174193372012472
555,0.64534646,0.35426705641875234,0.8173733040299319
556,0.64261717,0.3538355063043385,0.8171615984145049
557,0.64672124,0.35352582609489575,0.8171757841468897
558,0.6449888,0.35352582609489575,0.8171757841468897
559,0.6417664,0.35352582609489575,0.8171757841468897
560,0.6449223,0.35352582609489575,0.8171757841468897
561,0.6552793,0.35352582609489575,0.8171757841468897
562,0.645488,0.3534242869090237,0.8172003038565088
563,0.651713,0.3533237810759399,0.8167911723032877
564,0.65669554,0.35318486536112015,0.8165792083384298
565,0.6475993,0.35318486536112015,0.8165792083384298
566,0.659701,0.35318486536112015,0.8165792083384298
567,0.6470537,0.3533237810759399,0.8167911723032877
568,0.64508325,0.3533237810759399,0.8167911723032877
569,0.64610744,0.3529874291412473,0.8168144237520643
570,0.6545582,0.3529874291412473,0.8168144237520643
571,0.6412613,0.3528018109254967,0.8164379616586899
572,0.6411385,0.3528018109254967,0.8164379616586899
573,0.6504958,0.3534734472367137,0.81669480796558
574,0.6490386,0.3534734472367137,0.81669480796558
575,0.64162713,0.35379355759235165,0.8162810026362916
576,0.642069,0.35351987286204345,0.8160693205071766
577,0.6499848,0.3533714854339939,0.8158576853506855
578,0.651267,0.3533515953393908,0.8156435371588214
579,0.650828,0.3531944810965482,0.8156572531649683
580,0.64512664,0.3531944810965482,0.8156572531649683
581,0.64622086,0.3531944810965482,0.8156572531649683
582,0.650568,0.3531944810965482,0.8156572531649683
583,0.6454486,0.3529623863571328,0.8159019335622967
584,0.644784,0.3529836011840252,0.8158841779105035
585,0.6515058,0.3529659483384038,0.8193286334404871
586,0.64288235,0.3529659483384038,0.8193286334404871
587,0.6419809,0.3529659483384038,0.8193286334404871
588,0.6453152,0.3532011672987341,0.8197717496870214
589,0.6489067,0.35334956559917874,0.8199833848435126
590,0.6570364,0.35334956559917874,0.8199833848435126
591,0.6435491,0.35317145887426066,0.8199608379840928
592,0.6478919,0.35322633400584647,0.8197513400819841
593,0.65159345,0.35322633400584647,0.8197513400819841
594,0.6428501,0.35322633400584647,0.8197513400819841
595,0.64238954,0.35322633400584647,0.8197513400819841
596,0.6418709,0.35399429548104644,0.8201746573675901
597,0.6412136,0.35399429548104644,0.8201746573675901
598,0.6422424,0.3545070084175205,0.8201972981722574
599,0.6433687,0.3545070084175205,0.8201972981722574
600,0.641324,0.3545070084175205,0.8201972981722574
601,0.64322114,0.3542051132327142,0.8202224285259858
602,0.6523316,0.35422274395649916,0.8200133064048675
603,0.6421549,0.35422274395649916,0.8200133064048675
604,0.6504278,0.35422274395649916,0.8200133064048675
605,0.6437409,0.35417851398710476,0.8202300146047282
606,0.64234585,0.35417851398710476,0.8202300146047282
607,0.64635915,0.35417851398710476,0.8202300146047282
608,0.6427641,0.35408056149431105,0.8204585129331604
609,0.64659566,0.35438242852726615,0.820433382579432
610,0.6425009,0.3545850141884812,0.8202163690575167
611,0.6458719,0.3545850141884812,0.8202163690575167
612,0.64681363,0.35443685841610606,0.8200047104147137
613,0.6458255,0.3543929963267196,0.8202195631959346
614,0.64604026,0.3540890978459309,0.820441062603422
615,0.64701784,0.3540890978459309,0.820441062603422
616,0.6436893,0.3540890978459309,0.820441062603422
617,0.64858234,0.3538178370790487,0.8204235887873718
618,0.6535801,0.3538178370790487,0.8204235887873718
619,0.6484459,0.3538178370790487,0.8204235887873718
620,0.6477341,0.35343875925168367,0.820640132583049
621,0.64565814,0.35343875925168367,0.820640132583049
622,0.65361136,0.35343875925168367,0.820640132583049
623,0.6559932,0.35343875925168367,0.820640132583049
624,0.650282,0.35343875925168367,0.820640132583049
625,0.64955485,0.3534331036422317,0.820854961877958
626,0.64767945,0.3534687439506965,0.8171604710715339
627,0.64626837,0.3531859330355675,0.8173997026445026
628,0.65167654,0.35320564982269104,0.8176110324789391
629,0.6411893,0.35251586847009997,0.8174087213882704
630,0.6463411,0.35251586847009997,0.8174087213882704
631,0.6419187,0.35251586847009997,0.8174087213882704
632,0.6431819,0.3525213154404548,0.8171941034701685
633,0.642032,0.35246678045163427,0.8174187265571381
634,0.64178723,0.352589719214276,0.8178329311537286
635,0.6486331,0.352589719214276,0.8178329311537286
636,0.64299774,0.35282992466479546,0.8178995853068882
637,0.6476863,0.35282992466479546,0.8178995853068882
638,0.6435277,0.35273073422920515,0.8180114740967588
639,0.6416264,0.3523830499324161,0.8175915153537537
640,0.64700997,0.352650943305035,0.8175770008130022
641,0.65063274,0.352650943305035,0.8175770008130022
642,0.6419228,0.35282475844451616,0.8180223717454783
643,0.64373595,0.35277213838401417,0.81824243848794
644,0.6485315,0.35279354190676804,0.8184541441033668
645,0.6429695,0.3529434148945094,0.8184526644657175
646,0.65010905,0.3527146192236318,0.8188970020004701
647,0.6458348,0.35179648357501575,0.819974953257542
648,0.6459546,0.35107948114130233,0.8195574136046623
649,0.6424085,0.35140504975210474,0.8203203899329025
650,0.64664376,0.35144797781323683,0.8205236874486708
651,0.65002805,0.3514705976309391,0.8207369431606826
652,0.64664507,0.3510547176053262,0.8209578084377487
653,0.64378047,0.3514776357563938,0.8211744461786736
654,0.65223306,0.3510547176053262,0.8209578084377487
655,0.6453387,0.35011317456975694,0.8207810034817988
656,0.64222217,0.35011317456975694,0.8207810034817988
657,0.64329416,0.35051008796541916,0.8209739200477092
658,0.64257205,0.3505761967832558,0.8210228185490757
659,0.64426947,0.35099911095743525,0.8212394562900007
660,0.65075046,0.35099911095743525,0.8212394562900007
661,0.6501518,0.3509530235624202,0.8208126160576104
662,0.6463883,0.3509530235624202,0.8208126160576104
663,0.64182335,0.3509530235624202,0.8208126160576104
664,0.64754736,0.3509530235624202,0.8208126160576104
665,0.64377326,0.3509530235624202,0.8208126160576104
666,0.6494096,0.3506794418107227,0.8206010748463668
667,0.6569003,0.3506794418107227,0.8206010748463668
668,0.6418146,0.35116479565876274,0.820688749248673
669,0.6414437,0.35116479565876274,0.820688749248673
670,0.6433707,0.35116479565876274,0.820688749248673
671,0.64118814,0.35116479565876274,0.820688749248673
672,0.64712864,0.3505482546892719,0.8207294510271881
673,0.64224446,0.3503275823746228,0.8207648214129027
674,0.6517153,0.3503275823746228,0.8207648214129027
675,0.64885277,0.3503275823746228,0.8207648214129027
676,0.6477071,0.3503275823746228,0.8207648214129027
677,0.64296526,0.3509338786505296,0.8214708434347961
678,0.6459707,0.3509338786505296,0.8214708434347961
679,0.6477044,0.3509338786505296,0.8214708434347961
680,0.6418201,0.35095866577656243,0.8214793454797022
681,0.64371526,0.35090583598269637,0.8215152795369025
682,0.64683235,0.3509506745675789,0.8219416030704313
683,0.65083563,0.3514464413146054,0.8214614489100379
684,0.643152,0.35171159394500445,0.8214322084517279
685,0.64497906,0.35171159394500445,0.8214322084517279
686,0.6546056,0.35171159394500445,0.8214322084517279
687,0.64205647,0.35128883720447246,0.8212155707108029
688,0.64545083,0.3513458893196845,0.8209675552571855
689,0.6530754,0.35161992251533347,0.8211791434410529
690,0.6467137,0.35170513442364015,0.8214158854649605
691,0.6436697,0.351700305373639,0.8216300806294482
692,0.6531129,0.35179708161378115,0.8218458024042091
693,0.64453745,0.35179708161378115,0.8218458024042091
694,0.6459351,0.35169974771271273,0.8221096006594206
695,0.64878,0.35140154680369967,0.8216848037361649
696,0.6485887,0.35124043473074074,0.8213934325507882
697,0.6453134,0.351194488570665,0.8216270743815255
698,0.6417711,0.351194488570665,0.8216270743815255
699,0.64884114,0.3512175510711343,0.8218421620258652
700,0.6535986,0.3508820810206377,0.8218278353756091
701,0.66232824,0.3508820810206377,0.8218278353756091
702,0.6499872,0.3508820810206377,0.8218278353756091
703,0.65277576,0.3508820810206377,0.8218278353756091
704,0.64701647,0.3508820810206377,0.8218278353756091
705,0.64362144,0.3508820810206377,0.8218278353756091
706,0.6415992,0.35085901925470947,0.8216127477312692
707,0.6475842,0.35086426125108644,0.8213986934846529
708,0.64173466,0.35072152306272975,0.8211870113555378
709,0.6417713,0.3507162806633754,0.8214010656021542
710,0.6472653,0.3507162806633754,0.8214010656021542
711,0.6517817,0.3509031817227132,0.8216032827475752
712,0.6472466,0.35088639747164396,0.8213988813751479
713,0.64882994,0.3509081931551936,0.8213892989598945
714,0.64458144,0.35088639747164396,0.8213988813751479
715,0.6426263,0.35088639747164396,0.8213988813751479
716,0.6447838,0.3513092032246086,0.8216155191160729
717,0.6601215,0.3513092032246086,0.8216155191160729
718,0.64283764,0.35134408550289614,0.8218322273159335
719,0.64701635,0.3513028466875554,0.8211911919190553
720,0.6531035,0.3513028466875554,0.8211911919190553
721,0.64506775,0.3516375089602241,0.8212053306788165
722,0.6518518,0.3516180611236863,0.8209944705706179
723,0.65439177,0.35141272259072026,0.8207977727084923
724,0.64179075,0.35106239523621496,0.8207993697777012
725,0.64645207,0.3513004496109574,0.8210261066327412
726,0.6467909,0.3520817213273292,0.8208644738342756
727,0.6433564,0.3520817213273292,0.8208644738342756
728,0.6472949,0.3520817213273292,0.8208644738342756
729,0.64204025,0.3520817213273292,0.8208644738342756
730,0.65351194,0.35208787814888237,0.8206505605055306
731,0.6486597,0.35208787814888237,0.8206505605055306
732,0.6497195,0.35206219202140254,0.820399444858743
733,0.64186704,0.3523360320316685,0.8204217098824201
734,0.64370286,0.3523360320316685,0.8204217098824201
735,0.6461977,0.3523360320316685,0.8204217098824201
736,0.6422016,0.3523360320316685,0.8204217098824201
737,0.64735126,0.3523360320316685,0.8204217098824201
738,0.6509921,0.3517929200104898,0.8206261817137831
739,0.6451869,0.3520456121233634,0.8238824179402354
740,0.6420413,0.3520276143058196,0.8240943114461576
741,0.6460659,0.35176268119166343,0.8245375920968748
742,0.6515266,0.35180626213956756,0.8210797258827987
743,0.647013,0.351739093287558,0.8212847378993353
744,0.6461924,0.35189648382602745,0.8215757802763456
745,0.64378965,0.3519503903200072,0.8215672782314393
746,0.6413722,0.35159152489451817,0.8218176658025583
747,0.6531707,0.35159152489451817,0.8218176658025583
748,0.64230394,0.35133996011665497,0.8222464788851479
749,0.642524,0.35124036762199873,0.8222571651570605
750,0.6525805,0.3512476164689077,0.8220407387929426
751,0.6412516,0.35122973416589043,0.8218263557379595
752,0.6423501,0.35122973416589043,0.8218263557379595
753,0.64316446,0.35122973416589043,0.8218263557379595
754,0.64562184,0.3514071004187082,0.8211874341091521
755,0.64264554,0.35156118812435727,0.8211724968147863
756,0.6411901,0.35156118812435727,0.8211724968147863
757,0.6445909,0.35150834628091965,0.8211810458323163
758,0.64541906,0.3517761172215523,0.8209665218594621
759,0.65485185,0.3517543963146245,0.8207077966476202
760,0.64239967,0.3515499395268361,0.820924716224288
761,0.6418073,0.35153193458128906,0.8243784723337821
762,0.6534968,0.35153193458128906,0.8243784723337821
763,0.64118314,0.3513602211813207,0.8243592135580278
764,0.64697504,0.3520369803764414,0.8245883460168811
765,0.6439569,0.35230605692139105,0.8246053031340698
766,0.6459772,0.3522901664517622,0.8245990557751056
767,0.6488451,0.35199682544087735,0.8256569732081306
768,0.6425419,0.35202466055636644,0.8273560669559055
769,0.64366037,0.35202466055636644,0.8273560669559055
770,0.6500891,0.35186933609895493,0.8273626900958598
771,0.6417651,0.35200004404166785,0.8273488801444653
772,0.6426717,0.3516094903339977,0.8273639113840784
773,0.6449533,0.3516094903339977,0.8273639113840784
774,0.64894867,0.35213482922735556,0.8266896663421799
775,0.6480727,0.351485405030483,0.8266742358352643
776,0.6470683,0.351485405030483,0.8266742358352643
777,0.6525116,0.3514737363315506,0.82709853954597
778,0.64270353,0.3514737363315506,0.82709853954597
779,0.64713216,0.3512477749854809,0.8272928652905943
780,0.6498853,0.3511501838939767,0.8277474193710215
781,0.6438423,0.3508779719228578,0.8279736864998236
782,0.6434805,0.3510233078056258,0.8279707272245247
783,0.6426136,0.3507361197160894,0.8285882763095075
784,0.6432228,0.3507499125460378,0.8288051489135514
785,0.6450738,0.3507383348634527,0.8290067319285512
786,0.6459285,0.3507383348634527,0.8290067319285512
787,0.64141047,0.35076762483930507,0.8287574012414676
788,0.6494031,0.35076762483930507,0.8287574012414676
789,0.64943564,0.35076050505951345,0.828540669555295
790,0.6416859,0.3505513508706805,0.8287478892851498
791,0.6457825,0.3505513508706805,0.8287478892851498
792,0.6498343,0.3505513508706805,0.8287478892851498
793,0.6486225,0.35069676165534575,0.8287405145832146
794,0.6501683,0.35087936695935473,0.8288732357317367
795,0.6421164,0.35087936695935473,0.8288732357317367
796,0.6465258,0.3510676732506497,0.8291263712013474
797,0.6444851,0.35091252314895377,0.8291321018614497
798,0.6459743,0.35091252314895377,0.8291321018614497
799,0.6473949,0.3508930185625843,0.8299630240900041
800,0.64394796,0.3508930185625843,0.8299630240900041
801,0.6419777,0.35088440822900757,0.8297409610110312
802,0.6467164,0.35088440822900757,0.8297409610110312
803,0.6470742,0.35088440822900757,0.8297409610110312
804,0.65188026,0.35086946830620586,0.8299411348473172
805,0.64173996,0.35086946830620586,0.8299411348473172
806,0.64146566,0.35081561605943773,0.8299496368922235
807,0.64597315,0.3507281052536227,0.8297312611642182
808,0.6501604,0.3507281052536227,0.8297312611642182
809,0.647684,0.3506804763275184,0.8301194429272286
810,0.64148784,0.3506804763275184,0.8301194429272286
811,0.6477082,0.3504049154422968,0.8303503368594742
812,0.65200025,0.3502880336471599,0.8305565466779176
813,0.6499429,0.3502880336471599,0.8305565466779176
814,0.6490029,0.3503575574198611,0.830967885944457
815,0.64495593,0.3504656053196066,0.830764776319184
816,0.64457893,0.3506667444186554,0.8305474105025902
817,0.6439851,0.3504812539335818,0.8308314304723435
818,0.6424766,0.3504812539335818,0.8308314304723435
819,0.6458075,0.3504812539335818,0.8308314304723435
820,0.6415357,0.3504812539335818,0.8308314304723435
821,0.6573286,0.3506071877816659,0.8310614788973609
822,0.64221895,0.3506071877816659,0.8310614788973609
823,0.650368,0.3508767306571783,0.8310480916995805
824,0.6426085,0.35088304456620967,0.83088441559198
825,0.6417796,0.35088304456620967,0.83088441559198
826,0.647882,0.35088304456620967,0.83088441559198
827,0.6417568,0.3509546640930026,0.8313110209612515
828,0.6536958,0.3511209201757001,0.8313134165650649
829,0.6430235,0.35112593572528505,0.8315518496034289
830,0.6432878,0.35113171369587476,0.8313509007188502
831,0.6501572,0.35093105303898914,0.8315683369943796
832,0.6511275,0.3505305408409241,0.8312828843596006
833,0.6467782,0.35067535442565123,0.8312716344162026
834,0.64457655,0.35066096639729516,0.8312334926456841
835,0.64167106,0.35066096639729516,0.8312334926456841
836,0.6447819,0.35066096639729516,0.8312334926456841
837,0.64421976,0.35053880913983937,0.8305865152118962
838,0.64858973,0.35019418347007625,0.8310129796632963
839,0.64457595,0.35018757913374,0.8312288893285524
840,0.6432877,0.3501814165281736,0.8314428731162333
841,0.6549777,0.3501814165281736,0.8314428731162333
842,0.6521867,0.3501814165281736,0.8314428731162333
843,0.64556086,0.3498386675189888,0.831819710990598
844,0.6440841,0.34983202672424224,0.8318074041631648
845,0.6477089,0.3496195012530227,0.8319923588693426
846,0.64348185,0.3496641015892125,0.8317789387531473
847,0.6416307,0.3495111045996891,0.8317834011524076
848,0.64188856,0.34942795122070974,0.8318022841471716
849,0.64742935,0.34942795122070974,0.8318022841471716
850,0.6421287,0.3495809496208363,0.8317978217479114
851,0.66175807,0.3495809496208363,0.8317978217479114
852,0.6443038,0.3496641015892125,0.8317789387531473
853,0.6530449,0.3496256658541668,0.8317783750816619
854,0.6426325,0.3498949699901088,0.8317651992606885
855,0.64740646,0.3498949699901088,0.8317651992606885
856,0.6493298,0.3502257742422669,0.8315868207218415
857,0.6428742,0.3499520343710531,0.8312504497628728
858,0.64544475,0.3499520343710531,0.8312504497628728
859,0.6499379,0.34986458230666007,0.8314812262635589
860,0.65355307,0.34986458230666007,0.8314812262635589
861,0.65128446,0.34959509189185656,0.831494472543468
862,0.64435154,0.34959509189185656,0.831494472543468
863,0.6455752,0.34929518461795117,0.8314903389525744
864,0.64581823,0.34976087884519913,0.8311772194423823
865,0.64359015,0.34940335905823905,0.8313989537129886
866,0.6465377,0.3492103393821677,0.8313645227797497
867,0.66190493,0.3492103393821677,0.8313645227797497
868,0.6468755,0.3488826071542605,0.8317815457337678
869,0.6419716,0.3487443998921771,0.8315696992004696
870,0.64741,0.348750921256676,0.8313917199289249
871,0.65255946,0.348750921256676,0.8313917199289249
872,0.64244854,0.3489053761489692,0.8313870696391694
873,0.6520615,0.3489053761489692,0.8313870696391694
874,0.6446115,0.34893758961760857,0.8311643489434635
875,0.64119494,0.34904655799710904,0.8307432628574875
876,0.64156246,0.3490694905964477,0.8305768388513952
877,0.64885324,0.3490930365251393,0.8304339951024464
878,0.64706945,0.3489119593134262,0.8303025891873906
879,0.6418358,0.34893582596288547,0.8298855192607487
880,0.6452938,0.34862182277011644,0.8296621644346216
881,0.64577174,0.3485895913362199,0.8298844623767133
882,0.64238733,0.34856801299963597,0.8303406370126615
883,0.64632213,0.3488506334048106,0.8305456490291981
884,0.6471268,0.34864277710766234,0.8305517554702909
885,0.6417781,0.34864277710766234,0.8305517554702909
886,0.64247227,0.3486344510942771,0.8303140739939076
887,0.6506106,0.3486344510942771,0.8303140739939076
888,0.6444696,0.348452871687657,0.8303179492353704
889,0.64216816,0.3486460612667506,0.8304112603525314
890,0.6464679,0.3486778185155224,0.8301884691978899
891,0.6482054,0.3486778185155224,0.8301884691978899
892,0.6412816,0.3489314077563151,0.83020284282077
893,0.6455828,0.34875786652651986,0.8301850401963532
894,0.6466662,0.34875786652651986,0.8301850401963532
895,0.6433431,0.3485717458132356,0.8304152765118655
896,0.6418274,0.3484669282485399,0.8310843075925234
897,0.6428906,0.3480019227744303,0.8307485237913522
898,0.6440615,0.3478399282636587,0.8309685905338139
899,0.64684933,0.348068562448877,0.830747419934693
900,0.6450249,0.3480604602743131,0.830735723751369
901,0.64355123,0.3483696710990921,0.8307285839125528
902,0.64788806,0.34832892026678774,0.8309355922656004
903,0.6505951,0.3482912663557319,0.8313198753008362
904,0.64705634,0.34796445260448466,0.8311137594276404
905,0.64847594,0.34796445260448466,0.8311137594276404
906,0.6448654,0.3478643168532413,0.8311173293470485
907,0.64823496,0.3477107633670011,0.8311216978010612
908,0.64630616,0.3477107633670011,0.8311216978010612
909,0.6529167,0.3477107633670011,0.8311216978010612
910,0.6447425,0.34803665019033975,0.8313277197290094
911,0.6460871,0.3480301015334111,0.8315056990005542
912,0.6416648,0.34793251566894684,0.8317327881502726
913,0.64383495,0.34793251566894684,0.8317327881502726
914,0.64451665,0.34793251566894684,0.8317327881502726
915,0.64330417,0.34781874299364335,0.8315280579694787
916,0.6484387,0.34784525588533943,0.8315015654096604
917,0.6514637,0.34784525588533943,0.8315015654096604
918,0.64212376,0.34770855740581846,0.8317251785852184
919,0.6514676,0.34763053925146337,0.8321576790187758
920,0.6489411,0.34738285362501553,0.8321442918209954
921,0.64528376,0.34738285362501553,0.8321442918209954
922,0.6437636,0.34738789535820136,0.8319663125494506
923,0.6443089,0.34729809786770927,0.8315539633714998
924,0.64182824,0.34729809786770927,0.8315539633714998
925,0.65636015,0.34729809786770927,0.8315539633714998
926,0.64637375,0.34729809786770927,0.8315539633714998
927,0.6468914,0.3472728879732601,0.8315802680408227
928,0.64438564,0.3472728879732601,0.8315802680408227
929,0.6488351,0.3474435938368706,0.8315824757541409
930,0.64189994,0.3470965604287481,0.8315942893690244
931,0.641635,0.34709013543327016,0.8318102929795281
932,0.6425068,0.34709013543327016,0.8318102929795281
933,0.64191306,0.34709013543327016,0.8318102929795281
934,0.6458863,0.34722329129341745,0.8318365037036035
935,0.6427259,0.34736439682592174,0.8316149573234924
936,0.6466771,0.347271193661018,0.8312015512615062
937,0.64907235,0.347271193661018,0.8312015512615062
938,0.6459062,0.347271193661018,0.8312015512615062
939,0.6479789,0.347271193661018,0.8312015512615062
940,0.64722234,0.34711532586530436,0.8312937585220083
941,0.6515117,0.34686452098095594,0.8315226326314309
942,0.6493222,0.34672343986752024,0.831744179011542
943,0.6492753,0.34659425073290523,0.8317692154200226
944,0.6465916,0.3468583832967585,0.8315759700457456
945,0.6524052,0.3472619524692864,0.831359261845885
946,0.6418247,0.3470632498834477,0.8314158403712415
947,0.6475867,0.34701615363868116,0.8305784124342922
948,0.643179,0.3470718751134053,0.8303726253694631
949,0.6458904,0.3468095073755017,0.8305933732149697
950,0.64458096,0.34703877875100636,0.8306003956222264
951,0.6502123,0.34671215183697884,0.830598046991037
952,0.64769256,0.3466564218974192,0.8308038340558662
953,0.64526886,0.34674704881536167,0.8312177098440902
954,0.6528294,0.3469113431504781,0.8317251081262825
955,0.65578955,0.3469363252155899,0.831699132265326
956,0.6447688,0.3469214874777703,0.8316748004462022
957,0.64129883,0.34691523211770664,0.8316623527008977
958,0.64477766,0.34691523211770664,0.8316623527008977
959,0.6418421,0.34588954700070396,0.8314544283816859
960,0.64817905,0.3451058102695044,0.8310527185030238
961,0.6412154,0.34453877002607874,0.8309320458325045
962,0.6435707,0.3443983952057678,0.83094115852152
963,0.64511645,0.34407131436240607,0.8311630806826213
964,0.65051776,0.34407131436240607,0.8311630806826213
965,0.6413436,0.34407131436240607,0.8311630806826213
966,0.6460951,0.3440644569542404,0.8309827058072632
967,0.64186794,0.3438167520362851,0.8311952804162303
968,0.6433793,0.3437214300895251,0.8314672284216692
969,0.6481706,0.3437214300895251,0.8314672284216692
970,0.64409137,0.3436413035785592,0.831044169485494
971,0.64729935,0.3436413035785592,0.831044169485494
972,0.6425728,0.3436413035785592,0.831044169485494
973,0.6552701,0.3436413035785592,0.831044169485494
974,0.6472017,0.3436413035785592,0.831044169485494
975,0.6450938,0.3438002010193732,0.8310408344292047
976,0.64998287,0.3438002010193732,0.8310408344292047
977,0.64548796,0.3437991989975541,0.8308390400373977
978,0.65066755,0.3437991989975541,0.8308390400373977
979,0.64711297,0.3432550679262214,0.8312999823946607
980,0.6453824,0.34339536989974734,0.8310787178502923
981,0.6473187,0.3433113593356646,0.8310966144199566
982,0.65360487,0.3433113593356646,0.8310966144199566
983,0.65524286,0.3433113593356646,0.8310966144199566
984,0.64239097,0.34322603385647865,0.8309303783043597
985,0.6474179,0.34322603385647865,0.8309303783043597
986,0.6439011,0.34331209085215875,0.8313991181171718
987,0.6478472,0.3435086557612056,0.8310048064267568
988,0.6448472,0.3435646990686432,0.830799160279799
989,0.65183604,0.34348802595056094,0.8302037587869339
990,0.6424097,0.34349756098903783,0.8304411584275746
991,0.64121985,0.34312729942685916,0.8302463159840887
992,0.6478795,0.34291281663298734,0.8302478660806739
993,0.64457846,0.3425555325481101,0.8311652179370038
994,0.64179134,0.3425555325481101,0.8311652179370038
995,0.64360785,0.34251101518292965,0.8316109411641582
996,0.64807105,0.34251101518292965,0.8316109411641582
997,0.6529765,0.342426464623348,0.831403110790194
998,0.6415597,0.34323209359810447,0.8311713243780966
999,0.64722794,0.34355269599315225,0.8309570352683613


==> results/loss_nmi_modularity_amazon_photo_ucode.csv <==
Epoch,Loss,NMI,Modularity
0,0.6889614,0.04874531388178587,0.015332030154094473
1,0.6897306,0.049581032275643054,0.01825465774008473
2,0.6885121,0.050175795632598844,0.020137582281095273
3,0.6894506,0.05254937762442457,0.02299154641211614
4,0.6879705,0.05477694037612826,0.02431307434084128
5,0.6893574,0.05595852478493329,0.02991288187147166
6,0.6873936,0.05830086103841182,0.03289049355720606
7,0.6874034,0.06220154935217369,0.039659691110579126
8,0.686746,0.06549962426328147,0.04948496749842073
9,0.6877832,0.07094544888462462,0.07196829971689296
10,0.68569124,0.07570428432026854,0.09459547760225538
11,0.6855359,0.08072699327475384,0.11127212530524822
12,0.68481386,0.0860674525294321,0.1343466593728944
13,0.68299764,0.0913749434103984,0.14499867888807866
14,0.68326867,0.09790705216865336,0.15352884178003331
15,0.6824218,0.10569804475456628,0.15651423458656083
16,0.67529005,0.11731035348100681,0.17078388774370692
17,0.6740422,0.1303902905229026,0.1828650849672912
18,0.67046446,0.138699117644502,0.20164157675740427
19,0.6760468,0.1470177584366498,0.21056583564782247
20,0.6712205,0.15145726296594667,0.21390122200303072
21,0.6757813,0.15889500982324847,0.21986811572326403
22,0.67039585,0.16498581301392926,0.22427681048540613
23,0.67279613,0.17296887236628422,0.2261898807827295
24,0.67112666,0.1779531857558711,0.23248407607559596
25,0.67097956,0.18886616321473107,0.23481883820506338
26,0.6786311,0.19541690778050866,0.24143046979452903
27,0.66848403,0.20047081766279273,0.25210362389875846
28,0.66319585,0.20614615551959797,0.2723951748864857
29,0.66923535,0.2207665005266862,0.2909565496352727
30,0.6639811,0.22916562418098144,0.3010806919950406
31,0.66500777,0.23603103447526377,0.302837389599996
32,0.66028035,0.24557699335826344,0.30584487009141303
33,0.66924816,0.25263293923996233,0.30819367956771454
34,0.66580063,0.25708362056790973,0.29982685480245147
35,0.6654183,0.25986462064350024,0.3014934320618542
36,0.667557,0.2699673719136926,0.31107952727664595
37,0.66811574,0.28366928672915914,0.33348102930522916
38,0.6549645,0.29216940347002673,0.3540784038984624
39,0.66310525,0.29783198622618257,0.3669321613005672
40,0.66355747,0.3025086718599805,0.37478168473245765
41,0.6630365,0.3108555750912714,0.3910637874823789
42,0.66250515,0.31914967109174636,0.3978239112687268
43,0.661416,0.3189161352393918,0.3997997898602596
44,0.6602753,0.3229477635888638,0.3997735292619649
45,0.6608219,0.33844504761272853,0.41101085869062826
46,0.6625619,0.346029532836059,0.4199739958581827
47,0.659545,0.3528462589904572,0.42716164483411356
48,0.65665394,0.3567028066999512,0.4311995492162
49,0.6610249,0.36261557064265615,0.44055561619524847
50,0.66797316,0.3681463864909197,0.4519024490734972
51,0.65587676,0.38040858240392983,0.46201770381815055
52,0.65668476,0.38580398106910424,0.4553855247788519
53,0.6646635,0.3908809145485489,0.4637757164056292
54,0.65195435,0.3879626252667336,0.4619095486859437
55,0.65712565,0.3785989966033421,0.4566229836557707
56,0.65923,0.37011671301033927,0.4564628032314008
57,0.65345305,0.3704913508216016,0.4590252111234857
58,0.6634766,0.37551794212652817,0.47014409652960465
59,0.6562433,0.38204953730274727,0.47060515110868045
60,0.65483814,0.3845984529533214,0.47288714232085394
61,0.65247995,0.3920016270900721,0.4910912588481671
62,0.6561882,0.4062181582060514,0.5014665864174663
63,0.6613086,0.41404234622987296,0.5024531835007839
64,0.65458864,0.41125263453635663,0.5009795980476535
65,0.65438986,0.4048159176109387,0.49114580305379457
66,0.6524849,0.41101337150223566,0.4881097493584881
67,0.6517044,0.4198544190852424,0.48791732017480477
68,0.66494524,0.4277986487133792,0.49898223189553226
69,0.6550858,0.42213011110968723,0.5080069750252655
70,0.65565336,0.42597756684680554,0.520549018339724
71,0.6594899,0.4290571382655711,0.5262532507934786
72,0.649771,0.4238608316253821,0.5242972607554144
73,0.6688503,0.4250976973285903,0.5210524449116624
74,0.65261626,0.4270131892728253,0.505604932401262
75,0.6590479,0.4266912296834548,0.4926421473949425
76,0.67227924,0.4392552668277669,0.5027044038378883
77,0.650514,0.46342952720820363,0.5133596007752868
78,0.6595295,0.4675008778853957,0.51407529949121
79,0.64585984,0.470630772823016,0.5237585653250232
80,0.6546127,0.46354697881946755,0.524602007470664
81,0.65307814,0.4631358958867436,0.5344022569405723
82,0.65162647,0.46640754962047676,0.5395916006226631
83,0.6453335,0.47436660021644067,0.5297649751422135
84,0.6590426,0.48447433004336665,0.523138880925324
85,0.651899,0.48977207846217014,0.5245948876203749
86,0.6537029,0.4950422435829542,0.5360770516779017
87,0.65583783,0.5043152494614346,0.5234595374755506
88,0.64628744,0.5062741986890598,0.5339329941378681
89,0.6489415,0.5165212214830454,0.5358032904375393
90,0.6521679,0.5196729424031779,0.5379623931412854
91,0.65275085,0.5114287408441706,0.529208154320256
92,0.6613673,0.5048825820941182,0.5315728053144615
93,0.650921,0.5043555699112672,0.53550347936432
94,0.643118,0.5177692679905301,0.5296369513702381
95,0.6500353,0.5335343950685454,0.5492692068957327
96,0.64481235,0.5283011958345232,0.545242627497804
97,0.6518522,0.5286652346710988,0.5424779437999542
98,0.6452183,0.555475560180012,0.5680777958393997
99,0.6556994,0.5650803344701516,0.5621556826522363
100,0.6472794,0.5576953955827912,0.5470106261517158
101,0.6579276,0.5627065590553832,0.5588742094176384
102,0.6689215,0.5593643492776621,0.5637244068002143
103,0.6463445,0.5557840339068512,0.5861270971097992
104,0.6536829,0.5400968952871366,0.5675511794973666
105,0.6555609,0.5496443907872658,0.5610503362514265
106,0.65929836,0.5473295173523678,0.5516311216700401
107,0.66504353,0.571569610088337,0.5520005567556543
108,0.6582625,0.5692596573500055,0.5347618386208495
109,0.6572021,0.5749216084510826,0.5358525072681334
110,0.64267236,0.5823364194971902,0.5796974839088885
111,0.6634423,0.572666563488179,0.5904423935181863
112,0.6616199,0.5881321258778923,0.6195632574912947
113,0.66786474,0.5837625762285319,0.617215322425074
114,0.65474945,0.5899461217763167,0.625921086406753
115,0.6462462,0.5884539492182187,0.593089012716635
116,0.65107757,0.5869309609831085,0.564987711915423
117,0.64430165,0.5885001589769652,0.5827041366008798
118,0.65045005,0.5890365305103572,0.5824229405733677
119,0.6494382,0.6020919307973966,0.6104137810983591
120,0.657088,0.5972702317690441,0.5993075746626404
121,0.65871906,0.5983035538731066,0.6155119468284672
122,0.6539267,0.5917830018228366,0.6076719163203377
123,0.64534676,0.5921841303314784,0.6067911799815184
124,0.64309627,0.6025258260146893,0.6008859985267674
125,0.6562448,0.6098094104568671,0.5846816692408056
126,0.6518486,0.5960294531972044,0.5567816224932786
127,0.6464459,0.591210126033193,0.5650986575335717
128,0.651629,0.5940074285643527,0.5807939737037515
129,0.6560099,0.5794002244244704,0.5832027693008274
130,0.65172005,0.5753440609073117,0.5945768549253858
131,0.6454478,0.5958862432670632,0.5985322970150779
132,0.6540239,0.6008093954455631,0.5840132856213558
133,0.64664465,0.6034781104178463,0.5757692247948785
134,0.64169055,0.6264540219181102,0.6059332207970547
135,0.64580977,0.6180302525360243,0.6002700380858657
136,0.648424,0.5928473319922636,0.5710516298817151
137,0.6556725,0.6071375814366766,0.5884821833261876
138,0.65073156,0.623671881552367,0.6273434989806729
139,0.66500735,0.6274350833479373,0.6211948049535478
140,0.6580106,0.6490433176953821,0.6550599601653739
141,0.675773,0.6249713089749999,0.639776329895657
142,0.6573231,0.6172091716019724,0.6296541051622084
143,0.6524996,0.6360566189308067,0.6173365762658385
144,0.654326,0.6215233862118444,0.597528053825644
145,0.6512983,0.6263852523660082,0.6204350316960928
146,0.6497419,0.6340509160443618,0.6318847849714043
147,0.65219593,0.6626687317562351,0.656269887165021
148,0.6481179,0.6457061789133799,0.6669823375887305
149,0.66841906,0.643642494809365,0.6639087940517776
150,0.6503166,0.6536991990865019,0.6692282021028942
151,0.6459873,0.6362568772672572,0.6542471561919407
152,0.64538825,0.6370354115349715,0.650628585637044
153,0.6585561,0.6422311709084,0.6437188444570882
154,0.6570481,0.6432326137900946,0.6380623118557474
155,0.64471513,0.6634412835442659,0.6543384520756651
156,0.6433918,0.6696520240942906,0.6682666915332544
157,0.641799,0.6531251919280167,0.6666661383641203
158,0.6501966,0.6159118264568744,0.6471406236136169
159,0.65604204,0.6024966594961902,0.618262970212659
160,0.6524534,0.6198178096278824,0.6188282039672042
161,0.645252,0.6531022838120574,0.6267971250989052
162,0.65367943,0.6614537875286042,0.6433287823637448
163,0.65675706,0.6547345403866672,0.6370630273229605
164,0.6691025,0.6577658744130123,0.6723390957948832
165,0.6561004,0.6485111088526789,0.6701887692186029
166,0.651066,0.6238301263377096,0.6560895632821324
167,0.6466197,0.6186816440183449,0.6249332668354456
168,0.65740323,0.621249538591834,0.5864819847288445
169,0.6611695,0.6318082944932385,0.6306337891391731
170,0.6530965,0.6504639310525648,0.6745523009689707
171,0.6599757,0.6632245157743325,0.6767841961437382
172,0.65304303,0.6487022648320421,0.6722509723912868
173,0.6502758,0.6375903756400494,0.655651533785399
174,0.6465374,0.6460748190825045,0.6594385970143615
175,0.65864325,0.6411341791631249,0.6630874823255356
176,0.6668155,0.6350760958793439,0.6614470005406089
177,0.6613861,0.6524047634046959,0.679469101780284
178,0.65689,0.6375150422003791,0.6433917428935876
179,0.6549569,0.6478244382696372,0.6566700016068936
180,0.6465704,0.6551532019371926,0.6693439801606864
181,0.6558817,0.6566652083328673,0.6724853906530619
182,0.66189194,0.659262791220977,0.6730655811467395
183,0.6554593,0.6504117321883517,0.6733438574188417
184,0.6527497,0.6361363053928324,0.6549549808080193
185,0.64591813,0.6383886918945366,0.6617326890213104
186,0.6578485,0.6488504604134968,0.6693083924892269
187,0.6543826,0.6377408413504875,0.6633053866549831
188,0.6566944,0.6368676871593706,0.6384342108620047
189,0.65341115,0.6445089987945494,0.655971055109372
190,0.64927566,0.6305988676847918,0.6518664107128543
191,0.65629566,0.6269508054625865,0.6461173496133679
192,0.6585154,0.6329012666535586,0.6459227795373567
193,0.65799403,0.6311699601188403,0.6505603942482032
194,0.6580317,0.6303420239273038,0.6541674633089446
195,0.6508711,0.6399125878705442,0.6513320045771516
196,0.6492772,0.6506374733161797,0.6569718840925242
197,0.665325,0.6388320283036206,0.6558181843695403
198,0.6657837,0.6257270495015772,0.6190817875905116
199,0.65362835,0.6238123750890628,0.606095935639473
200,0.655292,0.6510771255297133,0.6198934480524294
201,0.66195047,0.6690682233275893,0.6535646855436125
202,0.6496955,0.6823514511795423,0.6874678767460537
203,0.6607301,0.6600549442467534,0.6727324028038326
204,0.6531623,0.65812470957031,0.6756780723334006
205,0.66160405,0.6525514086343863,0.669491133391392
206,0.6495851,0.6406714016096686,0.6074510987280245
207,0.6592414,0.6363871418205652,0.603697240358233
208,0.6673776,0.6498705599028516,0.6599796928935056
209,0.6549371,0.6687193017771049,0.6869986921445949
210,0.6554994,0.6760179940818821,0.6875883966870289
211,0.6625173,0.6842092722974661,0.6896854248509995
212,0.6502514,0.6687635570378585,0.6662724654954422
213,0.6602293,0.6361349494548922,0.6178055787368884
214,0.6625203,0.6252092838198667,0.6173267629301605
215,0.6535571,0.6351920637128637,0.6373080726203578
216,0.6629471,0.6392896793692511,0.6391645789977398
217,0.6559613,0.646037882889129,0.6143777629675161
218,0.6470776,0.6556752699234226,0.6339999870272177
219,0.6489153,0.6442656722248942,0.628789191009015
220,0.6462647,0.6271635769460392,0.6101922927389845
221,0.6478636,0.6268931507172757,0.6231146160625354
222,0.6488007,0.6462047393534431,0.6502162102671152
223,0.65118176,0.6542707395503523,0.6609148398078194
224,0.6551132,0.6502632676103303,0.6665969629671707
225,0.65218186,0.6393480140682668,0.6627387379618002
226,0.6633316,0.6477673564714614,0.673382388151039
227,0.65989417,0.6336982098627183,0.600731407117284
228,0.65358543,0.6505808929223562,0.6596519398467695
229,0.6632299,0.6480553469667193,0.6280119498028035
230,0.6623804,0.6551913456213805,0.6585633608297824
231,0.6494235,0.654066032172651,0.6669664873010462
232,0.66005915,0.6347454685904608,0.6423622469522654
233,0.65417904,0.6488454934889898,0.6402519294702589
234,0.6547538,0.6596603960254798,0.6553174358753105
235,0.6555162,0.6472083762543808,0.645333826531176
236,0.66791993,0.6550036311926154,0.67102281156489
237,0.6536585,0.6470977293258258,0.6483221842986662
238,0.6527556,0.6480565574435668,0.6655209230886177
239,0.6637969,0.6415302265847996,0.641538498535306
240,0.65435463,0.6583165642839005,0.6799512294630395
241,0.65111566,0.6652493314983636,0.6776070039169723
242,0.65733683,0.6424219913434251,0.6128977013950399
243,0.65637386,0.6494076327986813,0.6410374073897716
244,0.6564532,0.6450679430260765,0.6588292069800565
245,0.6529481,0.6580285218698938,0.6707590647352779
246,0.65377307,0.6620457923658982,0.671657231618045
247,0.65565115,0.665356634727418,0.6710212350394167
248,0.6541432,0.6642315118675404,0.679201800960876
249,0.6541268,0.6563602610701947,0.6779560270725072
250,0.6564246,0.651792202062039,0.6694554855427662
251,0.6614973,0.6588753378775654,0.6579844294536741
252,0.6524315,0.65352387330245,0.6402500835041881
253,0.66423035,0.6552920626576594,0.6640252720446299
254,0.6672231,0.6670292707476536,0.6913770257820633
255,0.65915203,0.6696038104579822,0.6871284237949402
256,0.65572846,0.671219084629403,0.6892205025081105
257,0.6540992,0.6546924846202399,0.6416037860609352
258,0.65899384,0.6744462194811692,0.6873838459711892
259,0.6614108,0.6674147196044801,0.6818628457211026
260,0.65880704,0.6543262721472709,0.6614790264699805
261,0.65879726,0.643794958661632,0.6507995167460935
262,0.6499211,0.6643321884334479,0.6761446919921618
263,0.6669655,0.670542335336191,0.6864464143595315
264,0.6563199,0.6573396439904765,0.6630347805005438
265,0.66442984,0.6522933082852006,0.6510869533201794
266,0.66047984,0.6620748157194027,0.6740862836148427
267,0.65985054,0.6540283522963337,0.6649944700292337
268,0.663615,0.6353031311839038,0.6300285069474725
269,0.6542809,0.6437779124259243,0.6518941967199472
270,0.6552901,0.6595701743875273,0.674040489324244
271,0.65555197,0.6537202539170841,0.6661034577784795
272,0.6570673,0.67119209581044,0.6774242173731881
273,0.6603667,0.6724921609254153,0.6810002034739708
274,0.6707129,0.6641373435142954,0.6794443391670545
275,0.6687653,0.6580743652992906,0.6837377269200445
276,0.6630604,0.6588602134416849,0.6797608011943619
277,0.6590931,0.6699187801166614,0.6821488863981181
278,0.6609225,0.6811176201270898,0.6804591427708517
279,0.6581973,0.6862103058162882,0.6792145734917495
280,0.6680363,0.6653280120530459,0.6371808044061374
281,0.65853405,0.6683568606175843,0.6680238904274747
282,0.65787464,0.6568868858994102,0.6229384299654792
283,0.65427375,0.6703813447376702,0.6620093030566613
284,0.6551866,0.6844318059209745,0.6885982430392823
285,0.66563994,0.6765166832545656,0.6898069888318941
286,0.6591362,0.6749496365269129,0.6866170713766082
287,0.66034967,0.6809091873755904,0.6930724435540722
288,0.65572584,0.6747187759953157,0.673214175044002
289,0.6542225,0.6756197703307597,0.6734893044185393
290,0.6626498,0.673450558694182,0.6899311895126389
291,0.6575537,0.6669743195371519,0.6811583511989379
292,0.6550979,0.6740441956426673,0.6754692325166799
293,0.6617601,0.6879813464111582,0.6922051415496007
294,0.66859096,0.6806111702365004,0.6790706373653024
295,0.65830964,0.6629898012141648,0.6449846304510786
296,0.65491647,0.6852890083725839,0.6901794052067358
297,0.6612149,0.6739619706522784,0.6722093763543977
298,0.6569896,0.6873843286998547,0.6916203663989112
299,0.6766774,0.6765172150613696,0.6877742478087275
300,0.6569744,0.6640392135655013,0.6757603362155727
301,0.6583665,0.6732119109145953,0.6544971636345165
302,0.66153145,0.6861587339815239,0.6689923363428552
303,0.6578144,0.6682127792577996,0.6592662834778491
304,0.6600571,0.674467135031625,0.66944415847518
305,0.6570324,0.6967956557350623,0.6882447231667974
306,0.6561514,0.6969736061251073,0.6969515264885688
307,0.6650903,0.6772810897797353,0.6952693897493338
308,0.6670028,0.663760218545926,0.6947946590613049
309,0.65774333,0.692687495115329,0.6943255983511617
310,0.6666924,0.6892668384178765,0.6705062627368069
311,0.66696674,0.6646262056480913,0.6320271363840199
312,0.6593254,0.6669330771612465,0.6569568880589618
313,0.66030717,0.6782705476007642,0.6945936164513832
314,0.65671885,0.6910719693099365,0.7015259051724969
315,0.6539613,0.6922394390926113,0.7014060170917681
316,0.66036224,0.6685349649298707,0.6626095527026823
317,0.6612466,0.6870789363115589,0.6944603258207037
318,0.6571293,0.6864651053286202,0.6978528464222823
319,0.6567094,0.6808053449982203,0.6820158972346922
320,0.6625068,0.6917934219446734,0.7024747501444405
321,0.65801257,0.6890131859034107,0.6987501986845204
322,0.65742064,0.6814084540923536,0.6844513979755545
323,0.6640564,0.6924386677623341,0.7016451816458422
324,0.66139054,0.6932267231425057,0.7015835188012212
325,0.6635656,0.6865265468315497,0.7014335128239788
326,0.660245,0.688314959452536,0.6989849045563269
327,0.6689625,0.6925247928302377,0.6958687594133142
328,0.65900356,0.6927768393545514,0.6913335616850713
329,0.6590544,0.6861764512094276,0.6985284051271013
330,0.6672865,0.6897757965060849,0.7036525944291774
331,0.66602546,0.6953285425290696,0.6984392548839834
332,0.6563182,0.694543454450812,0.7029033760625778
333,0.6581931,0.6800556207819943,0.6924090681090342
334,0.6617305,0.685038596110924,0.6906642172174853
335,0.660376,0.6917758362110626,0.6898712393431186
336,0.65860164,0.6891139025424207,0.7024095046265434
337,0.6653828,0.6761975389972509,0.6996221747880721
338,0.66179055,0.6866949673096967,0.6952864021540343
339,0.6700629,0.6839209932464922,0.6895674146176418
340,0.6635953,0.6525953448762173,0.6769269780992682
341,0.66235083,0.6592926064830158,0.6744014888987202
342,0.66836816,0.6697707016248146,0.6827405335680132
343,0.6708625,0.6681588835959518,0.6887621792552984
344,0.6733698,0.6939655521722047,0.6959160602164993
345,0.66152555,0.679501783916208,0.6943945935073234
346,0.6691149,0.6492421838626209,0.6759339146838735
347,0.67158455,0.624915706812171,0.6447698854228628
348,0.66905874,0.6563785171947386,0.6680762271195154
349,0.668051,0.6996697542243006,0.6977199382218555
350,0.6707753,0.6864538142398957,0.6911980788031301
351,0.6679131,0.6736051826517546,0.6925452239383693
352,0.6621472,0.667212508182708,0.6980862914807058
353,0.6738429,0.6709686315381947,0.685856628951002
354,0.6765834,0.659521166252013,0.6707590046065635
355,0.66426235,0.6524766093408695,0.665458177587973
356,0.6633141,0.6696359094700112,0.6868144547593709
357,0.66784453,0.6755632240696515,0.6980588714302453
358,0.6654307,0.678459171264295,0.6992374351761276
359,0.662769,0.6812562091113048,0.698103599732248
360,0.6647477,0.6812469777723443,0.6875836315954219
361,0.66048056,0.6693996372115357,0.6847875873086576
362,0.6634262,0.6780763924000963,0.6929069365298983
363,0.6587533,0.6771541683006309,0.6965059800788427
364,0.661406,0.676680238311842,0.6991509728464386
365,0.6684392,0.6783488548220966,0.6972152736573435
366,0.6719747,0.6791114690572012,0.69624881620485
367,0.66064674,0.6827301972368678,0.6947594206790498
368,0.66782624,0.687582066225161,0.6981725202725995
369,0.6747701,0.6893472721381231,0.6963878656256098
370,0.66603446,0.6839424365921191,0.6969567948977312
371,0.6635535,0.6752071213438963,0.6975718004500713
372,0.66076446,0.6847700749014003,0.693835278240073
373,0.66396105,0.6913412990321917,0.6971844515135572
374,0.6691487,0.6840875659895879,0.6990925749280272
375,0.66403335,0.6728080948102334,0.6971612393102676
376,0.6700722,0.6797441161815717,0.6988461991919744
377,0.6722938,0.6773307595962766,0.693504734755847
378,0.6702643,0.678073740749421,0.6951391894729396
379,0.6640697,0.6810426482172651,0.6962199193427716
380,0.6619776,0.6774404542921821,0.6986673782846892
381,0.66879475,0.6726781640218293,0.7001952516332941
382,0.6642973,0.6830017206846811,0.6980968128913503
383,0.6680613,0.6872492534473029,0.6982772071747401
384,0.6618583,0.6813615137173629,0.6992350761536849
385,0.6680936,0.6698715718931003,0.6994148796639755
386,0.6653296,0.6654788842571625,0.6879657023355047
387,0.6632768,0.693186971414821,0.6929570393021078
388,0.66049314,0.6851738581895744,0.6931029334152441
389,0.6625508,0.670186857428236,0.6986307495773234
390,0.6675039,0.6752276046497266,0.6947531519335141
391,0.6656665,0.6901050924069781,0.7007975016128993
392,0.6626245,0.6798159664102362,0.6943220867567125
393,0.67120194,0.6763214758001594,0.6992391298756012
394,0.66798145,0.670646914982922,0.6908870808334533
395,0.6650073,0.683720449799212,0.6969465070733336
396,0.6677747,0.6884746224012764,0.6978895281843961
397,0.66443706,0.6760159882992307,0.6988526237101268
398,0.6683672,0.6800060560736287,0.6930891692693258
399,0.6639719,0.6798583718948954,0.6864038217655112
400,0.667274,0.6722580151993953,0.6991729053885851
401,0.6682006,0.6690844402873082,0.698000200921868
402,0.66721416,0.6848541547756923,0.6976604545465037
403,0.66496,0.6790768150721469,0.6904914818593867
404,0.6671074,0.6766709477117632,0.6968707364140014
405,0.66322696,0.6786878848311009,0.7027509352842389
406,0.6639932,0.6823568670607181,0.6980985153915678
407,0.6732644,0.674094278683049,0.6940051131265876
408,0.6629864,0.6808776262560923,0.6959105243532644
409,0.6647429,0.680197261417731,0.7037128373446228
410,0.6641537,0.6767113462482801,0.7016234826414908
411,0.6645909,0.6748263916522061,0.7013774636077715
412,0.66859186,0.6809706912954109,0.7026546655784465
413,0.6627064,0.6888243282267155,0.6999320592379128
414,0.6672948,0.6740231524471868,0.699617462508954
415,0.6680795,0.6827374045561064,0.7030137809583625
416,0.66362065,0.6845050183997771,0.6995070063511386
417,0.66461194,0.6788794248999679,0.6929855703529095
418,0.6664247,0.6651591418476172,0.6947065683142385
419,0.6685504,0.6810296695772388,0.701994478505735
420,0.6639996,0.688401560676664,0.701860308135274
421,0.6672509,0.6777636254631244,0.6969485158859873
422,0.6650075,0.6612703427192577,0.6942268514004745
423,0.6762301,0.6708106143440606,0.6987622673557358
424,0.6652982,0.6864658994064513,0.6988943535709559
425,0.6720472,0.6640847363951644,0.6894427908555634
426,0.6666906,0.6677657727710823,0.7008520386961085
427,0.6738357,0.6727900390994963,0.6881709623376069
428,0.67668337,0.6345008025056299,0.6658562207627903
429,0.6740655,0.6621267269822988,0.6862639065590951
430,0.6747377,0.6706756825885971,0.67684866909729
431,0.6706601,0.6576673235524418,0.6678304494243353
432,0.67065716,0.6744614455589467,0.6770228944943547
433,0.6686151,0.6677841853168853,0.680659570478666
434,0.66945696,0.6737642997987925,0.6909149478035452
435,0.66560155,0.6806256759259126,0.6962263340252035
436,0.66379094,0.6703920559431589,0.6888852967470493
437,0.6739577,0.682816499205014,0.6965874535179462
438,0.6708689,0.6795296879324223,0.6922378346121467
439,0.66472244,0.6735615019147886,0.6881470973913345
440,0.670925,0.6574243595285286,0.6815977221813427
441,0.6673658,0.6514120477345532,0.6758211242140462
442,0.66375667,0.6731259073093461,0.6952412273200147
443,0.6655939,0.6795981762209727,0.6984803759476349
444,0.668799,0.682060688050538,0.7004246983017851
445,0.6659103,0.6718498524712164,0.693188568381574
446,0.6719118,0.6656502699825819,0.6883687359513658
447,0.66631687,0.6674919922575205,0.6938514464201793
448,0.6757689,0.6621523824293407,0.6940746827760351
449,0.6681137,0.6785553953753084,0.6970532508038861
450,0.66680074,0.6696155582131067,0.6914288467528815
451,0.6652501,0.663757394466781,0.6899776900370348
452,0.6714865,0.6546852849767992,0.6833303525536575
453,0.66741204,0.6616534619455646,0.6875819047723883
454,0.6671064,0.6664871214695324,0.6716492258261406
455,0.66709834,0.6594488215116191,0.6605016559222913
456,0.67375875,0.6758458736778268,0.6824314312759792
457,0.67057914,0.6825273094448896,0.6914716699775877
458,0.66736794,0.6579897584509805,0.681526610843284
459,0.6697845,0.678894919918839,0.6971959996183681
460,0.6702287,0.6793189540302398,0.6979212893729974
461,0.67302454,0.6555812594586211,0.6860791550031071
462,0.6744692,0.6576313124860614,0.6821440206236191
463,0.6715604,0.6804151326163588,0.6852984592302437
464,0.66893226,0.6598709998013244,0.6797812217973177
465,0.6758543,0.6437222484392224,0.6588416078369823
466,0.66937995,0.6513048157993334,0.6750536811296397
467,0.6738776,0.6849789320546819,0.6954987442140025
468,0.6687802,0.6677530243290822,0.6935946467101014
469,0.6715181,0.6503669807905165,0.6866833465926848
470,0.67136604,0.666995222592957,0.6850776803024866
471,0.6756181,0.6943635898502996,0.698773572910712
472,0.6680001,0.6682003019155026,0.6924017638026484
473,0.6746658,0.620582356541889,0.6696579089327893
474,0.6748183,0.6252873854881091,0.6524311063129824
475,0.67017245,0.6709393264432579,0.6943670020827588
476,0.67104733,0.6760477534508901,0.6815862018878794
477,0.6793333,0.6785002712162553,0.691225282855356
478,0.6706944,0.6586444899976367,0.6893495782661044
479,0.6777918,0.6655641020586148,0.6934741684376956
480,0.6739609,0.656961610161115,0.6622577558255368
481,0.6710264,0.6651124541953122,0.6665921606161107
482,0.6769075,0.6574882416204729,0.6771595243278911
483,0.66885936,0.6446505237380574,0.6308473897837402
484,0.6690569,0.6589663983787992,0.6759598508487499
485,0.6733701,0.6689469408542077,0.6835238803340148
486,0.6704979,0.6767158222077242,0.6972713135223486
487,0.67194855,0.6847558042098286,0.6989791114139028
488,0.6707399,0.6722136292081733,0.6850476951639729
489,0.6710438,0.6703340424925273,0.6873251523028396
490,0.66931206,0.6740519230066908,0.6879251863382406
491,0.67303646,0.6783764803215698,0.7008603020579133
492,0.6720018,0.676054679194331,0.6847936968414976
493,0.672144,0.6741385875923996,0.6779491361086382
494,0.66870064,0.6725872967931721,0.6493971104635761
495,0.6731533,0.6706032012374794,0.6812755656110743
496,0.6790231,0.6543532409238514,0.6716237315903579
497,0.6737424,0.6585556627472896,0.67827821615395
498,0.67259836,0.6777879366914831,0.6895998232195251
499,0.6726649,0.6766047912419203,0.6902594548889694


==> results/loss_nmi_modularity_citeseer_ucode.csv <==
Epoch,Loss,NMI,Modularity
0,0.6610309,0.023756556052386215,0.3271540377009794
1,0.660137,0.0254563769940257,0.32895851453022956
2,0.6636468,0.02817489085985699,0.3455681047617276
3,0.6657306,0.030143263898821496,0.35724554600883945
4,0.6576316,0.0320426355799984,0.3664418462946773
5,0.6574651,0.03341555485720518,0.369451006519988
6,0.66112053,0.03924655239911321,0.38260989386253813
7,0.6572351,0.04378000933999914,0.39041615677883545
8,0.65666854,0.04899513308139698,0.3989743809430938
9,0.6618118,0.05421338538383728,0.4111295807467858
10,0.6550253,0.05868407288323082,0.4261382500142327
11,0.653926,0.061966515956786095,0.4357914530116873
12,0.6532603,0.06717845269015,0.43539354791555224
13,0.6622883,0.07221276046339527,0.4436977911029717
14,0.6584399,0.07631310201397833,0.4567220079331125
15,0.6483785,0.08104937715454169,0.4638643362984332
16,0.64867675,0.08835978068231475,0.4748344637764974
17,0.65653795,0.09352321409842881,0.4693006189676583
18,0.64769727,0.09876789672532182,0.467504926019057
19,0.6450956,0.10432852572931434,0.4699582826733586
20,0.6535133,0.11134811339420449,0.47967863303652264
21,0.65398973,0.11813547457744782,0.48962062372504556
22,0.64397043,0.1290683078655353,0.5000939687338943
23,0.6667553,0.14309474486061752,0.5177594096029705
24,0.64162564,0.14901467436591495,0.5222986091030315
25,0.6457412,0.15459470935314668,0.5324622401169129
26,0.65261513,0.16231535819043139,0.535673570515021
27,0.6466593,0.17040519259421544,0.5643920455431529
28,0.6424434,0.17492115747253226,0.5784425202578835
29,0.6383607,0.18178346141518506,0.5836050464756534
30,0.64056474,0.1885754200194837,0.5944791853970004
31,0.6499683,0.19532787641733063,0.6031178266931893
32,0.6423654,0.19578503485141271,0.6068486508241159
33,0.64658505,0.2021801012384073,0.6121126144229629
34,0.642079,0.21374166078529058,0.6186095624237048
35,0.6506599,0.2185310742797234,0.6231700170360311
36,0.642611,0.2283110375841929,0.6316948436647741
37,0.63390744,0.23338262052140843,0.6327571765244354
38,0.6426135,0.23877269160665054,0.6388277540190247
39,0.64235944,0.24579769411109426,0.6434191870767414
40,0.63359123,0.24483689949940396,0.6471588890335647
41,0.6335257,0.2462370448699243,0.652516774393682
42,0.6375097,0.2537570112709108,0.6577190159648675
43,0.6292776,0.26311849349112176,0.662709998160552
44,0.6421855,0.27037510743434257,0.671723152186228
45,0.6282097,0.2722806130351296,0.6751212927091537
46,0.6594308,0.2745878643912782,0.6755136315493695
47,0.64097714,0.2806582921430195,0.6778414538665891
48,0.6270968,0.2780771778392189,0.686869474727695
49,0.6274807,0.28164333038889416,0.6902717488415141
50,0.6428278,0.28940733049222306,0.6956111974467936
51,0.6281116,0.2928894671046432,0.7015797269161965
52,0.6432524,0.2918592021842414,0.7101599107820773
53,0.62872005,0.29595198148017254,0.710108687135833
54,0.6406899,0.2965241728051183,0.7092348554154457
55,0.6329129,0.29651989658236766,0.6951872460307662
56,0.6432627,0.3049812327680056,0.7131489902107173
57,0.6267951,0.3037973764740871,0.7162479386064049
58,0.6356291,0.30353280120982495,0.7225761844288007
59,0.6327104,0.30520687654514783,0.727639246115693
60,0.6371263,0.30748666511673806,0.7246119309712868
61,0.6349858,0.30869318523505956,0.7272993756962518
62,0.6315139,0.3124889632977191,0.7336696855032525
63,0.6299294,0.3142630885933154,0.7366411267116588
64,0.63622355,0.31425998363653174,0.737550775057687
65,0.6290071,0.3146897916307564,0.737080414689354
66,0.64378023,0.3137524149359386,0.7334977891864887
67,0.6269527,0.31725731996070905,0.7347679759064261
68,0.64340365,0.3237440169050647,0.734992011835598
69,0.6264424,0.3265662953705866,0.738047510554279
70,0.6303737,0.3288047289720572,0.7397352134407842
71,0.622772,0.3286291636244515,0.7456463188776024
72,0.62296134,0.32627053781564574,0.7504001128094534
73,0.6347983,0.3252160549294761,0.7431860337612914
74,0.63151175,0.32672217200894943,0.7444821493695615
75,0.62381023,0.32314758928533355,0.7444284831468803
76,0.6231259,0.32429626640425996,0.7497453614064279
77,0.63097006,0.3232121548027105,0.7516409181532091
78,0.6218672,0.32743078870583164,0.74972420023941
79,0.62663263,0.3296142802392514,0.7511947486861288
80,0.6341663,0.33067131806573014,0.7544440329642601
81,0.6345917,0.3345124455065281,0.759328551708122
82,0.63222927,0.32845767928439984,0.755311429435188
83,0.64070433,0.32798742553475496,0.7592257286346429
84,0.62924516,0.3273114413096243,0.7567846318351509
85,0.62839377,0.32935892136222306,0.7631660741539902
86,0.62684274,0.3278815809105463,0.7612527617554157
87,0.643811,0.33011872862388564,0.7677567086771026
88,0.6263972,0.32925629102146314,0.7683437725292448
89,0.6262169,0.32812156393548386,0.7702126488257125
90,0.624652,0.327997539153598,0.76327138677653
91,0.6232452,0.3312821311494372,0.7721476860627903
92,0.6282024,0.3338899520802368,0.771064685248661
93,0.62424415,0.3329923311393686,0.7699544403127324
94,0.62527215,0.33369761219488203,0.7751545916021593
95,0.6276382,0.3382974444980841,0.7819919736938277
96,0.6511969,0.3412854228670031,0.7819688161902985
97,0.62936985,0.3417068560160821,0.7820824899398733
98,0.635677,0.3422767440015151,0.7812460719143354
99,0.6438835,0.3461257882580105,0.7853005609094952
100,0.6329315,0.34617389848708885,0.7823123504743954
101,0.62661505,0.3424882518684767,0.7839818749554935
102,0.6320754,0.341516019938159,0.7816400313100721
103,0.6284362,0.3437004676248869,0.7859499104607844
104,0.6371415,0.34409768264238577,0.7874058034488804
105,0.630939,0.34837847428588525,0.7827623951829388
106,0.6286801,0.3450497757977479,0.7875915332033506
107,0.629531,0.34585245856227637,0.7890369043237173
108,0.63812333,0.34523250813629164,0.793815053561004
109,0.62546754,0.3474626513830582,0.7868320328492712
110,0.63031256,0.35080547065844414,0.7901002236084784
111,0.6311934,0.3521644639561924,0.7918814020163281
112,0.6424881,0.3521201681870626,0.7953465255007798
113,0.6249456,0.35119930394368537,0.7968655731815628
114,0.6308281,0.35263014263025994,0.7948743801727428
115,0.6399473,0.35204917634885535,0.7970129732750195
116,0.6279275,0.34995165099295183,0.7971249794964498
117,0.64593273,0.35037513644400514,0.8017782989860113
118,0.62805474,0.34862982656188196,0.7990790406461629
119,0.62598944,0.34991225707594775,0.8021323551378374
120,0.637143,0.3533219933466024,0.8035295558325061
121,0.62717295,0.3527191647058425,0.8006298887932525
122,0.63487726,0.3477633730188793,0.8008886844640302
123,0.6302986,0.34511491487537105,0.8004082719542058
124,0.6278465,0.34900393130024365,0.7995978297896246
125,0.6295003,0.3529022694098192,0.7994003568792064
126,0.6304275,0.35304563544540585,0.8016650010174269
127,0.63392705,0.35445256821661913,0.8003469022212226
128,0.6466397,0.3523643546687328,0.8001010709946116
129,0.63691646,0.35024968765627074,0.8034755138288344
130,0.6318675,0.35507668375332596,0.8048852562140553
131,0.6260215,0.35718827144280335,0.8108820162303568
132,0.6504261,0.3560163617186128,0.8113237232981773
133,0.63388723,0.3542854880032092,0.8100318352260483
134,0.6258255,0.35184283095853625,0.8117164848920071
135,0.6323847,0.352125205213811,0.8083336339581255
136,0.6305171,0.3522140688391691,0.8072597928056356
137,0.6380269,0.354820608392259,0.8096956991301987
138,0.6484432,0.35169685651419436,0.8112340760456714
139,0.6301807,0.34890013787337504,0.799264629482762
140,0.6351084,0.3441931279203375,0.8028453056217401
141,0.6404544,0.3440154208576359,0.8003925361252359
142,0.6329161,0.3440060116750626,0.8011150925107037
143,0.63249284,0.34280284215202067,0.795916279941055
144,0.63146156,0.3395419175249627,0.7873545563163242
145,0.63490295,0.3434643840928845,0.7947491511577155
146,0.6353493,0.3493524250756707,0.7948353694086842
147,0.6342394,0.347193534158049,0.7992619755295177
148,0.64384246,0.343986792006388,0.7940924738771148
149,0.641448,0.3373629226942544,0.7926229588281194
150,0.6381542,0.3368920217423549,0.7949202489398748
151,0.6294339,0.33909102732302926,0.7938132920876119
152,0.6312578,0.33932880527741405,0.7961037007099817
153,0.63610077,0.33667848028963054,0.7926347959293149
154,0.6344665,0.33412981472267805,0.7941107932003934
155,0.6308126,0.3344422563664064,0.7951479487337025
156,0.6359404,0.3372648983708355,0.7960654649942157
157,0.6349534,0.3380790274055413,0.8016081641426398
158,0.63441813,0.34339073921636104,0.807803594871266
159,0.6306044,0.3425168249907417,0.8070515396780572
160,0.6302615,0.3389635830208539,0.804459778187755
161,0.6327536,0.34079072755188194,0.8023077509150736
162,0.635911,0.3420435526993573,0.7970636332497784
163,0.6326802,0.3480922336191176,0.7939931737504202
164,0.638026,0.34502643424825635,0.7990088165735951
165,0.63428706,0.34660757926719016,0.8052349673981806
166,0.6284271,0.34886453050006216,0.8099595913306574
167,0.63557446,0.3490855711863852,0.8108316146050288
168,0.6306211,0.3497455881644658,0.8114653692452196
169,0.63201344,0.34901352770681937,0.8097567635411269
170,0.6349932,0.3515888314294539,0.8047980045653631
171,0.6334069,0.3505135074808087,0.8035610744630701
172,0.6363559,0.3509694578153518,0.8043521404203374
173,0.6306065,0.35092562007205397,0.8017070180294082
174,0.63799924,0.3518851303954617,0.8039583454287841
175,0.63890576,0.35132885484674187,0.804819682431243
176,0.64180773,0.351228529917,0.799387204544545
177,0.63675547,0.3503959965361189,0.8005741088025007
178,0.6359523,0.35167150801035896,0.8025906435418563
179,0.6339777,0.34739044206171193,0.8061137312440662
180,0.6425644,0.34871946437772877,0.8063970701107747
181,0.6354939,0.35448284271005986,0.8041470344585531
182,0.6424867,0.3567979376281248,0.807576129940557
183,0.63915074,0.3596184955184809,0.8100371901051605
184,0.6406554,0.35816715026644136,0.8113089973806188
185,0.63857263,0.35781951347292124,0.8083478666631344
186,0.64279604,0.3583639188609948,0.8072502338766938
187,0.63565946,0.3573904263582367,0.8130066114907438
188,0.63714206,0.35664603132029726,0.8146003926159787
189,0.6358611,0.35909846204061097,0.8114675299859139
190,0.6371167,0.3589136578498197,0.803720358630346
191,0.63436717,0.3577685903813666,0.8005800038667864
192,0.63580436,0.3576781695605592,0.8107394543171504
193,0.63415414,0.3539464532130877,0.815879832942803
194,0.63379836,0.3548549682038291,0.8177036155204312
195,0.6409864,0.3572067668975383,0.8186473894776438
196,0.6356176,0.35604645813574387,0.8177636935062601
197,0.6346722,0.3567039781836079,0.8172373182840564
198,0.6478578,0.3555878608292501,0.8158740318237647
199,0.64195645,0.3575139670758186,0.816064740676357
200,0.63559073,0.35912446462454506,0.816045622818474
201,0.6359819,0.3592401980150657,0.8090072683559149
202,0.6367213,0.3572489588618166,0.8096205194458208
203,0.6490825,0.35732789323051195,0.7967563148586247
204,0.63540655,0.3554300531015566,0.7856796769561138
205,0.63939327,0.3572853359389964,0.7961200706693731
206,0.6487673,0.361196310383366,0.8053002828315623
207,0.6420451,0.3590531052674971,0.8084292702201646
208,0.6405184,0.35995119320598806,0.813355453681329
209,0.6407511,0.3599484156841284,0.8116328971079708
210,0.6547136,0.3619604070522879,0.8094703244812486
211,0.6373694,0.36306075884263644,0.80994239935035
212,0.642708,0.36129359468256306,0.8070987001923433
213,0.64331037,0.36183725702966407,0.811170357681499
214,0.65075475,0.35861222760447276,0.8100612166022295
215,0.6602688,0.3583453472069498,0.8077521833345264
216,0.6395779,0.35951254542116673,0.8119015100571206
217,0.63995427,0.36100719900402006,0.8128633449881807
218,0.6467101,0.3585341056464446,0.8120853374203275
219,0.6438798,0.3564489073128805,0.8105161229773353
220,0.6433151,0.35633494072539684,0.8140875924820502
221,0.6413177,0.35646732526860603,0.8139345791600506
222,0.64947134,0.35630090114993607,0.8105815088696529
223,0.64683753,0.35537635180767585,0.8097334651197265
224,0.6559309,0.35199320935935574,0.8043126129574172
225,0.64681035,0.3518296876916417,0.8071539634842338
226,0.6488666,0.35450471342416423,0.8082828800381192
227,0.6397361,0.3556026019747362,0.8098108055447991
228,0.6517256,0.3567491512848292,0.8100466081162306
229,0.6440888,0.35423555472261387,0.8039144025392273
230,0.6451707,0.3495916645460975,0.8065117067991369
231,0.64441884,0.355152065685989,0.805259228758369
232,0.64374846,0.35598216068507044,0.8022100243712762
233,0.65182656,0.3530523437640118,0.792760071916966
234,0.6502658,0.35139270138309653,0.7984814314399796
235,0.64479756,0.35036129515341524,0.8044695954661272
236,0.64569986,0.35258813790207233,0.8036807841948018
237,0.6429545,0.35091988646757855,0.8017610835193919
238,0.6479101,0.3472134652768232,0.8040860405065604
239,0.64890116,0.35166297905619026,0.8062441507340226
240,0.6416827,0.3512209598618796,0.812384600006501
241,0.63964134,0.35286542406817534,0.8135895417519924
242,0.6483873,0.3540872823036033,0.8068923964286527
243,0.6521277,0.3512324080848177,0.808970113010496
244,0.6521988,0.35068459696295207,0.8073277152196374
245,0.6429945,0.34545263088111305,0.8101708037335345
246,0.6440965,0.3447252166851099,0.8034142615274105
247,0.6581043,0.3469925044975467,0.8012230121138639
248,0.64691675,0.348022719458551,0.8007438678648818
249,0.646929,0.3508338932942613,0.8019965572824572
250,0.64147466,0.35315095768787197,0.8029024243322702
251,0.6460906,0.3532907238634269,0.809556566218529
252,0.6481757,0.3537818265470728,0.8069897706777718
253,0.6495986,0.3540868716003347,0.803362239346562
254,0.6414772,0.35698367284724414,0.8063995361735238
255,0.6475563,0.36062288302843953,0.8066900618516721
256,0.64231026,0.360915510113292,0.8053141867282044
257,0.6456977,0.3593734019202742,0.8083883805511543
258,0.64015055,0.35860553183120475,0.8083281146748301
259,0.6500598,0.35859567597744774,0.8115072218530173
260,0.6512848,0.3555606591551198,0.8121519446008633
261,0.64484376,0.35674765405204467,0.8120278899014308
262,0.6436979,0.3576072875224719,0.8125260110904243
263,0.6429392,0.3617690144859704,0.814037237829346
264,0.65018773,0.359326619124697,0.8157963156177022
265,0.6529714,0.359380052042035,0.8196786734329792
266,0.6489142,0.3621879375430365,0.8170096654628525
267,0.6540852,0.3571252390092456,0.8144716406541671
268,0.6432594,0.3537044738169035,0.8091211769686085
269,0.6548903,0.34831749657621464,0.8125770233598617
270,0.6416589,0.35289883500952424,0.8114120553172166
271,0.6443909,0.3503205074327261,0.8126589671020652
272,0.64383936,0.3494954078508313,0.8102233426132447
273,0.6489904,0.34976382455021343,0.8143641672909329
274,0.6449735,0.3504176887811262,0.8132396661636837
275,0.6444911,0.35052704025178477,0.810390893962308
276,0.65355843,0.35086413883719353,0.8104167993643289
277,0.6476672,0.3535780248256092,0.8139720398275242
278,0.6510996,0.35377185599693967,0.8194163548154173
279,0.6490099,0.3573953361659771,0.8192300144168378
280,0.64799184,0.35981414192217137,0.8179221556526199
281,0.6464368,0.3568848644456817,0.8191599077758295
282,0.64872193,0.35720168852814366,0.8210832018569596
283,0.64464426,0.3569943924190911,0.820298665094399
284,0.6486623,0.35624838593082586,0.8216542950170125
285,0.653496,0.3602127850084895,0.8217257873504227
286,0.65224785,0.3618804830658048,0.8217915255374186
287,0.64715976,0.3582863740156334,0.8109582293124579
288,0.6539049,0.35462909442050067,0.8105599484353324
289,0.64489067,0.35447275997721234,0.8147822236426744
290,0.6462129,0.3527927001476512,0.8173819235063975
291,0.6486529,0.35411357722719894,0.820033269769979
292,0.6452882,0.3540832765623829,0.8165057666411324
293,0.6505058,0.35505481637317293,0.8146118774224956
294,0.6481984,0.35765121008706807,0.8169610487972284
295,0.65455157,0.35669725037997496,0.8197309539632588
296,0.6452366,0.3569453944277696,0.8243338483411805
297,0.6484763,0.35666244971979505,0.8224699511428345
298,0.64907163,0.3565512875878663,0.820275953830796
299,0.6484522,0.35624259034511,0.8172074906679488
300,0.64736265,0.35711142052252143,0.8165999702381453
301,0.6562368,0.35656812658403136,0.8145704005956881
302,0.6467571,0.355624606746047,0.8116095047413225
303,0.65382725,0.3537817368259438,0.811945499919301
304,0.6477835,0.35344198444623004,0.8171053956701387
305,0.6499014,0.3551904668754207,0.814262025320499
306,0.6489094,0.3518105558626502,0.815591890758963
307,0.6473039,0.34941177270688906,0.8135224648452186
308,0.64679605,0.34964117865801164,0.8126096223607728
309,0.6460318,0.34901172361641575,0.8138385436307094
310,0.6503036,0.3490450884648248,0.8167272190759959
311,0.6470289,0.34954153373822755,0.8201151195669348
312,0.6504852,0.3516083259478587,0.8186041981500679
313,0.6569964,0.34947454281572715,0.8121076963892518
314,0.6556661,0.34896075794034676,0.8154246212456426
315,0.6547052,0.3547091514113476,0.8216918966023574
316,0.6532885,0.3566626461420981,0.8249365540770451
317,0.66036654,0.3548026796194457,0.8288588621088565
318,0.6538847,0.35618128759297607,0.8304354982264078
319,0.6496931,0.3554275470574391,0.8281905825901794
320,0.64835083,0.3549176272251105,0.8235840243476021
321,0.6541699,0.354222954103064,0.8244538164223433
322,0.65519893,0.35438037067417366,0.8245405278858619
323,0.648958,0.3561544395127603,0.8216158714107514
324,0.64947385,0.3552985063308843,0.8210173932110277
325,0.65165395,0.3579104084768025,0.8209172710634168
326,0.65122825,0.3584956903848355,0.8162316109223752
327,0.6546552,0.3607594473630083,0.8165937698518051
328,0.6577897,0.35892396503572216,0.8212674519737803
329,0.6503489,0.35586868154177376,0.8230421716458587
330,0.6530348,0.3584175464242539,0.8221250311663358
331,0.6509611,0.36140681791969465,0.8241922023941384
332,0.65263724,0.36063707301139913,0.821720315039751
333,0.65030754,0.36036367985773804,0.8228599883244847
334,0.6533047,0.35911586052182864,0.8224765273101654
335,0.6509359,0.36187578923326463,0.8240341160287689
336,0.65579796,0.36443089000361806,0.8232687440967154
337,0.6591646,0.364996851234857,0.8207146781370055
338,0.6564085,0.36364775579268543,0.8206011218189906
339,0.65480995,0.3595526674791862,0.8209729101362976
340,0.65291095,0.35840822956144713,0.8212446937375534
341,0.6512262,0.3619084365470759,0.8232125178660376
342,0.6564022,0.3639005933728529,0.8216890077859942
343,0.6553949,0.3607766567636131,0.8238594718135135
344,0.6511458,0.36217722848944484,0.8246534500734558
345,0.6556247,0.3624696644734017,0.8247279016821648
346,0.6535811,0.36560847997051554,0.8245992436656007
347,0.654164,0.3650871968457436,0.825611691598796
348,0.65357965,0.3648909006870946,0.8267655271296025
349,0.65537214,0.3651033135386707,0.8271423415176554
350,0.6564598,0.3621465665075973,0.8264885765397297
351,0.6527774,0.361755183542065,0.8281172113518176
352,0.6530158,0.3628477710060501,0.8278556208099246
353,0.65507454,0.3615329753618451,0.8260456012110671
354,0.6533735,0.36031963973469333,0.8289422150297742
355,0.65431297,0.3574298955409803,0.8279421208966361
356,0.6584547,0.36091890295530055,0.8271395231602281
357,0.6576337,0.36194663636753993,0.825819991698998
358,0.65366036,0.3606454418787028,0.8244205598046992
359,0.6548482,0.3619695058092786,0.8257774345018432
360,0.6562198,0.36300640379248605,0.8254827517464891
361,0.6562481,0.3598891763616535,0.8219168719840052
362,0.65307385,0.3574832187511675,0.8202990173890775
363,0.65529174,0.3588911428798049,0.8203319451983551
364,0.65558255,0.3595340022887903,0.8178943713456474
365,0.65752023,0.36124582851044695,0.8148846239625391
366,0.6659273,0.3624778681984749,0.8144757507587488
367,0.65734655,0.3592480429276256,0.8188834503985063
368,0.654543,0.358435109868417,0.8228237959178536
369,0.6536044,0.36080240759782645,0.8267007518813946
370,0.6563447,0.362755685339453,0.827020494531541
371,0.6587126,0.36583275243495306,0.825290657201495
372,0.65944654,0.36316830284683926,0.8237609702214234
373,0.65475255,0.36242357245627954,0.8196759725071112
374,0.6574625,0.3607487431259408,0.8149675541298426
375,0.6544528,0.36036759084229697,0.8170603254376111
376,0.6569011,0.35995777733516754,0.8217720084122334
377,0.65345156,0.3607634842037095,0.8211781335296415
378,0.6578857,0.3616804716036794,0.8216769593079917
379,0.65888596,0.36211551201032094,0.8192283234023812
380,0.6582214,0.36039783640728457,0.8198179002898962
381,0.6627072,0.36278517663096804,0.8206438434203285
382,0.6560212,0.36284777458193684,0.8198280228903232
383,0.6595398,0.36195376509147004,0.8146793301102598
384,0.6557526,0.36447490830165463,0.8149359180677191
385,0.66425556,0.36398267392770056,0.8167040850587787
386,0.66227883,0.3649355491504689,0.8166592027167463
387,0.655386,0.3642264284873922,0.8172949771797599
388,0.65517956,0.36250657836045913,0.8204578318301154
389,0.6580629,0.36155097359619376,0.8213936909002189
390,0.657895,0.3615879411898612,0.8199496819859424
391,0.6591665,0.3584757087961243,0.8176918019055479
392,0.65732414,0.35881026496592416,0.8159538148252741
393,0.65831697,0.3619615733050966,0.8186338143893682
394,0.66166246,0.35858650928219865,0.8207769168635289
395,0.6561489,0.35875786438490725,0.8204214280466773
396,0.6574563,0.3567908269628528,0.8175015158065696
397,0.65670705,0.35614698880276546,0.8178252511297387
398,0.6556393,0.3549336124967954,0.8175785039369634
399,0.65746063,0.35629643616901907,0.8164845819878025
400,0.6635088,0.3564661693897646,0.8162686253499226
401,0.658009,0.3547206269542486,0.8170745111699959
402,0.65761214,0.35606948518110315,0.820913020040964
403,0.6580527,0.3545133859931795,0.8226756677487279
404,0.658853,0.35737132879413563,0.8210430637499297
405,0.66124874,0.3545215600591267,0.8212900223195119
406,0.6582537,0.3534486599690431,0.8208145889078095
407,0.6579756,0.35265281615092364,0.8207835869761072
408,0.66778964,0.3523052279607919,0.8216581232858515
409,0.6600144,0.35094223071824615,0.8220772130353164
410,0.6594855,0.34726591668843937,0.8205785279869469
411,0.65827614,0.3472954131531161,0.8193847892122297
412,0.65921795,0.3442578737195479,0.8168186747745172
413,0.6595642,0.34239109913777116,0.8118342452598515
414,0.66150534,0.34211134607118215,0.814959780160605
415,0.6630764,0.34234310658482736,0.8183045597829038
416,0.6584958,0.34540349221369004,0.8206212965609088
417,0.6582504,0.34959349321909444,0.8249248109210974
418,0.66561013,0.3504404059793691,0.8239021699285395
419,0.6625662,0.3504682551133383,0.8224729808770691
420,0.65860957,0.3494876661762636,0.8214913000124572
421,0.65739954,0.3480327838312438,0.8256368689251481
422,0.6587546,0.353468432958747,0.8252031472033722
423,0.6587891,0.3539236664703253,0.8260949929249833
424,0.65786225,0.3540290716829789,0.8253209075712166
425,0.6650391,0.35624745683302705,0.826600559274848
426,0.65929586,0.3525396646628089,0.8232289113117407
427,0.66097575,0.35345016078087044,0.8237901871934216
428,0.6599045,0.3532639748875134,0.8243140258939406
429,0.66749585,0.35355066037365157,0.8222178960435712
430,0.6598648,0.3532650591157933,0.8211578178698519
431,0.6586375,0.3553336973899224,0.8220033016117809
432,0.66055197,0.3518434980397694,0.8212113196883499
433,0.6663749,0.3498929676982969,0.8214234245710788
434,0.66891617,0.3534392480558084,0.819193469715528
435,0.6597286,0.3520953628586547,0.8175709178582213
436,0.661946,0.3525161696079772,0.820104996966508
437,0.6617366,0.35354677376152616,0.8183552902165984
438,0.65956885,0.3557605402145487,0.8170175333773373
439,0.6592049,0.354804744588877,0.8131107497976889
440,0.6613893,0.3522781761118461,0.8146855304966003
441,0.6600259,0.3516477749580468,0.8151560552691165
442,0.6611643,0.3520935178739885,0.8150921020418248
443,0.6658563,0.3540881775604422,0.8120355229527968
444,0.659983,0.3553954154212674,0.8146316294107999
445,0.66072917,0.35159525005402914,0.8139448896509727
446,0.66074646,0.34856829776004306,0.8142083825841293
447,0.65986353,0.3489361152028309,0.8136989644791138
448,0.66231793,0.35113911344686255,0.8179165424240767
449,0.6623721,0.35386792081859314,0.8174482958238143
450,0.66463166,0.35439137122052017,0.8179268059423751
451,0.66183245,0.35259549377239596,0.8167386099372652
452,0.66565543,0.356311317750243,0.8199110939754979
453,0.66470134,0.3572762734402596,0.8107318917247199
454,0.6662253,0.35688589077924276,0.8145740644603437
455,0.6667236,0.3573634107462328,0.8157874377918056
456,0.6653626,0.35835725918609285,0.8140651160815662
457,0.6726401,0.3629584788467245,0.8117688358812223
458,0.6623574,0.3623438878545314,0.8162575398107078
459,0.66083896,0.36478538129183574,0.8140228642064661
460,0.66236484,0.364025856982198,0.8141734819246526
461,0.6616889,0.36521892151426594,0.8094548939743329
462,0.6621382,0.3669821142627253,0.8111753602659328
463,0.6638621,0.36542420013644766,0.8145533495332519
464,0.66075104,0.36478431089850666,0.8161499959885381
465,0.6614297,0.3664199464522395,0.8180547123969586
466,0.66684395,0.3669875748528338,0.8174652764273148
467,0.6608285,0.36939080667530255,0.8154857796018188
468,0.66581726,0.3676136175709775,0.8158432412688694
469,0.66661114,0.36920603175486344,0.814088813770269
470,0.66457546,0.37384471330202657,0.8125747921602315
471,0.66329044,0.37023587923175816,0.8171350588820628
472,0.6661798,0.36860926912722825,0.8193997030202832
473,0.6698665,0.3692381009020942,0.8200796317496607
474,0.6725639,0.3690093031854294,0.8114957840191243
475,0.66670674,0.3713416963182015,0.8180507666965601
476,0.6621541,0.36937564647251475,0.8187839623813167
477,0.6652159,0.3695353864118413,0.8199809187807635
478,0.66711783,0.3702039754598195,0.8202726657471305
479,0.66286564,0.37365909173034867,0.8221071345966714
480,0.6640445,0.3741886163541983,0.8221710408513394
481,0.6667061,0.37329509553945184,0.8207346649884287
482,0.66461354,0.3739071169158427,0.8182243070551565
483,0.66528213,0.3748179979128161,0.8149384076167802
484,0.66688734,0.37350565314189377,0.8122690238656627
485,0.6661607,0.37288568817016454,0.8122660411040521
486,0.67011917,0.3709842937546267,0.8109491870823782
487,0.66526407,0.3720583119153306,0.8112957041280858
488,0.6653167,0.3736751318252244,0.8121105852056152
489,0.6631965,0.3721347284364572,0.8136999509042137
490,0.6668641,0.37080073545681347,0.8184252324534235
491,0.6654107,0.36997501943449035,0.8169183976548261
492,0.6650501,0.37139146752558366,0.8082714891768499
493,0.675364,0.36778178879201,0.8071431597807618
494,0.6662831,0.36794831396733085,0.8100989121328221
495,0.6665051,0.36593790150145206,0.8126839330516102
496,0.66351587,0.3638073080485189,0.8075832228067495
497,0.66698366,0.36344753542874214,0.8143285150694755
498,0.66375613,0.3642345262666044,0.8157947420348053
499,0.6642989,0.3670078660933854,0.8153666570278842
500,0.66336733,0.3682617849306969,0.8180468679687852
501,0.66638434,0.36733860737588836,0.8111721896138269
502,0.666595,0.370518591267077,0.8113051691117796
503,0.66354316,0.37127876457209097,0.8119686104502062
504,0.6718308,0.3699310281129879,0.8181009334587691
505,0.66590285,0.369071846866722,0.8151558673786213
506,0.66896147,0.3668164311603927,0.8183401415454258
507,0.6678797,0.3658469834642927,0.8148175235694536
508,0.6687157,0.3664727891246666,0.8172147714246365
509,0.668249,0.3641035455638622,0.8172465249183193
510,0.66455275,0.365474675333014,0.8180651872920639
511,0.67094547,0.3639999397656167,0.8178380981423454
512,0.6678826,0.3653210539451279,0.8186800589374905
513,0.6679522,0.3653179433584951,0.8196639475154208
514,0.6646905,0.36494122499422577,0.8187379761826251
515,0.66609013,0.3641876603951392,0.8187505413594892
516,0.6664288,0.36486033023680686,0.8173520489176663
517,0.66925436,0.36598493305519314,0.8177890117504838
518,0.66465473,0.3652455891845162,0.8183304182123009
519,0.6666973,0.3673277404011914,0.8177877669759531
520,0.66600716,0.36366009553931555,0.8162773857442597
521,0.66666734,0.36251357184191413,0.8161943616317088
522,0.6679491,0.36550609648093957,0.8155246494480058
523,0.66849977,0.3657507472367345,0.8085603708131658
524,0.6655013,0.3630148062751197,0.7949476574658569
525,0.6681668,0.3648134084341565,0.808060699527587
526,0.66969705,0.36823463057658035,0.8187970207707307
527,0.6682266,0.3687871710469854,0.8267432151333016
528,0.6708584,0.3665581325705461,0.827029489788997
529,0.66925997,0.36596123541675457,0.8249658180216672
530,0.6672571,0.36507592805873124,0.8219424250913476
531,0.67056024,0.3649734682774236,0.8197224988909764
532,0.6698429,0.36673645987531356,0.8196344956803034
533,0.6688071,0.3678493927760948,0.8233751370896026
534,0.6720226,0.3695647824010613,0.823344651856762
535,0.66987455,0.3649627281307271,0.8239555073428546
536,0.66847944,0.3601964863419273,0.8172470885898048
537,0.6679758,0.36088208126087773,0.8174557879573091
538,0.6703581,0.3634602352174054,0.8199142646276039
539,0.67142785,0.3653678869807987,0.8242470664187264
540,0.672297,0.3660069314764207,0.825729287562457
541,0.66956663,0.36622891108377476,0.8266266525673639
542,0.6723915,0.36864169399794705,0.8261221665878465
543,0.67089957,0.36784879386282693,0.8254309879150712
544,0.6725288,0.36146445327358884,0.8215495225796462
545,0.6720902,0.35637238560108214,0.8218420915669298
546,0.6681792,0.3574437778765876,0.8227849025853544
547,0.67511976,0.3560800630171018,0.8240614775821276
548,0.6751627,0.35642770712743854,0.8242978907976684
549,0.6690042,0.35460962818825664,0.8243084831243334
550,0.67088133,0.3477184173058018,0.815139286042423
551,0.6708288,0.34714149490770485,0.8017166004446616
552,0.6698559,0.34971837722962595,0.7916192008303257
553,0.6747808,0.3479429945548367,0.7984452625196604
554,0.66985244,0.34692036640432805,0.7909645668588597
555,0.67355764,0.34793245211578877,0.7882764880034737
556,0.66999686,0.3517026565280835,0.7958123999835409
557,0.67063284,0.3526205582036894,0.7993752030391663
558,0.67434394,0.35376330357939795,0.8169075704650421
559,0.6725318,0.35616429004644956,0.8220324246385317
560,0.6734927,0.3581587574214216,0.8203234666397607
561,0.6692176,0.35593388262353265,0.8156025300582518
562,0.6700687,0.35157727044840076,0.8034592613010025
563,0.67211324,0.35549704032652996,0.8240008828974367
564,0.6695344,0.35694358281939265,0.8262884731623792
565,0.66900456,0.3584351320501211,0.8247601718747093
566,0.67109776,0.3572474723423016,0.8218499829677266
567,0.6696096,0.35872845535076553,0.8227451402593152
568,0.67167103,0.3581161636958937,0.8244407345466175
569,0.66855955,0.3574843171627374,0.8255372634763987
570,0.6691106,0.3587876754966525,0.8249465357596009
571,0.66895336,0.35833671896637126,0.8266288133080584
572,0.67322993,0.3573103199768886,0.8251174456512651
573,0.6736302,0.35899371378156447,0.8232041802253145
574,0.6713575,0.35776924261979526,0.8254223684386057
575,0.6690579,0.357554721341014,0.8214738496827187
576,0.6739792,0.359735200365828,0.8249189158568117
577,0.6715193,0.36049476957568527,0.8214239882425644
578,0.66917866,0.35943652086858774,0.8213846251838274
579,0.6697911,0.3596416399593159,0.8233229739908825
580,0.6701215,0.355938856595812,0.8215456943108074
581,0.67273515,0.3562653352137844,0.8201356466035317
582,0.66971195,0.35599679791221617,0.8200079515257553
583,0.6731736,0.3567081938406447,0.8215821215805573
584,0.67598784,0.35786461913400286,0.8208726000981916
585,0.67118734,0.35580278142353183,0.8226915679818814
586,0.674295,0.35621538280374415,0.8246001361454528
587,0.6706773,0.35176115829742916,0.8253879375053667
588,0.6716881,0.3495766492155582,0.8208201786500406
589,0.6730984,0.35061443313144036,0.8210758271550243
590,0.6720226,0.3549412730462521,0.8237518810187198
591,0.6710239,0.3566994636308311,0.8256253136596955
592,0.67092407,0.35340225386311064,0.8244272064309656
593,0.6757748,0.35329303111602367,0.8246298933026244
594,0.67367464,0.356302770687471,0.8229840665102292
595,0.6725572,0.3519224481203068,0.8177823651242172
596,0.67353415,0.3491422467611642,0.8116098335496892
597,0.67208827,0.3464404312933812,0.8065842560165825
598,0.6745815,0.3494913955788257,0.8163204831265882
599,0.674679,0.3540809749203959,0.8169483661888048
600,0.67661816,0.35563292043475186,0.8204744366526256
601,0.67303616,0.35547438636773493,0.8184289902633266
602,0.67280805,0.3556310300967538,0.8253120532316319
603,0.6746361,0.3583220928815919,0.8250022922640411
604,0.67233795,0.3582651998440712,0.8205116624569799
605,0.67470944,0.36037097456812456,0.8197944139780006
606,0.6718836,0.36091457242420855,0.8201070637619549
607,0.6723664,0.3619847923789331,0.8127650312865858
608,0.67200905,0.36108018403833697,0.8105371901991055
609,0.6744292,0.3613661376241302,0.811948435708288
610,0.67351174,0.36503835847816046,0.8166336496094039
611,0.67111236,0.3644573194370591,0.7999000516510972
612,0.67219853,0.3660666011109504,0.8117325730156555
613,0.67543465,0.3664484677352876,0.8173624768401478
614,0.67258346,0.3636917440891388,0.8029095876573982
615,0.67126745,0.3653483254760736,0.8148400939151851
616,0.67259586,0.3685435522090203,0.8204827742933485
617,0.67249465,0.3664374705110243,0.8165907401175707
618,0.67219967,0.363785738967563,0.8197990172951322
619,0.674281,0.3627851144340457,0.8219035787314725
620,0.675648,0.3664701229244018,0.8188854467350175
621,0.6760423,0.3657488191197884,0.8191167634208771
622,0.6773788,0.3657149875379302,0.8210154203608288
623,0.6753294,0.36479702207455894,0.8146625139109425
624,0.6726083,0.3628104035942057,0.8199722288453621
625,0.6744138,0.3649553613415013,0.8220669964896419
626,0.6727833,0.364040276578745,0.8209763391378344
627,0.6735724,0.3642142943455876,0.8201573949283472
628,0.6726524,0.3611879147210066,0.8210445433875794
629,0.6778219,0.3602890843691974,0.8224168485916384
630,0.6764401,0.3617926775471407,0.8202478172291451
631,0.67686886,0.3664875944754517,0.8206177266415006
632,0.6755265,0.3660521988757427,0.8199782178548954
633,0.6742973,0.36698136033257384,0.8207221702705003
634,0.6742433,0.3673256434805853,0.8214578555043179
635,0.67497206,0.36780692714617264,0.82210971809098
636,0.67375225,0.37089772336158394,0.8213423733087272
637,0.6767125,0.3680667535309654,0.8180551351505726
638,0.6749358,0.3689262258064561,0.8191549521640193
639,0.67377925,0.3712350363864284,0.8153110884139393
640,0.67392576,0.3731418991981654,0.8139776060834433
641,0.67386943,0.3708381241547292,0.8136824770881634
642,0.67444366,0.3675454980690891,0.8154502917845445
643,0.67560935,0.3668392168791524,0.8168979880497886
644,0.67324036,0.3692882764770334,0.8171052312659556
645,0.67398995,0.3682390611310831,0.8168573332438974
646,0.6744438,0.3644127520416192,0.8194224377701983
647,0.6768232,0.36578518100055374,0.8188454730321714
648,0.6749439,0.36871499053549944,0.8165175332833923
649,0.6763971,0.37049175948991336,0.818758667623405
650,0.6748105,0.36912209196691637,0.8200764845838666
651,0.6744896,0.3684596245777719,0.8183148233012022
652,0.6768342,0.3695705657671361,0.817886151136484
653,0.674126,0.37084727370335363,0.8182039209364312
654,0.67805403,0.37188110247646927,0.8182996981163414
655,0.67380255,0.3694217443852209,0.8167305541322851
656,0.6757014,0.36802917810130775,0.8198468119398398
657,0.6764245,0.3679825475999129,0.8195291595714519
658,0.6764292,0.3692497393213778,0.8180481597159396
659,0.6766091,0.368064932199721,0.8152774560153048
660,0.67818063,0.3687023883102146,0.8162727589408162
661,0.6776238,0.3703953995092053,0.818188654833699
662,0.6750278,0.3747308885002141,0.8201046916444532
663,0.6760175,0.3748953603922758,0.8210455532989906
664,0.67760307,0.3696968273968795,0.8211040577019224
665,0.6753144,0.36876755419366647,0.820573783751944
666,0.67455554,0.36832121503298015,0.820062204906234
667,0.6779144,0.36929632528449696,0.8209250450326544
668,0.6758978,0.3696633501595597,0.8202669350870282
669,0.67514324,0.36742083435495926,0.8206850853840171
670,0.6762418,0.3698480162945296,0.818949869688547
671,0.6759968,0.36991012724013084,0.818789293774117
672,0.6762303,0.372512584577021,0.8200352426201781
673,0.6756534,0.37247699286338165,0.8195583530571381
674,0.67625225,0.371132094079746,0.8206268863031398
675,0.6757778,0.3715767016034681,0.8230057678624206
676,0.67803043,0.37128428180027256,0.82210340027308
677,0.67524433,0.37248147608944515,0.8208013426279005
678,0.6831542,0.3693706364189705,0.8210095018102311
679,0.67696196,0.36871284710820407,0.8218727646902655
680,0.67578983,0.3698364953911934,0.819608073579421
681,0.6774214,0.37015917997380404,0.8188730224760247
682,0.6774224,0.3699707674154448,0.8223667992609891
683,0.6762182,0.3693240416255077,0.8208620077715268
684,0.6782242,0.3672618728305737,0.8196191591186355
685,0.6796644,0.3663470668818269,0.820232057913863
686,0.67756665,0.36686387234589585,0.8196236919768316
687,0.6766124,0.37106402116561316,0.8175902470929113
688,0.6776288,0.37360247137317065,0.8167288631178286
689,0.67985964,0.3723417804484651,0.8173321794978025
690,0.67817557,0.37157048106780216,0.8174422363553453
691,0.6792385,0.3694728503096845,0.8150379426065936
692,0.67733073,0.37085738659747075,0.8123069777456858
693,0.6764578,0.3720983575663294,0.8188149877993307
694,0.67653435,0.3724929693020564,0.8226096477259894
695,0.6792194,0.37272436818503824,0.8185712703407901
696,0.6790174,0.37370827346605995,0.816870227229128
697,0.67645156,0.3684438323478036,0.8192866868874418
698,0.67792535,0.3721508661174966,0.8197728065710568
699,0.6772107,0.3726780917431459,0.8185300283771014
700,0.67849964,0.37326797865589123,0.8168963205216443
701,0.67738,0.37371309631417027,0.814646237896799
702,0.6770661,0.37185664135872604,0.8136919890444809
703,0.6766178,0.37207791538453844,0.8137593243006856
704,0.6769783,0.3706848372420304,0.8121098101573226
705,0.6800852,0.3703218150763253,0.8089183256927663
706,0.6791509,0.36864973585540795,0.8139361292566356
707,0.67745435,0.3690188911799469,0.8138369465615005
708,0.67897534,0.3705890159600838,0.8115094530526475
709,0.67833596,0.37127198006288226,0.8118714240915825
710,0.67757237,0.3723535621542362,0.8137181527959328
711,0.67997956,0.37090980405742785,0.8123953097647255
712,0.67720747,0.3669228559922765,0.8127749425102058
713,0.677585,0.36450078454639123,0.8159878464912108
714,0.6791336,0.3653928251011292,0.816132451713552
715,0.67975706,0.3661018084116277,0.8151354812598961
716,0.6793486,0.36502828550752725,0.8150496387899177
717,0.6801475,0.3663547500608286,0.818296879758914
718,0.6786942,0.3670265227819122,0.8196477419602126
719,0.67858547,0.36618860779134343,0.8190480189859586
720,0.6783047,0.3641748981593776,0.8171374309995642
721,0.6785018,0.36388045740154096,0.8177098159067718
722,0.6776092,0.3628033190219741,0.8168422315453485
723,0.6789988,0.3644958365541398,0.8166390279748279
724,0.6777578,0.3664966203329363,0.8199999192070871
725,0.67831296,0.3618972884257791,0.821201831218344
726,0.6779386,0.35985750641530306,0.8207814732080367
727,0.68133837,0.3596749009687324,0.8199987214051805
728,0.68025374,0.3607481675426433,0.818212070686659
729,0.67910945,0.3618802162755769,0.8189070541419614
730,0.6832317,0.3624737541846725,0.8189276751238057
731,0.68013024,0.3617652999419013,0.8189505038189683
732,0.6822681,0.36191702053225516,0.8196295165821817
733,0.6778499,0.36422199845415176,0.818666248986096
734,0.6792078,0.36408761828017905,0.8199701855362274
735,0.6815336,0.36441141396869836,0.8204535103487267
736,0.6792885,0.36134824918940683,0.8207885425879173
737,0.67861366,0.361110087767977,0.8205284551699855
738,0.6789784,0.36172719864250114,0.8195260124056579
739,0.67839336,0.36323919087971757,0.8213852593142486
740,0.6787389,0.363022081706781,0.8202399023420361
741,0.6788207,0.3653913779293653,0.8204035784496366
742,0.6819854,0.36187404983812965,0.8193656713543467
743,0.68329644,0.36275037315782965,0.8199292254082813
744,0.6821679,0.3641716344414452,0.8203652957612467
745,0.682071,0.36149638054477684,0.8212897404837691
746,0.67928725,0.36142833011556985,0.818805029603087
747,0.6828463,0.3589092948600128,0.8181166927740509
748,0.6809662,0.3573377198658229,0.8176481408517339
749,0.68025136,0.3559303364137872,0.8166452048748565
750,0.6801449,0.3574470471009387,0.8188351860275609
751,0.6831515,0.35816418847835224,0.8188982467750006
752,0.6794117,0.35614049148213717,0.8176840044499984
753,0.6808776,0.35422058190065064,0.8173353031772846
754,0.6796371,0.35328404718015594,0.8168432649430719
755,0.6805851,0.3537413640559874,0.8162508462118175
756,0.6811098,0.3563797397090896,0.8175335746223074
757,0.6795646,0.35908041262933466,0.8178442750423739
758,0.67996335,0.3588104144855491,0.8167995569166343
759,0.68135995,0.3571430660624527,0.8165148793301479
760,0.67937064,0.35319810043170036,0.7951558401344997
761,0.6831114,0.3565738603582982,0.813376873197778
762,0.6799752,0.3573518106086151,0.8151477176283934
763,0.6800059,0.3611697368238063,0.8166479058007244
764,0.6795995,0.3625921544816512,0.8167495075859849
765,0.68218714,0.36175957070312376,0.817824687458253
766,0.6794555,0.36159457130646117,0.8179360595492621
767,0.67942524,0.36147112824847694,0.8161736936772406
768,0.68126243,0.35979946596185847,0.8184967247868336
769,0.6805478,0.36229940707239316,0.8195772360519021
770,0.6792832,0.3622162262868791,0.8187832577919597
771,0.67953247,0.35992414414106855,0.8173762867915425
772,0.67944944,0.3627027038537618,0.8189036486267367
773,0.6835843,0.36381801645056594,0.8180890963575735
774,0.6820754,0.3664637375640341,0.8193795517646769
775,0.6797798,0.36553707757483767,0.818528971493066
776,0.68077713,0.36531895408765996,0.817706621768354
777,0.68040496,0.36438364163631026,0.8142044603700428
778,0.6804143,0.3650390899746844,0.8149301874076165
779,0.6822736,0.3668907060623064,0.8144308214440925
780,0.68266696,0.3649725275223716,0.8155704712425142
781,0.6829362,0.3642818367931035,0.8157530303448787
782,0.68006456,0.364242916038436,0.8156566190345472
783,0.6807401,0.3635437247206698,0.8149237286718454
784,0.68023133,0.36298958530461806,0.8154043055858529
785,0.6804769,0.3644172891742684,0.8185679822571247
786,0.6841931,0.36537170459348167,0.8180698610681311
787,0.68113333,0.3636915350372986,0.8176212959972373
788,0.68099684,0.36685922848289837,0.8187374359974515
789,0.6801355,0.36643999494055113,0.8178292907753847
790,0.6834932,0.36697983672465795,0.81826176772263
791,0.6806934,0.3666489020773064,0.817492238713371
792,0.6811231,0.3645005939442882,0.8182782081409569
793,0.6812651,0.36229060739957547,0.8176143440489162
794,0.6808004,0.36231907608961794,0.8177537118237045
795,0.6815596,0.36349274212863686,0.8204185627166259
796,0.6827444,0.3649187849298194,0.8220047577631185
797,0.6822325,0.36299044507221995,0.8226266753021139
798,0.682101,0.36313614642373854,0.8219093328778869
799,0.68211305,0.36166205805784,0.8226280609945156
800,0.6809745,0.3638242845858378,0.8233109489991919
801,0.680942,0.363777212591861,0.8221900882502867
802,0.6809729,0.36421627552175295,0.8219311751479499
803,0.6816702,0.3627771891440625,0.8244449855690704
804,0.6823009,0.363708992894474,0.8234427072089262
805,0.68172204,0.36721644849253393,0.8252316595860132
806,0.6816466,0.36668624811752004,0.8243520972055235
807,0.6840198,0.3676472744881055,0.8234785708071907
808,0.68217254,0.3669088283806898,0.8236528862140797
809,0.6821631,0.3671442393414253,0.8227368026185922
810,0.683865,0.3665962535659326,0.8237521863407743
811,0.68165004,0.36532155466284366,0.8227941561922413
812,0.68186784,0.36661865601940524,0.821732457463001
813,0.68319434,0.36720418707775454,0.821031531970789
814,0.68195546,0.36857348922866434,0.8213282110626542
815,0.6834917,0.37057626453572706,0.8195021033401482
816,0.6827082,0.37112971688662116,0.8187083364570127
817,0.68347055,0.37214075533571683,0.8180158425507712
818,0.6836519,0.3727200796171266,0.8145087959995858
819,0.68302083,0.37035036989968656,0.8117835852850928
820,0.6819018,0.3714607267430474,0.8103340805738327
821,0.68167794,0.3765271272508747,0.8126126286086953
822,0.6833566,0.3757615029042967,0.8145970575596896
823,0.6821715,0.3784549952058182,0.8132256448354822
824,0.6823591,0.3751258120848332,0.8150280548692854
825,0.68217427,0.37353815609550095,0.8150644351664118
826,0.68166965,0.37523598784346535,0.8165398922523167
827,0.6822058,0.3767416857438381,0.8148258846964883
828,0.6840396,0.3781174706863628,0.812979790122559
829,0.6825504,0.37756687827050484,0.8136075322669045
830,0.6821,0.3788063222098544,0.8141937271255065
831,0.6828065,0.3783932787869805,0.8141411647594843
832,0.68300915,0.3771724740123136,0.8155139866624054
833,0.681889,0.3746256497907212,0.8158652009704919
834,0.68337756,0.3733442982309509,0.8179910175190976
835,0.68277353,0.3723332138050825,0.8172354863517283
836,0.6836454,0.37686783225616444,0.8150124834444987
837,0.68280774,0.37718918197116375,0.81508287192125
838,0.6831188,0.37668868732086597,0.8188279287571851
839,0.6827822,0.37757129567408626,0.8196772172816417
840,0.6835254,0.3781569844181866,0.8207542525725497
841,0.6836885,0.37793013628920225,0.8206107746931796
842,0.68394053,0.37686956788091397,0.8201120663463886
843,0.68275243,0.37697309242486854,0.820126815750259
844,0.684009,0.3755151691624304,0.8220729854991751
845,0.68283445,0.37268375509244633,0.8188892515175445
846,0.68297505,0.3727511272965191,0.8183262141624715
847,0.6832943,0.3746191344669272,0.820043603747213
848,0.68367326,0.3751692428853399,0.821172567273722
849,0.6834971,0.37453628687649254,0.8192671227896327
850,0.68593836,0.37532636908167,0.8200651406952211
851,0.68480456,0.3738149935184302,0.8163529881822514
852,0.683322,0.37364144933331267,0.8079226000136408
853,0.68296856,0.37060362374771455,0.7963677103420004
854,0.68294233,0.37148133624125196,0.7958911965599506
855,0.6836804,0.37387810368471314,0.7996906242079242
856,0.6831294,0.37494685972224184,0.8094536491998026
857,0.6842785,0.3742304933982139,0.8133642610482898
858,0.6837355,0.37394817826432114,0.8073327178040712
859,0.6837663,0.37234634988066967,0.7952366565337323
860,0.68301594,0.37478091741990743,0.797435609457581
861,0.6853215,0.3741903988417571,0.8071899445140579
862,0.6829033,0.3748589985966765,0.8031904134887337
863,0.68473643,0.37519365396125687,0.7961110519256052
864,0.68413466,0.37633515376295273,0.7990568225951097
865,0.6840607,0.3762077736429925,0.8012569263482411
866,0.68346435,0.3768826428124071,0.8071467766727937
867,0.68505275,0.3744819475344213,0.8107214872885503
868,0.68549114,0.3747717634300653,0.8094646173074578
869,0.6833633,0.37252462151086807,0.8087765858004766
870,0.68338245,0.36958062955733595,0.8094665196987215
871,0.6845005,0.3700619069359846,0.8074853318587688
872,0.6838949,0.3712839520119216,0.8124470735961432
873,0.68428415,0.373029602224282,0.8133672672962126
874,0.6854157,0.37543686373521934,0.8130652098389234
875,0.684892,0.37471111913432686,0.8133985510636575
876,0.6839143,0.3755218019919916,0.8142264670442891
877,0.68429995,0.3732266748916965,0.8130442835350242
878,0.685343,0.3719048514984681,0.8120942622188477
879,0.6840492,0.37155496406083127,0.8151718145843985
880,0.6853815,0.3725603128108089,0.8167969264497019
881,0.6840024,0.3724799525432559,0.8137922990825871
882,0.6835279,0.37189754369941075,0.8136507235944804
883,0.6843979,0.3721684579129474,0.8165115912464824
884,0.68617386,0.3699284902095048,0.8159183504943116
885,0.68570256,0.37052023188192773,0.816541395376278
886,0.6860296,0.37227005817358727,0.8151045967597533
887,0.68416464,0.3738006738074794,0.8174360829416287
888,0.6845883,0.3732253645757753,0.8153621711423121
889,0.684877,0.3710359642817123,0.8167203141002986
890,0.6864698,0.3703774679183809,0.8172923701991397
891,0.685482,0.37247927133514136,0.814516640427759
892,0.68476826,0.37541188079676074,0.815665661264627
893,0.6858785,0.37689284019071684,0.816208923145084
894,0.6842932,0.3767264894160273,0.8176542707791388
895,0.6844241,0.3774153005487095,0.8181244432569764
896,0.68472517,0.3766029692143628,0.8189492825307497
897,0.68570006,0.37701342929774306,0.8183864565524838
898,0.6856848,0.3765647747781292,0.8175091958305596
899,0.6844554,0.3757873993832696,0.8172386335175224
900,0.6856733,0.37751354131161974,0.8186050436572961
901,0.6848854,0.37857328069477764,0.8182005389075183
902,0.6844988,0.3779890331390536,0.8183887582110494
903,0.6851254,0.3785730216310399,0.8206108686384272
904,0.6854553,0.3790966191539071,0.8193950997031517
905,0.6846395,0.37941359956544896,0.8194983690165567
906,0.68506545,0.3795350278263421,0.8173943947380139
907,0.6856613,0.38016278322144315,0.8168382858449501
908,0.68531597,0.3818826515505107,0.8154702786359678
909,0.68598235,0.3821324562179303,0.8146884897718991
910,0.6863197,0.38244944798945935,0.8153445329220788
911,0.68585783,0.38115899453000146,0.8153477505468082
912,0.6849613,0.3806168032028188,0.8152491080368469
913,0.6848048,0.3829806507254952,0.8139872589576325
914,0.68453157,0.38257341914119325,0.814874759711543
915,0.6857316,0.38247222342057025,0.8131989408988569
916,0.6862693,0.38119819349625494,0.8137893632936001
917,0.6848146,0.383043973109992,0.814061123408544
918,0.6850801,0.38483582410791267,0.8143758869605688
919,0.6853662,0.38712429542166016,0.8113325071788262
920,0.68546313,0.3876315346193155,0.810487845457813
921,0.6861869,0.3865386844244883,0.8111655899601841
922,0.6854236,0.38743743088959787,0.810982067919032
923,0.6853271,0.38755934880201565,0.811829876805839
924,0.6859581,0.3866253530320532,0.8108481959412271
925,0.6854052,0.38671763559200406,0.8086639689349371
926,0.68538374,0.3868387257848673,0.8076460721773822
927,0.68544006,0.38741415413502517,0.8094829131444244
928,0.685948,0.3867470277595815,0.810844649508131
929,0.68668824,0.3876743627435509,0.8125525506228665
930,0.6863408,0.3854586160677984,0.8132234136358522
931,0.68553555,0.38626613983135705,0.8114701839391579
932,0.68767655,0.38762538384184314,0.8133461061291947
933,0.6858107,0.389212172513531,0.8100990530506935
934,0.6856486,0.38966632577140903,0.8127342877043143
935,0.6853398,0.39018951507553956,0.8123617243387149
936,0.6859541,0.3917791909732183,0.8122418502027997
937,0.68574345,0.3922360393120658,0.8107942948554266
938,0.68652755,0.3924070315334937,0.8098116980246509
939,0.68585384,0.394410124840531,0.8083871122903119
940,0.6856103,0.3941769093459841,0.8082847824293827
941,0.68566996,0.39396593801631735,0.8086543865196836
942,0.68621445,0.39427817286305505,0.808171108679808
943,0.68597186,0.39557911540223895,0.8085055537612015
944,0.6858524,0.39580799808409656,0.808399466090369
945,0.68626404,0.3953556230690088,0.8086363255458361
946,0.68572307,0.39488577974575656,0.8097927445709511
947,0.68580335,0.3950532029973867,0.8118124499624125
948,0.68599504,0.3960913887008464,0.8114218725955888
949,0.68651366,0.39630164639672105,0.8104605778497023
950,0.6869644,0.39602657353390935,0.8106064748191977
951,0.685695,0.3982888582778755,0.8106266025884923
952,0.68604445,0.3973880423192165,0.81132128072174
953,0.6860837,0.3975059338633674,0.8109732605520711
954,0.6865775,0.3995769902790037,0.8109222717689458
955,0.6861589,0.3995035660476319,0.8080571765808024
956,0.68615615,0.40095249211722095,0.808576717286245
957,0.68619174,0.40211352008656676,0.8060578338217548
958,0.6876098,0.40286287056672393,0.8050930631017076
959,0.687387,0.40103984667561476,0.804861300175922
960,0.68622667,0.39999954904970997,0.8055887652005759
961,0.6874699,0.3991817805360036,0.8083539261316034
962,0.6862433,0.39791523734918605,0.8080800992212126
963,0.68627024,0.3967421835818311,0.8087358135630257
964,0.686704,0.39855105083212167,0.806890963763627
965,0.6863093,0.39979639785402166,0.806238654937039
966,0.6864785,0.39992385021800886,0.8072928615327843
967,0.6864331,0.40112401734709596,0.8069206034892391
968,0.68624115,0.40217659405905376,0.8063943926712185
969,0.68773377,0.4014828484032446,0.8070567301529861
970,0.686582,0.4036139638482142,0.807566242203249
971,0.6877179,0.40164564679009296,0.8068885681598136
972,0.68770343,0.39666331922777354,0.808425324519766
973,0.686831,0.3973797460789364,0.8074620569236803
974,0.68759,0.399715931837286,0.8063815456586116
975,0.6866126,0.3983000462019434,0.8049997519845464
976,0.6866406,0.39686513760530506,0.8076627239725162
977,0.6865928,0.3994126236459334,0.8081658947185674
978,0.6868067,0.4007279459132064,0.8075665475253038
979,0.68659925,0.40003815546421617,0.8083866895366977
980,0.68695873,0.40070441709293336,0.808194735909575
981,0.68765366,0.40079726135401494,0.8075506238058384
982,0.68682474,0.4016509108357179,0.808316488950442
983,0.6884544,0.4025782711437725,0.8072142058742461
984,0.6879468,0.4007630258081459,0.8083154085800947
985,0.68734425,0.4015119216478135,0.8075041678809092
986,0.6874013,0.4043897790883341,0.80672472764803
987,0.686782,0.40573743209093294,0.8049926121457303
988,0.6868104,0.4054512965916096,0.8080399611141831
989,0.68807626,0.4045266067239709,0.8095098284578568
990,0.68855846,0.40304003890176804,0.8092809543484342
991,0.6881296,0.40315098824686607,0.8063781871160106
992,0.68747395,0.4051238728399505,0.8064866469043445
993,0.6880201,0.4075803232224618,0.8032527461605048
994,0.6892414,0.40870870461246644,0.8008269624363685
995,0.6880106,0.41053937530859913,0.8017695385916743
996,0.68812734,0.4096760845841473,0.80419407754128
997,0.6870316,0.4072643947912525,0.8050454563474952
998,0.68729234,0.405220359114022,0.8051023167085946
999,0.6884223,0.40267550161195553,0.8040753072620241


==> results/losscoranew.csv <==
XY
0.6653079
0.66387683
0.66766167
0.6655707
0.6656847
0.66876125
0.6662811
0.6695006
0.66766196
0.6657209
0.66380596
0.6661838
0.66743314
0.66605645
0.6681551
0.6671629
0.66629654
0.66890347
0.6633776
0.66304195
0.663477
0.6684164
0.661379
0.6642032
0.6624072
0.66632223
0.66546255
0.6655088
0.664809
0.66335464
0.6638191
0.66437364
0.6655046
0.6643863
0.6670425
0.6631155
0.66353863
0.65995127
0.66380763
0.66349185
0.6632143
0.6636994
0.6630293
0.66448873
0.6620943
0.6617836
0.6630293
0.665545
0.6647768
0.6655614
0.6630536
0.6652327
0.6623245
0.66489327
0.6593622
0.6617421
0.66254574
0.66109145
0.66283643
0.6618296
0.66373223
0.6668042
0.66382796
0.66299045
0.65837824
0.6643567
0.66049784
0.6583639
0.6576303
0.66139287
0.65872055
0.6571793
0.6538744
0.66103244
0.6576971
0.659649
0.65448135
0.65759003
0,045138889
0.66028583
0.65389884
0.6572779
0.6558042
0.6543222
0.6551794
0.6524231
0.64924806
0.64717406
0.6555734
0.65509576
0.6607955
0.65285003
0.64639485
0.6500585
0.65189546
0.6438569
0.6458269
0.64887995
0.6457396
0.64286214
0.65313554
0.6423326
0.6483712
0.6497271
0.6515509
0.6534391
0.65584105
0.6535605
0.6443893
0.64800096
0.6539445
0.64961624
0.6525893
0.6473983
0.655188
0.647485
0.6531168
0.65181696
0.6555635
0.6426074
0.6517473
0.6462244
0.6477293
0.64905
0.644651
0.653879
0.64252424
0.64513975
0.64378864
0.6478672
0.64824563
0.6472335
0.64264643
0.6433711
0.6462347
0.642825
0.6430451
0.6400352
0.64881283
0.6405356
0.6473213
0.64508104
0.6446081
0.63720083
0.6418818
0.6430869
0.6440517
0.64126843
0.6419523
0.648544
0.636936
0.6382965
0.63505113
0.64695334
0.63600403
0.650643
0.63725644
0.6451229
0.6371138
0.6467423
0.642152
0.6406837
0.6464955
0.6374327
0.6354985
0.65286654
0.64901614
0.6442252
0.63862044
0.64217246
0.64034015
0.64389896
0.6377466
0.6381183
0.6401118
0.63508296
0.65345955
0.6364196
0.6445543
0.6353075
0.64358705
0.63960093
0.6464006
0.6379415
0.64140636
0.6431246
0.644221
0.6382905
0.6448923
0.64829874
0.6370277
0.6467248
0.63830584
0.63484806
0.6428399
0.6450579
0.63772094
0.637853
0.6410482
0.6456082
0.64566165
0.63591665
0.63574165
0.6343513
0.637883
0.64175045
0.6331891
0.6396557
0.6319637
0.6338363
0.6537006
0.6322694
0.64819044
0.6468937
0.6589194
0.63845193
0.64786834
0.6388135
0.6320555
0.6426126
0.6353202
0.636693
0.6345678
0.63258296
0.6391322
0.64269555
0.6361604
0.64840716
0.63425946
0.6377469
0.632033
0.6320472
0.63197905
0.63434947
0.6553263
0.6396675
0.6331634
0.6309236
0.6322987
0.6332742
0.63943785
0.64163685
0.6350377
0.6360363
0.63738966
0.63060474
0.6489343
0.6325066
0.64282656
0.6442276
0.63318205
0.6461894
0.63075036
0.6412486
0.63705695
0.63286185
0.6315441
0.6453885
0.6461194
0.6308997
0.6335147
0.6320362
0.6421928
0.6328218
0.6320944
0.6330288
0.63454515
0.6388416
0.6300388
0.6405939
0.64912957
0.64080006
0.65422285
0.63965285
0.651221
0.6382554
0.63819873
0.63936627
0.63384163
0.6391974
0.63887125
0.64685297
0.63659424
0.6315087
0.6353135
0.64630723
0.6376093
0.6328291
0.63551545
0.63455003
0.633622
0.6337566
0.6433117
0.6379213
0.63082415
0.6451881
0.6308691
0.6329882
0.6299214
0.63079715
0.63696283
0.6337481
0.63375956
0.6367009
0.6386107
0.64040184
0.63453263
0.6361393
0.64480895
0.645951
0.6340318
0.62979764
0.63773733
0.632974
0.64404184
0.6319521
0.6298077
0.6355533
0.63553643
0.6304228
0.6313517
0.63873076
0.6319459
0.63324153
0.6397874
0.63076454
0.63771653
0.6331251
0.63534564
0.63706267
0.64210004
0.6337337
0.6432462
0.6397975
0.636953
0.6342153
0.6295672
0.6394847
0.6300696
0.631236
0.64784896
0.6300734
0.63327956
0.63295716
0.63389385
0.6340803
0.6349933
0.64670885
0.6335593
0.6376941
0.6341965
0.642401
0.63761723
0.6351441
0.63865876
0.63079065
0.6296404
0.6345191
0.62912065
0.62933594
0.6313004
0.6296175
0.6357614
0.6309972
0.6363238
0.6365603
0.62950635
0.6343191
0.62938803
0.6304338
0.63740367
0.6379173
0.6356629
0.62959874
0.6312252
0.6337868
0.6406853
0.6352895
0.63561255
0.63177645
0.6409268
0.6285894
0.6324907
0.63610595
0.6507771
0.6452973
0.6290921
0.6414326
0.62901103
0.64053005
0.6294105
0.63161236
0.63987917
0.6347547
0.6430106
0.6281075
0.64243704
0.6336067
0.63721
0.63666606
0.634805
0.63119555
0.6394964
0.6366783
0.6445764
0.6433022
0.6438529
0.63156265
0.65287703
0.6315159
0.63363457
0.64356303
0.6289605
0.6377177
0.6356271
0.6300055
0.6423974
0.64560175
0.631412
0.629922
0.63135874
0.6289625
0.6286559
0.63780147
0.637278
0.64371336
0.633163
0.62874323
0.63479525
0.642307
0.63628703
0.63094354
0.6305302
0.6417968
0.6506537
0.63049835
0.6380482
0.6291451
0.6347641
0.6377003
0.64777005
0.63043404
0.62984246
0.635989
0.6375118
0.6315683
0.634892
0.6301524
0.6292225
0.63127875
0.6430379
0.63651156
0.6380362
0.6461297
0.63754004
0.6286745
0.64221215
0.62905324
0.6373624
0.654307
0.6298145
0.6414131
0.6291713
0.64431477
0.6458643
0.62829965
0.641474
0.63570696
0.63206446
0.6283951
0.64431155
0.63644093
0.6396961
0.63653
0.63761014
0.64303946
0.6376921
0.6338474
0.6338441
0.6280297
0.6409751
0.63323057
0.6297798
0.63811857
0.6429809
0.63653195
0.65273243
0.6296207
0.6358373
0.6282924
0.63570774
0.635954
0.63653666
0.634143
0.6331013
0.64678526
0.63548857
0.6351249
0.63004035
0.63483304

==> results/mod-dim-amazon_photo.csv <==
Dimension	Modularity
8	62
16	62.6
32	64.4
64	64.7
128	67.1
256	67.0
512	57.3

==> results/mod-dim-citeseer.csv <==
Dimension	Modularity
8	72
16	76.3
32	79.5
64	79.2
128	80.6
256	77.6
512	74.2

==> results/mod-dim.csv <==
Dimension	Modularity
8	73
16	78.4
32	77.5
64	73.93
128	70.6
256	72.8
512	69.2

==> results/modularity-cora-dmon-epochs.csv <==
X	Y
1	0.256581
2	0.246104
3	0.258088
4	0.268584
5	0.293720
6	0.268074
7	0.270086
8	0.297252
9	0.311660
10	0.326980
11	0.346516
12	0.365062
13	0.380391
14	0.396188
15	0.416544
16	0.439252
17	0.455936
18	0.470586
19	0.482192
20	0.503649
21	0.517083
22	0.530109
23	0.540489
24	0.556130
25	0.564287
26	0.573101
27	0.582889
28	0.592886
29	0.603999
30	0.613861
31	0.618114
32	0.618775
33	0.622864
34	0.629154
35	0.632090
36	0.632483
37	0.631935
38	0.637585
39	0.644085
40	0.647827
41	0.650316
42	0.655581
43	0.660345
44	0.665130
45	0.665203
46	0.667086
47	0.665909
48	0.668254
49	0.673410
50	0.672956
51	0.677686
52	0.680680
53	0.680229
54	0.681792
55	0.686165
56	0.688305
57	0.689348
58	0.691249
59	0.691392
60	0.693725
61	0.695980
62	0.698561
63	0.702797
64	0.706418
65	0.707524
66	0.711125
67	0.711657
68	0.715226
69	0.715557
70	0.717516
71	0.719193
72	0.722305
73	0.722800
74	0.722892
75	0.724915
76	0.726031
77	0.727140
78	0.728547
79	0.729654
80	0.732454
81	0.734127
82	0.735989
83	0.736857
84	0.738692
85	0.738330
86	0.738638
87	0.738785
88	0.739619
89	0.740812
90	0.740825
91	0.741871
92	0.743054
93	0.744562
94	0.744980
95	0.745263
96	0.745692
97	0.746274
98	0.746522
99	0.746691
100	0.746344
101	0.746540
102	0.746740
103	0.747270
104	0.747350
105	0.747770
106	0.748105
107	0.748115
108	0.748302
109	0.748515
110	0.748622
111	0.748850
112	0.748850
113	0.748935
114	0.749360
115	0.749727
116	0.750818
117	0.751388
118	0.751385
119	0.751385
120	0.751385
121	0.751573
122	0.751652
123	0.751957
124	0.751863
125	0.752167
126	0.752206
127	0.752410
128	0.752598
129	0.752795
130	0.752795
131	0.752830
132	0.752982
133	0.753216
134	0.753151
135	0.752977
136	0.753370
137	0.753559
138	0.753875
139	0.753892
140	0.753984
141	0.754167
142	0.754167
143	0.754569
144	0.754689
145	0.755025
146	0.755213
147	0.755034
148	0.755227
149	0.755224
150	0.755224
151	0.755246
152	0.755246
153	0.755246
154	0.755628
155	0.755828
156	0.755866
157	0.755866
158	0.755726
159	0.756231
160	0.756642
161	0.756642
162	0.756880
163	0.756880
164	0.756884
165	0.756941
166	0.756941
167	0.757141
168	0.757151
169	0.757151
170	0.756981
171	0.757329
172	0.757329
173	0.757418
174	0.757418
175	0.757418
176	0.757601
177	0.757601
178	0.757601
179	0.757608
180	0.757608
181	0.757777
182	0.757812
183	0.757812
184	0.757812
185	0.757643
186	0.757643
187	0.757643
188	0.757646
189	0.757646
190	0.757982
191	0.757982
192	0.758722
193	0.758866
194	0.759039
195	0.759041
196	0.759041
197	0.759041
198	0.759041
199	0.758896
200	0.758896
201	0.758622
202	0.758813
203	0.758813
204	0.758813
205	0.758969
206	0.758969
207	0.759144
208	0.759487
209	0.759487
210	0.759487
211	0.759487
212	0.759487
213	0.759487
214	0.759487
215	0.759487
216	0.759504
217	0.759681
218	0.759681
219	0.759681
220	0.759856
221	0.759856
222	0.759856
223	0.759856
224	0.759856
225	0.759856
226	0.759763
227	0.759763
228	0.759763
229	0.759763
230	0.759763
231	0.759589
232	0.760380
233	0.760380
234	0.760206
235	0.760206
236	0.760206
237	0.760206
238	0.760343
239	0.760710
240	0.760710
241	0.760710
242	0.760710
243	0.760710
244	0.760710
245	0.760710
246	0.760710
247	0.760710
248	0.761059
249	0.760747
250	0.760851
251	0.760851
252	0.760851
253	0.760851
254	0.760851
255	0.760851
256	0.761041
257	0.761041
258	0.760937
259	0.761118
260	0.761118
261	0.761122
262	0.761132
263	0.761152
264	0.761152
265	0.761152
266	0.760906
267	0.760900
268	0.760900
269	0.760900
270	0.760900
271	0.760900
272	0.760900
273	0.760933
274	0.760752
275	0.760578
276	0.760834
277	0.760834
278	0.761074
279	0.761074
280	0.761255
281	0.761255
282	0.761255
283	0.761255
284	0.761255
285	0.761260
286	0.761260
287	0.761269
288	0.761269
289	0.761269
290	0.761289
291	0.761290
292	0.761290
293	0.761290
294	0.761290
295	0.760957
296	0.760957
297	0.760961
298	0.760961
299	0.760961
300	0.760961
301	0.760961
302	0.760961
303	0.760991
304	0.760991
305	0.760835
306	0.760665
307	0.760844
308	0.760844
309	0.760844
310	0.760667
311	0.760667
312	0.760667
313	0.760667
314	0.760667
315	0.760667
316	0.760667
317	0.760667
318	0.760667
319	0.760688
320	0.760688
321	0.760688
322	0.760688
323	0.760688
324	0.760688
325	0.760688
326	0.760688
327	0.760688
328	0.760688
329	0.760688
330	0.760699
331	0.760699
332	0.760699
333	0.760555
334	0.760555
335	0.760551
336	0.760551
337	0.760551
338	0.760551
339	0.760551
340	0.760551
341	0.760551
342	0.760420
343	0.760420
344	0.760420
345	0.760420
346	0.760624
347	0.760624
348	0.760624
349	0.760471
350	0.760471
351	0.760471
352	0.760518
353	0.760565
354	0.760259
355	0.760259
356	0.760324
357	0.760324
358	0.760324
359	0.760324
360	0.760324
361	0.760324
362	0.760324
363	0.760324
364	0.760324
365	0.760548
366	0.760749
367	0.760749
368	0.760749
369	0.760962
370	0.760962
371	0.760962
372	0.760962
373	0.760961
374	0.761363
375	0.761363
376	0.761363
377	0.761363
378	0.761363
379	0.761185
380	0.761185
381	0.761185
382	0.761185
383	0.761185
384	0.761185
385	0.761185
386	0.761010
387	0.761213
388	0.761213
389	0.761213
390	0.761213
391	0.760876
392	0.760876
393	0.760876
394	0.760876
395	0.760876
396	0.760876
397	0.760876
398	0.760876
399	0.760876
400	0.760876
401	0.760876
402	0.760876
403	0.760937
404	0.760937
405	0.760937
406	0.760937
407	0.760937
408	0.760937
409	0.760937
410	0.760937
411	0.760937
412	0.760937
413	0.760937
414	0.760937
415	0.760937
416	0.760937
417	0.760937
418	0.760937
419	0.760937
420	0.760955
421	0.760955
422	0.760955
423	0.760955
424	0.760842
425	0.760842
426	0.760698
427	0.760697
428	0.760697
429	0.760697
430	0.760697
431	0.760697
432	0.760697
433	0.760537
434	0.760537
435	0.760537
436	0.760824
437	0.760839
438	0.760839
439	0.760839
440	0.760839
441	0.760699
442	0.760699
443	0.760699
444	0.760702
445	0.760525
446	0.760525
447	0.760525
448	0.760525
449	0.760525
450	0.760525
451	0.760525
452	0.760365
453	0.760365
454	0.760365
455	0.760365
456	0.760365
457	0.760365
458	0.760365
459	0.760554
460	0.760554
461	0.760554
462	0.760714
463	0.760554
464	0.760554
465	0.760554
466	0.760554
467	0.760554
468	0.760554
469	0.760554
470	0.760554
471	0.760554
472	0.760554
473	0.760554
474	0.760554
475	0.760554
476	0.760554
477	0.760732
478	0.760732
479	0.760893
480	0.760733
481	0.760733
482	0.760733
483	0.760733
484	0.760733
485	0.760733
486	0.760733
487	0.760733
488	0.760733
489	0.760733
490	0.760733
491	0.760733
492	0.760733
493	0.760733
494	0.760558
495	0.760558
496	0.760558
497	0.760398
498	0.760270
499	0.760270
500	0.760270
501	0.760270
502	0.760270
503	0.760270
504	0.760270
505	0.760270
506	0.760270
507	0.760457
508	0.760457
509	0.760457
510	0.760457
511	0.760457
512	0.760457
513	0.760457
514	0.760457
515	0.760457
516	0.760457
517	0.760457
518	0.760457
519	0.760457
520	0.760309
521	0.760447
522	0.760459
523	0.760459
524	0.760459
525	0.760459
526	0.760459
527	0.760459
528	0.760459
529	0.760459
530	0.760459
531	0.760459
532	0.760459
533	0.760459
534	0.760459
535	0.760459
536	0.760459
537	0.760459
538	0.760459
539	0.760637
540	0.760637
541	0.760830
542	0.760830
543	0.760830
544	0.760830
545	0.760830
546	0.760830
547	0.760830
548	0.760690
549	0.760690
550	0.760690
551	0.760690
552	0.760690
553	0.760690
554	0.760512
555	0.760512
556	0.760512
557	0.760512
558	0.760514
559	0.760514
560	0.760514
561	0.760514
562	0.760514
563	0.760514
564	0.760362
565	0.760362
566	0.760362
567	0.760362
568	0.760362
569	0.760362
570	0.760362
571	0.760362
572	0.760362
573	0.760362
574	0.760362
575	0.760362
576	0.760362
577	0.760362
578	0.760362
579	0.760362
580	0.760362
581	0.760362
582	0.760362
583	0.760362
584	0.760362
585	0.760680
586	0.760680
587	0.760680
588	0.760680
589	0.760680
590	0.760680
591	0.760680
592	0.760680
593	0.760858
594	0.760858
595	0.760858
596	0.760858
597	0.760858
598	0.760858
599	0.760858
600	0.760858
601	0.760858
602	0.760858
603	0.760858
604	0.760858
605	0.760723
606	0.760723
607	0.760723
608	0.760902
609	0.760902
610	0.760902
611	0.760902
612	0.760902
613	0.760902
614	0.760902
615	0.760902
616	0.760902
617	0.760902
618	0.760902
619	0.760902
620	0.760902
621	0.760902
622	0.760902
623	0.760905
624	0.760905
625	0.760905
626	0.760905
627	0.760905
628	0.760905
629	0.760905
630	0.760905
631	0.760905
632	0.760905
633	0.760905
634	0.760905
635	0.760905
636	0.760905
637	0.760905
638	0.760905
639	0.760905
640	0.760905
641	0.760905
642	0.760905
643	0.760905
644	0.760905
645	0.760905
646	0.760905
647	0.760905
648	0.760905
649	0.760905
650	0.760905
651	0.760905
652	0.760905
653	0.760905
654	0.760905
655	0.760905
656	0.760932
657	0.760932
658	0.760932
659	0.760932
660	0.760932
661	0.760932
662	0.760932
663	0.760932
664	0.760932
665	0.760959
666	0.760959
667	0.760959
668	0.760959
669	0.760959
670	0.760959
671	0.760959
672	0.760959
673	0.760959
674	0.760962
675	0.760962
676	0.760962
677	0.760962
678	0.761169
679	0.761038
680	0.761038
681	0.761038
682	0.761038
683	0.761038
684	0.761038
685	0.761038
686	0.761038
687	0.761038
688	0.761038
689	0.761038
690	0.761038
691	0.761038
692	0.761038
693	0.761038
694	0.761216
695	0.761216
696	0.761216
697	0.761216
698	0.761216
699	0.761222
700	0.761222
701	0.761222
702	0.761222
703	0.761222
704	0.761222
705	0.761222
706	0.761222
707	0.761222
708	0.761222
709	0.761222
710	0.761222
711	0.761222
712	0.761222
713	0.761222
714	0.761220
715	0.761223
716	0.761223
717	0.761223
718	0.761223
719	0.761223
720	0.761400
721	0.761578
722	0.761400
723	0.761552
724	0.761552
725	0.761549
726	0.761549
727	0.761549
728	0.761549
729	0.761549
730	0.761553
731	0.761553
732	0.761553
733	0.761553
734	0.761553
735	0.761553
736	0.761553
737	0.761553
738	0.761553
739	0.761553
740	0.761553
741	0.761553
742	0.761553
743	0.761553
744	0.761553
745	0.761553
746	0.761553
747	0.761553
748	0.761553
749	0.761553
750	0.761553
751	0.761553
752	0.761553
753	0.761553
754	0.761553
755	0.761553
756	0.761553
757	0.761553
758	0.761553
759	0.761553
760	0.761401
761	0.761401
762	0.761401
763	0.761401
764	0.761401
765	0.761401
766	0.761401
767	0.761401
768	0.761401
769	0.761401
770	0.761401
771	0.761401
772	0.761589
773	0.761589
774	0.761589
775	0.761589
776	0.761589
777	0.761589
778	0.761589
779	0.761589
780	0.761429
781	0.761268
782	0.761268
783	0.761268
784	0.761268
785	0.761268
786	0.761268
787	0.761268
788	0.761268
789	0.761269
790	0.761269
791	0.761269
792	0.761269
793	0.761269
794	0.761421
795	0.761421
796	0.761421
797	0.761421
798	0.761421
799	0.761421
800	0.761421
801	0.761421
802	0.761421
803	0.761421
804	0.761421
805	0.761421
806	0.761421
807	0.761421
808	0.761421
809	0.761421
810	0.761421
811	0.761421
812	0.761421
813	0.761269
814	0.761269
815	0.761430
816	0.761430
817	0.761430
818	0.761430
819	0.761430
820	0.761430
821	0.761430
822	0.761430
823	0.761430
824	0.761430
825	0.761430
826	0.761430
827	0.761608
828	0.761468
829	0.761468
830	0.761468
831	0.761468
832	0.761468
833	0.761468
834	0.761468
835	0.761468
836	0.761468
837	0.761468
838	0.761472
839	0.761296
840	0.761296
841	0.761296
842	0.761296
843	0.761296
844	0.761296
845	0.761296
846	0.761296
847	0.761448
848	0.761448
849	0.761444
850	0.761444
851	0.761444
852	0.761444
853	0.761444
854	0.761444
855	0.761471
856	0.761471
857	0.761469
858	0.761469
859	0.761469
860	0.761468
861	0.761468
862	0.761468
863	0.761468
864	0.761468
865	0.761495
866	0.761495
867	0.761361
868	0.761361
869	0.761361
870	0.761361
871	0.761361
872	0.761361
873	0.761361
874	0.761361
875	0.761217
876	0.761217
877	0.761064
878	0.761064
879	0.761064
880	0.761217
881	0.761217
882	0.761217
883	0.761217
884	0.761217
885	0.761217
886	0.761217
887	0.761221
888	0.761221
889	0.761221
890	0.761221
891	0.761221
892	0.761221
893	0.761221
894	0.761221
895	0.761221
896	0.761221
897	0.761221
898	0.761217
899	0.761217
900	0.761217
901	0.761217
902	0.761217
903	0.761217
904	0.761217
905	0.761217
906	0.761217
907	0.761217
908	0.761062
909	0.761062
910	0.761062
911	0.761062
912	0.761062
913	0.761062
914	0.761217
915	0.761062
916	0.761062
917	0.761062
918	0.761062
919	0.761062
920	0.761062
921	0.761062
922	0.761062
923	0.761062
924	0.761062
925	0.760953
926	0.760953
927	0.760953
928	0.760953
929	0.760953
930	0.760953
931	0.760953
932	0.760953
933	0.760953
934	0.760953
935	0.760953
936	0.760953
937	0.760953
938	0.760953
939	0.760953
940	0.760953
941	0.760953
942	0.760953
943	0.760953
944	0.760953
945	0.760954
946	0.760954
947	0.760954
948	0.760802
949	0.761121
950	0.761121
951	0.761121
952	0.761121
953	0.761121
954	0.761121
955	0.761121
956	0.761121
957	0.761121
958	0.761121
959	0.761121
960	0.761121
961	0.761121
962	0.761121
963	0.761121
964	0.761121
965	0.761228
966	0.761101
967	0.761101
968	0.760993
969	0.761101
970	0.761101
971	0.760993
972	0.760993
973	0.760993
974	0.760993
975	0.760993
976	0.760993
977	0.760993
978	0.760993
979	0.760993
980	0.760847
981	0.760847
982	0.760847
983	0.760847
984	0.760847
985	0.760847
986	0.760847
987	0.760847
988	0.760847
989	0.760847
990	0.760847
991	0.760847
992	0.760847
993	0.760847
994	0.760847
995	0.760847
996	0.760847
997	0.760847
998	0.760847
999	0.760847
1000	0.760847


==> results/modularity-cora-ucode-epochs.csv <==
X	Y
1	0.156730
2	0.145267
3	0.144560
4	0.151433
5	0.163279
6	0.166571
7	0.173862
8	0.181576
9	0.182594
10	0.192717
11	0.191495
12	0.189373
13	0.198391
14	0.202688
15	0.211117
16	0.213793
17	0.222028
18	0.232560
19	0.230831
20	0.237993
21	0.252074
22	0.262677
23	0.273764
24	0.280568
25	0.292769
26	0.301562
27	0.310429
28	0.312875
29	0.318687
30	0.339677
31	0.351820
32	0.360679
33	0.362602
34	0.371272
35	0.371963
36	0.374140
37	0.374820
38	0.390823
39	0.400310
40	0.412527
41	0.417349
42	0.417979
43	0.418378
44	0.414554
45	0.413235
46	0.419071
47	0.420761
48	0.431340
49	0.433583
50	0.432164
51	0.428794
52	0.432509
53	0.426226
54	0.434312
55	0.429324
56	0.436003
57	0.439184
58	0.441792
59	0.451904
60	0.468042
61	0.468220
62	0.468302
63	0.474333
64	0.468365
65	0.480225
66	0.470014
67	0.477096
68	0.474892
69	0.472644
70	0.484944
71	0.497086
72	0.498457
73	0.495047
74	0.496063
75	0.508240
76	0.515889
77	0.511302
78	0.538315
79	0.548784
80	0.561709
81	0.544382
82	0.514237
83	0.508233
84	0.508138
85	0.528098
86	0.560681
87	0.572039
88	0.571479
89	0.562302
90	0.551826
91	0.537070
92	0.528591
93	0.533300
94	0.565991
95	0.555852
96	0.523285
97	0.483778
98	0.480755
99	0.499780
100	0.520859
101	0.510953
102	0.480827
103	0.498902
104	0.522588
105	0.513457
106	0.508500
107	0.502684
108	0.483872
109	0.515522
110	0.551211
111	0.553628
112	0.570276
113	0.559967
114	0.561797
115	0.572160
116	0.579141
117	0.585598
118	0.563776
119	0.584402
120	0.564327
121	0.559850
122	0.568041
123	0.591571
124	0.558489
125	0.552497
126	0.592595
127	0.588680
128	0.613033
129	0.623746
130	0.602454
131	0.583918
132	0.560983
133	0.569153
134	0.574330
135	0.557787
136	0.568235
137	0.553428
138	0.567731
139	0.562906
140	0.575146
141	0.519285
142	0.538158
143	0.562195
144	0.546371
145	0.565753
146	0.589424
147	0.622239
148	0.633409
149	0.600355
150	0.590640
151	0.565826
152	0.574077
153	0.592110
154	0.623700
155	0.612158
156	0.628664
157	0.640038
158	0.632773
159	0.647197
160	0.626006
161	0.607000
162	0.632913
163	0.626656
164	0.594951
165	0.605473
166	0.625852
167	0.612345
168	0.556949
169	0.569399
170	0.557697
171	0.558556
172	0.570484
173	0.581376
174	0.598794
175	0.578647
176	0.567532
177	0.610378
178	0.622391
179	0.599403
180	0.600618
181	0.636345
182	0.611868
183	0.607122
184	0.627784
185	0.620918
186	0.636592
187	0.641403
188	0.647982
189	0.651539
190	0.620076
191	0.611447
192	0.592325
193	0.584419
194	0.606396
195	0.664727
196	0.658836
197	0.634757
198	0.652805
199	0.679791
200	0.689004
201	0.645463
202	0.634469
203	0.605012
204	0.641512
205	0.668124
206	0.673151
207	0.694511
208	0.699651
209	0.690182
210	0.678883
211	0.677530
212	0.688628
213	0.676974
214	0.634670
215	0.653548
216	0.657876
217	0.653860
218	0.671239
219	0.695266
220	0.669408
221	0.662316
222	0.676762
223	0.690876
224	0.683138
225	0.669286
226	0.639265
227	0.646431
228	0.672006
229	0.675771
230	0.659370
231	0.682799
232	0.701675
233	0.691049
234	0.701197
235	0.692001
236	0.696818
237	0.685340
238	0.678344
239	0.641485
240	0.602629
241	0.605668
242	0.664569
243	0.638082
244	0.667489
245	0.619108
246	0.665817
247	0.664660
248	0.685985
249	0.686912
250	0.723860
251	0.725408
252	0.730487
253	0.729195
254	0.735073
255	0.736030
256	0.724450
257	0.723538
258	0.712605
259	0.692947
260	0.717021
261	0.724815
262	0.715318
263	0.694756
264	0.691642
265	0.696670
266	0.668458
267	0.706037
268	0.693414
269	0.694069
270	0.685772
271	0.682288
272	0.683331
273	0.684424
274	0.654878
275	0.680244
276	0.670695
277	0.672554
278	0.691431
279	0.671642
280	0.659990
281	0.694538
282	0.684586
283	0.679220
284	0.675909
285	0.675653
286	0.681924
287	0.642123
288	0.664213
289	0.703096
290	0.732686
291	0.754286
292	0.763197
293	0.749704
294	0.718822
295	0.738353
296	0.745238
297	0.731462
298	0.749405
299	0.753190
300	0.748313
301	0.761393
302	0.761930
303	0.768328
304	0.766776
305	0.744120
306	0.750752
307	0.764981
308	0.767657
309	0.765505
310	0.755275
311	0.743618
312	0.744287
313	0.744920
314	0.759681
315	0.762000
316	0.746675
317	0.719839
318	0.743346
319	0.751770
320	0.729474
321	0.717963
322	0.716282
323	0.737679
324	0.759478
325	0.766931
326	0.749519
327	0.713588
328	0.715893
329	0.755801
330	0.741704
331	0.745042
332	0.721676
333	0.751562
334	0.758669
335	0.758320
336	0.729958
337	0.726898
338	0.735339
339	0.733502
340	0.717041
341	0.727055
342	0.745466
343	0.738555
344	0.720771
345	0.716149
346	0.729464
347	0.744340
348	0.725097
349	0.744272
350	0.757296
351	0.767754
352	0.761771
353	0.760714
354	0.770753
355	0.763455
356	0.743013
357	0.777088
358	0.769292
359	0.733782
360	0.738734
361	0.745328
362	0.773892
363	0.774806
364	0.749013
365	0.763594
366	0.772950
367	0.763944
368	0.771740
369	0.771470
370	0.755581
371	0.748531
372	0.738012
373	0.750624
374	0.738586
375	0.773523
376	0.778159
377	0.771973
378	0.763214
379	0.765654
380	0.751856
381	0.739037
382	0.749159
383	0.736537
384	0.775215
385	0.773940
386	0.780654
387	0.785713
388	0.767236
389	0.778344
390	0.782814
391	0.787157
392	0.787552
393	0.779522
394	0.774407
395	0.766990
396	0.742473
397	0.731304
398	0.749362
399	0.759609
400	0.762111
401	0.735845
402	0.771766
403	0.763443
404	0.746973
405	0.739254
406	0.744933
407	0.728811
408	0.741037
409	0.746362
410	0.744447
411	0.756291
412	0.753482
413	0.731513
414	0.728389
415	0.721964
416	0.739382
417	0.739442
418	0.780145
419	0.785328
420	0.776882
421	0.794649
422	0.785699
423	0.774073
424	0.784728
425	0.787488
426	0.766984
427	0.748933
428	0.776199
429	0.778429
430	0.781431
431	0.777255
432	0.761096
433	0.766513
434	0.777021
435	0.736883
436	0.723489
437	0.736500
438	0.728211
439	0.747831
440	0.760553
441	0.766373
442	0.774291
443	0.770396
444	0.787258
445	0.772702
446	0.759035
447	0.764596
448	0.786139
449	0.791855
450	0.794475
451	0.792054
452	0.767754
453	0.793748
454	0.793316
455	0.788504
456	0.787794
457	0.768065
458	0.771236
459	0.771289
460	0.768129
461	0.775958
462	0.776275
463	0.771855
464	0.771184
465	0.767464
466	0.771298
467	0.764561
468	0.787504
469	0.775100
470	0.777732
471	0.763795
472	0.768482
473	0.767045
474	0.754030
475	0.788079
476	0.793398
477	0.791166
478	0.782921
479	0.786550
480	0.763802
481	0.756916
482	0.788664
483	0.783220
484	0.780312
485	0.781995
486	0.778719
487	0.793073
488	0.798000
489	0.779785
490	0.787548
491	0.796338
492	0.791890
493	0.789239
494	0.796440
495	0.794552
496	0.777298
497	0.785852
498	0.787613
499	0.789134
500	0.788668
501	0.793725
502	0.789628
503	0.796029
504	0.792994
505	0.791222
506	0.786104
507	0.780135
508	0.767028
509	0.749393
510	0.765699
511	0.781168
512	0.790046
513	0.786391
514	0.788920
515	0.787710
516	0.788045
517	0.792666
518	0.793681
519	0.797882
520	0.797297
521	0.792177
522	0.793304
523	0.798387
524	0.797214
525	0.787925
526	0.790846
527	0.799169
528	0.799390
529	0.781154
530	0.797904
531	0.794298
532	0.790190
533	0.790537
534	0.787728
535	0.797220
536	0.801970
537	0.801742
538	0.803035
539	0.797048
540	0.785863
541	0.767841
542	0.766963
543	0.773910
544	0.767568
545	0.762888
546	0.769559
547	0.782764
548	0.783521
549	0.783252
550	0.780833
551	0.774218
552	0.769507
553	0.783953
554	0.793827
555	0.797311
556	0.795719
557	0.798632
558	0.798833
559	0.802504
560	0.803184
561	0.801505
562	0.797325
563	0.797200
564	0.798887
565	0.797333
566	0.792746
567	0.782546
568	0.786476
569	0.787316
570	0.775565
571	0.778512
572	0.788916
573	0.778362
574	0.794199
575	0.803000
576	0.801303
577	0.800613
578	0.799049
579	0.776715
580	0.776295
581	0.768522
582	0.773253
583	0.788133
584	0.799116
585	0.800882
586	0.801792
587	0.766803
588	0.760784
589	0.767711
590	0.774957
591	0.790610
592	0.791432
593	0.795209
594	0.796292
595	0.795349
596	0.796086
597	0.797023
598	0.781840
599	0.779321
600	0.790175
601	0.795416
602	0.796171
603	0.795561
604	0.792186
605	0.779046
606	0.792250
607	0.790293
608	0.784492
609	0.768717
610	0.786400
611	0.796361
612	0.796285
613	0.792342
614	0.794737
615	0.795483
616	0.790066
617	0.787665
618	0.791118
619	0.784296
620	0.787890
621	0.777537
622	0.779915
623	0.793044
624	0.794172
625	0.794847
626	0.797649
627	0.795330
628	0.796223
629	0.796147
630	0.781664
631	0.787237
632	0.784102
633	0.782127
634	0.796468
635	0.796202
636	0.793111
637	0.792526
638	0.792803
639	0.786726
640	0.779854
641	0.797170
642	0.788018
643	0.776269
644	0.783628
645	0.771972
646	0.779660
647	0.792004
648	0.793006
649	0.788759
650	0.787577
651	0.788240
652	0.787155
653	0.781212
654	0.789909
655	0.785206
656	0.789491
657	0.791397
658	0.796106
659	0.799964
660	0.800599
661	0.790509
662	0.781190
663	0.797802
664	0.799974
665	0.794863
666	0.777539
667	0.775524
668	0.800316
669	0.804119
670	0.806079
671	0.804283
672	0.801750
673	0.798436
674	0.794875
675	0.795659
676	0.790660
677	0.779039
678	0.781792
679	0.779903
680	0.780303
681	0.790266
682	0.800187
683	0.801495
684	0.802707
685	0.793077
686	0.792814
687	0.793010
688	0.787424
689	0.786136
690	0.795088
691	0.803205
692	0.799294
693	0.785691
694	0.801865
695	0.805656
696	0.805469
697	0.802614
698	0.785568
699	0.772990
700	0.779591
701	0.780020
702	0.776065
703	0.770919
704	0.761446
705	0.771899
706	0.756561
707	0.777809
708	0.796225
709	0.797223
710	0.798919
711	0.800154
712	0.797973
713	0.790269
714	0.780629
715	0.786372
716	0.741013
717	0.761552
718	0.767434
719	0.782930
720	0.796587
721	0.800178
722	0.788509
723	0.796538
724	0.803090
725	0.804770
726	0.805194
727	0.802420
728	0.801133
729	0.802577
730	0.800392
731	0.799882
732	0.797669
733	0.795145
734	0.794789
735	0.787817
736	0.771833
737	0.763849
738	0.765257
739	0.755482
740	0.746103
741	0.744940
742	0.741183
743	0.754499
744	0.756954
745	0.764201
746	0.761352
747	0.801197
748	0.805816
749	0.807524
750	0.807332
751	0.807178
752	0.806818
753	0.803367
754	0.797719
755	0.779613
756	0.784484
757	0.798379
758	0.795157
759	0.789709
760	0.793142
761	0.796388
762	0.796819
763	0.794621
764	0.797857
765	0.800240
766	0.802101
767	0.799309
768	0.780351
769	0.797300
770	0.800064
771	0.798290
772	0.784166
773	0.789470
774	0.790998
775	0.774042
776	0.792050
777	0.794816
778	0.796224
779	0.771775
780	0.795400
781	0.803180
782	0.797239
783	0.789915
784	0.794466
785	0.801149
786	0.805762
787	0.805756
788	0.805708
789	0.805924
790	0.806158
791	0.806386
792	0.806153
793	0.803684
794	0.803216
795	0.788009
796	0.794443
797	0.798487
798	0.802235
799	0.801531
800	0.800200
801	0.795820
802	0.793123
803	0.794891
804	0.800852
805	0.797328
806	0.788374
807	0.774064
808	0.781266
809	0.796065
810	0.802331
811	0.801757
812	0.799735
813	0.798483
814	0.799561
815	0.800264
816	0.800159
817	0.790633
818	0.773818
819	0.797758
820	0.801589
821	0.804844
822	0.805828
823	0.805711
824	0.805075
825	0.805724
826	0.802063
827	0.800968
828	0.799931
829	0.798823
830	0.798889
831	0.791096
832	0.777414
833	0.770123
834	0.797417
835	0.803902
836	0.805466
837	0.805283
838	0.805122
839	0.776238
840	0.804388
841	0.804623
842	0.804942
843	0.805350
844	0.805485
845	0.805826
846	0.805474
847	0.806135
848	0.805960
849	0.805594
850	0.805031
851	0.800477
852	0.798187
853	0.803268
854	0.805179
855	0.806131
856	0.805823
857	0.805684
858	0.804317
859	0.804099
860	0.804063
861	0.800900
862	0.795946
863	0.804463
864	0.804142
865	0.801671
866	0.802194
867	0.791832
868	0.797595
869	0.798973
870	0.799079
871	0.803200
872	0.802276
873	0.803406
874	0.804191
875	0.802725
876	0.797924
877	0.792866
878	0.801976
879	0.801665
880	0.802979
881	0.802051
882	0.803717
883	0.803864
884	0.805160
885	0.805007
886	0.803782
887	0.801751
888	0.799217
889	0.797462
890	0.787861
891	0.781694
892	0.781913
893	0.777582
894	0.774434
895	0.772420
896	0.772606
897	0.774765
898	0.773213
899	0.772746
900	0.777750
901	0.801387
902	0.804160
903	0.805247
904	0.805677
905	0.805660
906	0.804583
907	0.804089
908	0.805173
909	0.804964
910	0.803863
911	0.800556
912	0.791930
913	0.790855
914	0.755783
915	0.764938
916	0.786113
917	0.798377
918	0.799126
919	0.798235
920	0.796720
921	0.797883
922	0.799462
923	0.799270
924	0.799947
925	0.799609
926	0.800900
927	0.800759
928	0.801671
929	0.773050
930	0.804134
931	0.804720
932	0.804382
933	0.804401
934	0.804040
935	0.803639
936	0.802564
937	0.799511
938	0.804193
939	0.804803
940	0.802667
941	0.803152
942	0.802071
943	0.802330
944	0.801366
945	0.800530
946	0.798643
947	0.796014
948	0.788313
949	0.786403
950	0.786089
951	0.793325
952	0.796031
953	0.801593
954	0.796047
955	0.775318
956	0.787100
957	0.801822
958	0.802965
959	0.802301
960	0.801259
961	0.799679
962	0.793688
963	0.787153
964	0.788415
965	0.791764
966	0.794105
967	0.798129
968	0.799466
969	0.793750
970	0.796970
971	0.800675
972	0.800912
973	0.799572
974	0.799615
975	0.798994
976	0.793668
977	0.786871
978	0.785296
979	0.786030
980	0.790667
981	0.794583
982	0.797152
983	0.799325
984	0.798631
985	0.796598
986	0.791585
987	0.785229
988	0.781827
989	0.778621
990	0.779588
991	0.771408
992	0.786899
993	0.794278
994	0.796792
995	0.801464
996	0.802371
997	0.801703
998	0.802258
999	0.802458
1000	0.802689


==> results/nmi-686-threshold.csv <==
Threshold	ONMI
0.4     0
0.9	    8.3
2.4     20.1
4.4     20.1
12.8	21.3
14.8    21.4
16.8    23.3
19.4    23.4
21.4    23.3
23.4	22.6
27.4	22.4
31.4	21.5
33.4	20.7
38.4	18.7
43.4	16.4
1841    0


==> results/nmi-cora-epochs-ucode.csv <==
X	Y
1	0.059711
2	0.065846
3	0.089024
4	0.118615
5	0.134045
6	0.156826
7	0.168628
8	0.175434
9	0.201296
10	0.226240
11	0.247450
12	0.266618
13	0.276704
14	0.292389
15	0.312354
16	0.333562
17	0.349612
18	0.362450
19	0.368639
20	0.373190
21	0.376353
22	0.382034
23	0.393313
24	0.401795
25	0.408267
26	0.416654
27	0.416225
28	0.423740
29	0.429486
30	0.438864
31	0.443537
32	0.447297
33	0.450506
34	0.454615
35	0.455937
36	0.459918
37	0.462233
38	0.461559
39	0.470429
40	0.472196
41	0.479684
42	0.482806
43	0.476787
44	0.477739
45	0.476664
46	0.483446
47	0.488993
48	0.492964
49	0.490195
50	0.491117
51	0.490592
52	0.494914
53	0.494188
54	0.491525
55	0.495522
56	0.497265
57	0.501565
58	0.500927
59	0.499307
60	0.501031
61	0.499032
62	0.500113
63	0.500314
64	0.502184
65	0.499217
66	0.502106
67	0.501937
68	0.510579
69	0.507340
70	0.501917
71	0.505938
72	0.513456
73	0.519214
74	0.519247
75	0.524957
76	0.522980
77	0.519808
78	0.522409
79	0.528660
80	0.529500
81	0.529344
82	0.524242
83	0.527763
84	0.529370
85	0.530896
86	0.527829
87	0.535554
88	0.532698
89	0.530264
90	0.533630
91	0.533937
92	0.533871
93	0.532507
94	0.531508
95	0.535501
96	0.537590
97	0.529815
98	0.528820
99	0.536414
100	0.536781
101	0.536110
102	0.530418
103	0.533145
104	0.538669
105	0.540744
106	0.534447
107	0.534832
108	0.538268
109	0.537803
110	0.534685
111	0.533196
112	0.534984
113	0.538131
114	0.534487
115	0.532897
116	0.535729
117	0.537174
118	0.535294
119	0.537106
120	0.534665
121	0.537636
122	0.535138
123	0.538378
124	0.538574
125	0.539576
126	0.538793
127	0.537411
128	0.537621
129	0.540728
130	0.543017
131	0.540176
132	0.536752
133	0.536636
134	0.540326
135	0.543254
136	0.540138
137	0.535798
138	0.538512
139	0.539533
140	0.539540
141	0.538739
142	0.537198
143	0.538401
144	0.541900
145	0.541066
146	0.540340
147	0.540480
148	0.541263
149	0.540795
150	0.540748
151	0.541430
152	0.538676
153	0.537659
154	0.536260
155	0.533972
156	0.536114
157	0.535588
158	0.538085
159	0.536266
160	0.537305
161	0.540954
162	0.536970
163	0.535351
164	0.536765
165	0.541391
166	0.537929
167	0.535060
168	0.542272
169	0.533840
170	0.534759
171	0.538571
172	0.541896
173	0.534367
174	0.540256
175	0.541173
176	0.540051
177	0.539115
178	0.540831
179	0.540113
180	0.537914
181	0.538287
182	0.537567
183	0.539653
184	0.541013
185	0.539134
186	0.539898
187	0.538198
188	0.541874
189	0.539702
190	0.541851
191	0.537117
192	0.540386
193	0.543273
194	0.542404
195	0.541164
196	0.539993
197	0.543043
198	0.541479
199	0.541801
200	0.540514
201	0.541032
202	0.543034
203	0.540357
204	0.541253
205	0.538652
206	0.543555
207	0.544439
208	0.538609
209	0.539300
210	0.540558
211	0.539615
212	0.538923
213	0.540912
214	0.538689
215	0.541271
216	0.542558
217	0.538586
218	0.538021
219	0.539926
220	0.542266
221	0.538757
222	0.536892
223	0.539848
224	0.542821
225	0.538091
226	0.540240
227	0.543697
228	0.542283
229	0.537203
230	0.541709
231	0.542503
232	0.542806
233	0.537201
234	0.540110
235	0.545674
236	0.542013
237	0.542678
238	0.545635
239	0.549059
240	0.550300
241	0.544368
242	0.549620
243	0.548476
244	0.547732
245	0.544451
246	0.549023
247	0.546660
248	0.547327
249	0.548558
250	0.544995
251	0.543955
252	0.547390
253	0.548281
254	0.541438
255	0.542903
256	0.547052
257	0.545243
258	0.542386
259	0.541843
260	0.549253
261	0.542484
262	0.546003
263	0.550500
264	0.550131
265	0.543889
266	0.544457
267	0.544883
268	0.543902
269	0.541840
270	0.544473
271	0.544813
272	0.542552
273	0.544977
274	0.541700
275	0.542283
276	0.546965
277	0.544659
278	0.540536
279	0.542853
280	0.548413
281	0.540511
282	0.538834
283	0.549760
284	0.547079
285	0.540190
286	0.539682
287	0.545341
288	0.546156
289	0.542065
290	0.542510
291	0.542425
292	0.545097
293	0.545059
294	0.543425
295	0.541628
296	0.544962
297	0.544173
298	0.545664
299	0.545001
300	0.543305
301	0.548216
302	0.547574
303	0.545205
304	0.542630
305	0.543679
306	0.545673
307	0.546574
308	0.542541
309	0.541912
310	0.541721
311	0.546337
312	0.544565
313	0.544456
314	0.542522
315	0.544361
316	0.544445
317	0.540636
318	0.543700
319	0.545592
320	0.544608
321	0.541999
322	0.542687
323	0.544399
324	0.543845
325	0.543745
326	0.543583
327	0.542609
328	0.545087
329	0.542120
330	0.541480
331	0.548427
332	0.544670
333	0.542807
334	0.543476
335	0.544856
336	0.548502
337	0.545155
338	0.540868
339	0.543595
340	0.547183
341	0.544687
342	0.540418
343	0.542947
344	0.545291
345	0.540715
346	0.539045
347	0.543919
348	0.547960
349	0.540084
350	0.539128
351	0.545647
352	0.549105
353	0.543072
354	0.537022
355	0.542830
356	0.543449
357	0.542561
358	0.541159
359	0.538482
360	0.541610
361	0.545120
362	0.541870
363	0.539253
364	0.543528
365	0.547485
366	0.542550
367	0.537225
368	0.542956
369	0.542099
370	0.541510
371	0.537714
372	0.540530
373	0.540794
374	0.540040
375	0.539048
376	0.538795
377	0.538122
378	0.541791
379	0.540143
380	0.538937
381	0.543031
382	0.543998
383	0.539230
384	0.535378
385	0.541954
386	0.544514
387	0.543432
388	0.536596
389	0.542853
390	0.545564
391	0.545352
392	0.543009
393	0.538792
394	0.541899
395	0.541874
396	0.543664
397	0.546073
398	0.542341
399	0.540419
400	0.542603
401	0.542417
402	0.544586
403	0.546571
404	0.545376
405	0.543993
406	0.544655
407	0.544998
408	0.543052
409	0.543899
410	0.544380
411	0.544907
412	0.542879
413	0.543892
414	0.542832
415	0.542114
416	0.545322
417	0.544668
418	0.544493
419	0.543441
420	0.545228
421	0.545487
422	0.542659
423	0.544604
424	0.546429
425	0.539134
426	0.537208
427	0.543694
428	0.545833
429	0.540030
430	0.538646
431	0.544695
432	0.542184
433	0.542962
434	0.542192
435	0.539160
436	0.542611
437	0.545176
438	0.542156
439	0.540926
440	0.546571
441	0.544061
442	0.543582
443	0.544442
444	0.546883
445	0.546947
446	0.541988
447	0.547146
448	0.547207
449	0.541122
450	0.543357
451	0.549164
452	0.542452
453	0.540293
454	0.544238
455	0.542135
456	0.543319
457	0.542957
458	0.541117
459	0.539422
460	0.548720
461	0.542883
462	0.541118
463	0.539696
464	0.544079
465	0.546336
466	0.540416
467	0.539974
468	0.542803
469	0.543991
470	0.545837
471	0.544584
472	0.542928
473	0.540781
474	0.541493
475	0.542725
476	0.542764
477	0.542065
478	0.541991
479	0.543055
480	0.544204
481	0.540962
482	0.541849
483	0.543816
484	0.540139
485	0.538065
486	0.540391
487	0.541341
488	0.535296
489	0.537889
490	0.539961
491	0.539729
492	0.538634
493	0.537120
494	0.540214
495	0.538585
496	0.540349
497	0.539183
498	0.536719
499	0.539370
500	0.539333


==> results/nmi-dim-amazon_photo.csv <==
Dimension	NMI
8	0.558
16	0.592
32	0.642
64	0.641
128	0.643
256	0.645
512	0.51


==> results/nmi-dim-citeseer.csv <==
Dimension	NMI
8	0.380
16	0.384
32	0.374
64	0.383
128	0.392
256	0.425
512	0.41


==> results/nmi-dim.csv <==
Dimension	NMI
8	0.4073406908532521
16	0.48183189989918673
32	0.49573012426642477
64	0.4597824595367376
128	0.5273584960101767
256	0.5805829515293613
512	0.5604052470885169


==> results/nmi-nonoverlapping-CI.csv <==
Data	DGI+kmeans	DMoN	kmeans	MinCut	NOCD-X	UCoDe	Louvian	Louvian-CI	DGI+kmeans-CI	DMON-CI	MinCut-CI	NOCD-X-CI	UCoDe-CI	Kmeans-CI
Cora	55.4	46.3	15	37.1	45.8	57.4	45.6	0.7	0.7	1.3	1.6	1.2	1.0	2.4
Citeseer 	42.5	31.4	22.0	23.1	23.4	41.0	32.7	0.1	1.0	1.4	1.6	1.1	0.9	2.9
Pubmed	30.0	25.1	31	23.6	23.7	25.0	20.1	0.1	0.5	0.8	0.8	0.9	1.4	0
Amz-Pho	15.6	55.0	13.6	0	60.6	67.8	65.2	0.7	3.3	1.4	0	1.2	0.4	1.3
Amz-PC	 11.8	44.3	12	0	46.8	44.4	52.3	0.9	2.6	1.5	0	1.1	0.4	0.6
CoA-CS	67.5	67.7	33.8	68.1	73.6	77.0	57.3	0.3	2.6	1.1	1.1	0.9	2.1	1.4
CoA-Phy	51.0	49.8	20.9	45.9	52.8	57.5	45.7	0.6	2.1	1.4	2.1	0.6	1.9	0




==> results/nmi-nonoverlapping.csv <==
Data	Louvain DGI+kmeans	DMoN	kmeans	MinCut	NOCD-X	UCoDe
Cora	45.6 55.4	46.3	15	37.1	45.8	57.4
Citeseer 32.7	42.5	31.4	22.0	23.1	23.4	41.0
Pubmed	20.1 30	25.1	31	23.6	23.7	25.0
Amz-Pho	65.2 15.6	55.0	13.6	0	60.6	67.8
Amz-PC	52.3 11.8	44.3	12	0	46.8	44.4
CoA-CS	57.3 67.5	67.7	33.8	68.1	73.6	77.0
CoA-Phy	45.7 51.0	49.8	20.9	45.9	52.8	57.5




==> results/nmi-threshold.csv <==
Threshold	ONMI
0.01	18.9
0.05	19.6
0.1	20.7
0.15	20.8
0.2	21.3
0.25	21.01
0.3	20.6
0.35	20.02
0.4	19.02
0.45	18.66
0.5	18.03
0.55	17.5
0.6	17.4
0.65	15.66
0.7	14.3
0.75	12.6
0.8	11.33

==> results/nmi_dmon.csv <==
XY
10.05256661
20.09484511
30.1217264
40.14783207
50.16215077
60.18884431
70.20113802
80.22390332
90.24303223
100.2552408
110.2725158
120.2829158
130.2884352
140.2952871
150.3025411
160.3122011
170.3248851
180.3381157
190.3492137
200.3569704
210.3702755
220.3768721
230.3854545
240.3940171
250.3985224
260.4035784
270.4079696
280.4085764
290.4122251
300.4154908
310.422901
320.4261676
330.4278962
340.4295644
350.4304753
360.4279683
370.4300728
380.4292233
390.4310028
400.4321709
410.4349964
420.4365512
430.4381977
440.4395746
450.4400902
460.440825
470.4411031
480.4402951
490.4408047
500.4418846
510.4418193
520.4420012
530.4424756
540.4445474
550.4455333
560.4458564
570.4452558
580.4451514
590.4471531
600.4456371
610.4456649
620.4450538
630.4463247
640.4463715
650.4469983
660.4466251
670.4478444
680.447861
690.4478854
700.4468958
710.4473397
720.4472339
730.4470213
740.4469741
750.4457622
760.44437
770.44437
780.4439839
790.4427164
800.442671
810.4428835
820.4436235
830.4439961
840.4438223
850.4438223
860.4438223
870.4436506
880.4442099
890.4425556
900.4426022
910.4426022
920.4428426
930.4428426
940.4429726
950.4433773
960.4439159
970.4447607
980.4449114
990.444608
1000.444608
1010.444897
1020.445547
1030.445423
1040.446493
1050.445454
1060.445454
1070.446293
1080.445228
1090.444892
1100.444892
1110.444199
1120.444429
1130.444429
1140.444808
1150.444467
1160.444467
1170.444578
1180.444218
1190.444218
1200.443987
1210.443987
1220.443689
1230.443689
1240.444139
1250.444085
1260.444574
1270.444574
1280.44493
1290.444704
1300.444704
1310.444704
1320.444593
1330.444377
1340.445246
1350.445341
1360.445341
1370.445341
1380.445341
1390.445754
1400.445754
1410.446209
1420.446209
1430.446209
1440.446671
1450.446786
1460.447155
1470.447155
1480.447155
1490.447155
1500.447638
1510.447546
1520.447546
1530.447546
1540.447546
1550.448595
1560.448595
1570.448595
1580.448595
1590.448595
1600.448595
1610.448595
1620.448595
1630.44833
1640.44833
1650.44833
1660.44833
1670.44833
1680.448445
1690.448445
1700.448445
1710.448445
1720.448231
1730.448231
1740.448231
1750.448231
1760.448022
1770.448022
1780.448022
1790.448022
1800.448022
1810.448022
1820.448022
1830.448022
1840.447299
1850.447299
1860.447299
1870.447299
1880.447641
1890.447641
1900.447641
1910.447641
1920.4488
1930.4488
1940.4488
1950.4488
1960.4488
1970.4488
1980.4488
1990.4488
2000.4488
2010.4488
2020.4488
2030.4488
2040.4488
2050.449463
2060.449463
2070.449463
2080.449463
2090.449463
2100.449463
2110.449463
2120.449463
2130.449463
2140.449463
2150.449463
2160.449463
2170.449463
2180.449463
2190.449463
2200.449463
2210.449463
2220.449463
2230.449463
2240.449671
2250.449671
2260.449671
2270.449671
2280.449671
2290.449671
2300.449661
2310.449661
2320.449661
2330.449661
2340.449661
2350.449661
2360.449661
2370.449661
2380.449661
2390.450076
2400.450076
2410.450076
2420.450076
2430.450076
2440.450076
2450.450076
2460.449847
2470.449847
2480.449847
2490.449847
2500.449847
2510.449847
2520.449847
2530.449847
2540.449847
2550.449847
2560.449847
2570.449847
2580.449847
2590.449847
2600.449847
2610.449847
2620.449847
2630.449847
2640.449847
2650.449847
2660.449847
2670.449847
2680.449847
2690.449847
2700.449847
2710.449847
2720.449847
2730.449847
2740.449847
2750.449985
2760.449985
2770.449985
2780.449985
2790.449985
2800.449985
2810.449985
2820.449985
2830.449985
2840.449985
2850.449985
2860.449985
2870.449283
2880.449283
2890.449283
2900.449283
2910.449283
2920.449283
2930.449283
2940.449966
2950.450083
2960.450083
2970.450083
2980.450083
2990.450083
3000.450083
3010.449931
3020.449931
3030.449931
3040.449931
3050.449931
3060.449931
3070.449931
3080.449931
3090.449931
3100.449931
3110.449931
3120.449931
3130.449931
3140.449931
3150.449931
3160.449931
3170.449931
3180.449931
3190.449287
3200.449287
3210.449287
3220.449287
3230.449287
3240.449121
3250.449121
3260.449121
3270.449121
3280.449121
3290.449121
3300.449121
3310.449121
3320.449121
3330.449121
3340.449121
3350.449121
3360.449121
3370.449121
3380.449121
3390.449121
3400.449121
3410.449121
3420.449121
3430.449121
3440.449121
3450.449121
3460.449121
3470.449121
3480.449121
3490.449121
3500.449121
3510.449121
3520.449121
3530.449121
3540.449121
3550.449121
3560.449121
3570.449121
3580.449121
3590.449121
3600.449121
3610.449121
3620.449121
3630.449121
3640.449121
3650.449121
3660.449121
3670.449121
3680.448264
3690.448577
3700.448577
3710.448577
3720.448577
3730.448577
3740.448577
3750.448577
3760.448577
3770.448577
3780.448577
3790.448577
3800.448577
3810.448577
3820.448577
3830.448577
3840.447893
3850.448308
3860.448308
3870.448308
3880.448308
3890.448308
3900.448308
3910.448308
3920.448308
3930.448308
3940.448308
3950.448308
3960.448626
3970.448626
3980.448626
3990.448626
4000.448626
4010.448626
4020.448626
4030.448626
4040.448626
4050.448626
4060.448626
4070.448626
4080.448626
4090.448626
4100.448626
4110.448626
4120.448626
4130.448626
4140.448626
4150.448626
4160.448626
4170.448626
4180.448626
4190.448626
4200.448626
4210.448626
4220.448626
4230.448626
4240.448626
4250.448626
4260.448626
4270.448626
4280.448626
4290.448626
4300.448626
4310.448626
4320.448626
4330.448626
4340.448626
4350.448626
4360.448626
4370.448626
4380.448626
4390.448626
4400.448626
4410.447757
4420.447757
4430.447757
4440.447757
4450.447757
4460.447757
4470.447757
4480.447757
4490.447757
4500.447757
4510.447757
4520.447757
4530.447757
4540.447757
4550.447757
4560.447757
4570.447757
4580.447757
4590.447757
4600.447757
4610.447757
4620.447757
4630.447757
4640.447757
4650.447757
4660.447757
4670.447757
4680.447757
4690.447757
4700.447757
4710.447757
4720.447757
4730.447757
4740.447757
4750.447757
4760.447757
4770.447757
4780.447757
4790.447757
4800.447757
4810.448062
4820.448062
4830.448062
4840.448062
4850.448062
4860.448062
4870.448062
4880.448062
4890.448062
4900.448062
4910.448062
4920.448062
4930.448062
4940.448062
4950.448062
4960.448062
4970.448062
4980.448062
4990.448062
5000.448062

==> results/nmi_modul_amazonphoto_dmon.csv <==
epoch,nmi,modularity
0.0,0.12576454139701665,0.2628911206270205
1.0,0.052120622504511896,0.10783778239675884
2.0,0.08526420128328684,0.21336607440905386
3.0,0.0036375368112718355,0.0007714378889040852
4.0,0.11285854839026928,0.2637349510171329
5.0,0.010393511806957485,0.012447206377575262
6.0,0.03186044426263125,0.05230104826207434
7.0,0.02232869528625759,0.044638356616815145
8.0,0.027864872368985955,0.026885901410220573
9.0,0.09001975898282796,0.2193663268230016
10.0,0.02289894150600425,0.017090898303894285
11.0,0.10959032480962726,0.2649390166057344
12.0,0.09089397332215501,0.25675092907145525
13.0,0.00839325039807832,0.0053014145454171584
14.0,0.11647153690667578,0.32154684838749387
15.0,0.1059336600624992,0.2317760755793936
16.0,0.13852095933234276,0.3307947347971274
17.0,0.12183145986964757,0.34677779700319805
18.0,0.04665733201402253,0.012847654846327649
19.0,0.11048706796007898,0.3273088676852462
20.0,0.14875545032259305,0.36012760103755687
21.0,0.14092526894892957,0.3357555121319309
22.0,0.11781179486035204,0.3270168374905607
23.0,0.09574857120379973,0.18722663663693764
24.0,0.13481105439183408,0.3336625052756061
25.0,0.1360222703499212,0.34438255982559296
26.0,0.132231937728853,0.3269024500001384
27.0,0.13088112245664857,0.3223064481874163
28.0,0.13229483933922118,0.2965027703198806
29.0,0.1426578280928441,0.31648864329983495
30.0,0.13872135934280974,0.3200264607973583
31.0,0.13898636615292728,0.3148328371717814
32.0,0.15436165656307643,0.3265236994213454
33.0,0.12490776012572846,0.1547166294451456
34.0,0.1537651658825031,0.3160282329846725
35.0,0.14256093750340587,0.30795205676186077
36.0,0.13605787337163658,0.31066808276317376
37.0,0.13947696103121068,0.3103226863720756
38.0,0.14696223234993624,0.3144896939843407
39.0,0.14988513716925883,0.3126372699639036
40.0,0.1454733537865878,0.3076890684940169
41.0,0.13667719364052852,0.3052160100305014
42.0,0.13826061908055187,0.30774556157739064
43.0,0.15424762293244648,0.3152741056245464
44.0,0.1889916784234441,0.38042592447598983
45.0,0.2058905404988614,0.39376669762318833
46.0,0.17830116836525461,0.332272017657455
47.0,0.14974142534380766,0.3151528948574541
48.0,0.13222209168992075,0.3063701813350952
49.0,0.13536611659674214,0.3074672809446244
50.0,0.1684533851851679,0.3220528648063678
51.0,0.21014710054308908,0.4099413909144855
52.0,0.21960097209211477,0.4217679754949086
53.0,0.20921122393610236,0.3918924187773315
54.0,0.17472194899975443,0.32585053757984406
55.0,0.15255320935937386,0.30967667950110167
56.0,0.15673442335729268,0.31030724763419065
57.0,0.18539706421374677,0.34044409758097516
58.0,0.21930585639959582,0.41757429660668244
59.0,0.23483418460451597,0.44403402913924983
60.0,0.23593589532804068,0.44526073011216766
61.0,0.21948805300248597,0.41776464241035427
62.0,0.19720552100673117,0.373883520999059
63.0,0.20041184238946902,0.3781008163726005
64.0,0.22075402944177608,0.42527898929763386
65.0,0.23990825184433753,0.45224042812010246
66.0,0.2556431347289166,0.47164641391480194
67.0,0.2580380760037594,0.47459125302854566
68.0,0.2459961308651594,0.4645288377605184
69.0,0.23833301205412186,0.46126988764735877
70.0,0.23966555349149932,0.4666973749551247
71.0,0.247343593179199,0.4765128889786082
72.0,0.2612923102886059,0.48956024906759155
73.0,0.2703197752391287,0.4952734020837015
74.0,0.27223119831774567,0.49855705628028624
75.0,0.26900023331233797,0.498301920599677
76.0,0.26559948842451647,0.4976695739939093
77.0,0.2684340929554424,0.49718111486895666
78.0,0.27253874491998775,0.500100158861086
79.0,0.2761727624603437,0.5040707051288132
80.0,0.28533604697551473,0.5120795847710832
81.0,0.2903725621254845,0.517361138089861
82.0,0.2922829145281896,0.5183822184337452
83.0,0.29240129737540643,0.5193424628603012
84.0,0.28975139652334797,0.5171356532301749
85.0,0.2907371779095103,0.517369469623383
86.0,0.29426077535824835,0.5210823754449696
87.0,0.2986567153198712,0.5253286653110164
88.0,0.30549311182775896,0.5294387808875828
89.0,0.30906201319424076,0.5351563392405013
90.0,0.3119797848113624,0.5378481085625388
91.0,0.3130632251765044,0.5367896054343333
92.0,0.3111997075072294,0.5341880241934994
93.0,0.3124468773216178,0.5346240862554377
94.0,0.3151979951840757,0.5348702441520866
95.0,0.31502332348081025,0.5359983713895904
96.0,0.31671733378596056,0.5374827503588131
97.0,0.3190361462183154,0.5410528597377741
98.0,0.32174772072219676,0.5434574863460424
99.0,0.3242449408564843,0.5444157147890748
100.0,0.3247871514559841,0.545915277155066
101.0,0.326969346942922,0.5461975169802387
102.0,0.32679968236424745,0.5458190066740446
103.0,0.3282312912600449,0.5461017116367345
104.0,0.3290482325763791,0.5478932288548237
105.0,0.33210558470956897,0.551012435765545
106.0,0.33511099668867683,0.5536635899094333
107.0,0.33617469099783087,0.554910937319262
108.0,0.3384819316441816,0.5544979052817526
109.0,0.33959998935333974,0.5537177140861921
110.0,0.340531054344695,0.553970238504159
111.0,0.3429519975991958,0.5560395873519549
112.0,0.3449645927426421,0.5581181256212813
113.0,0.34482593791203153,0.5593817615170973
114.0,0.34624355512320854,0.5611066587359254
115.0,0.34884190187325953,0.5626201567672946
116.0,0.3496427884888344,0.5635200750866223
117.0,0.35107431286097013,0.5642218093567836
118.0,0.35202824885977724,0.5635465926733952
119.0,0.3541714997780272,0.5647783113172826
120.0,0.35626325191593994,0.5668362715636748
121.0,0.3574757446907548,0.5678350458018435
122.0,0.3593396745499896,0.5692384084264773
123.0,0.35999223167240274,0.5696524949210485
124.0,0.36230063387141115,0.571744170805748
125.0,0.36303280893078155,0.5721211148098039
126.0,0.363174853770786,0.5730292010892932
127.0,0.363186701911896,0.5736821585198806
128.0,0.36448498074473606,0.5739406005530097
129.0,0.3671028945613237,0.5751098298610496
130.0,0.3673799966404552,0.5755523642630913
131.0,0.3691816664326611,0.577097722130977
132.0,0.37042321475284906,0.5780176292021466
133.0,0.3717904375181313,0.5781094887743999
134.0,0.3717753081185561,0.5775572090512637
135.0,0.35862184365167377,0.5540105541531279
136.0,0.35178390425710193,0.546604152892365
137.0,0.37703994700349697,0.5748294735521119
138.0,0.38188452971909564,0.5829878958268243
139.0,0.38285356597087145,0.5836704510720384
140.0,0.38358600110885716,0.5849370449517545
141.0,0.3818736037396219,0.5842150234180589
142.0,0.37841147058523456,0.580212664118278
143.0,0.3641953484746119,0.563931786763456
144.0,0.36031726747330634,0.5599656967069532
145.0,0.3714761236876785,0.5745091539358747
146.0,0.3731590019429707,0.5819442268061829
147.0,0.37647447827407887,0.5830751345485528
148.0,0.38096906516864715,0.5839911474981166
149.0,0.3824166695074655,0.5835396729591824
150.0,0.37786721372234017,0.576325661636125
151.0,0.37108148812979264,0.5708711679111262
152.0,0.3767901566407838,0.5772580683090396
153.0,0.3854045214683543,0.5849010618649532
154.0,0.3857090043942793,0.5870714002076923
155.0,0.3835395477079148,0.5875874522107642
156.0,0.38123191491114006,0.5855384931505638
157.0,0.37831693388355414,0.582062383945473
158.0,0.3769855551612307,0.5747997672053976
159.0,0.3740914451990795,0.5747619206614172
160.0,0.3784690923956753,0.5792706439250109
161.0,0.38201502309875074,0.5839103209393253
162.0,0.3836472977174303,0.5862540881795822
163.0,0.3839034160520819,0.5869395157458703
164.0,0.38452895770550277,0.5868296112120795
165.0,0.38417939735523265,0.5843890161010094
166.0,0.3821028241498575,0.5826936299680419
167.0,0.3824344205286866,0.5829736663980328
168.0,0.38497249524651006,0.5844783176107241
169.0,0.38711140562382934,0.5859998585965474
170.0,0.38794426213736055,0.5876374661707792
171.0,0.3858237672794061,0.587234589296571
172.0,0.38366398292269277,0.5841591617104132
173.0,0.38266315498901493,0.5824984754661208
174.0,0.3832988690513626,0.5839644529652798
175.0,0.38592988968151676,0.5864613188143
176.0,0.38611619156235133,0.5878117263078022
177.0,0.3877205042616653,0.5882339443267629
178.0,0.38950120810964106,0.5884910297572513
179.0,0.38696244649445455,0.5863993031919431
180.0,0.38569737299604473,0.5848773347156703
181.0,0.3863056293321232,0.5856515771415454
182.0,0.38855324276393965,0.5873774874395767
183.0,0.3895058540453495,0.5896472056591897
184.0,0.3890880590755532,0.5896890926492866
185.0,0.3889655622344073,0.5889379947395019
186.0,0.38719849456126276,0.5872967338976853
187.0,0.3863810847303703,0.5851287019102553
188.0,0.386920681749049,0.585280392218281
189.0,0.38823229100472006,0.5871682023990386
190.0,0.38941468478687197,0.5893168251184503
191.0,0.3902656305941016,0.5903558053106567
192.0,0.3904799896317678,0.589813717477305
193.0,0.38925108466499475,0.5879084557245076
194.0,0.38784216316371345,0.5859596632534593
195.0,0.38790348333472485,0.586795980267562
196.0,0.3892071113939447,0.5881850009582673
197.0,0.3906234957768809,0.5896680187703778
198.0,0.3903447612748771,0.5896663045448188
199.0,0.38954001598572086,0.5888257618048219
200.0,0.38881342585298995,0.5865772369463175
201.0,0.3893403076045573,0.5857124192607073
202.0,0.3893332722016787,0.5858354730383086
203.0,0.38971919639497965,0.5860605659711845
204.0,0.3894732943727695,0.5871500025854692
205.0,0.3906312740576371,0.5883823379241817
206.0,0.39111410845188205,0.5885187356250259
207.0,0.39184373681226503,0.5882836560927468
208.0,0.3913455823189721,0.5872926744584536
209.0,0.3920316826139297,0.5868233768673392
210.0,0.39219558074632194,0.587058023579468
211.0,0.39325324659120087,0.5884112783929025
212.0,0.3943034751795426,0.5895914942975563
213.0,0.39453820678409973,0.5898921280343079
214.0,0.3938358308183613,0.5889112317442367
215.0,0.3944452552303084,0.5880602595551586
216.0,0.39429174493329683,0.5876157859172838
217.0,0.3943885988578458,0.5875379281956011
218.0,0.39447486016359196,0.5878772188815538
219.0,0.39355345346562187,0.5884565209141212
220.0,0.3934929481622745,0.5890535871299017
221.0,0.39526973584669645,0.5892697516512267
222.0,0.39516025423925644,0.5882928005025325
223.0,0.3945346695957617,0.5877476026434548
224.0,0.39470860825432513,0.5876640971832738
225.0,0.395313028465039,0.5880496835393075
226.0,0.3946934339206407,0.5883917790044902
227.0,0.3942868304136478,0.5891313422790715
228.0,0.3946078822296078,0.5893490241177397
229.0,0.39555225029754704,0.5889836086924091
230.0,0.39662029980043284,0.5888018415750174
231.0,0.3969689441231449,0.5889535331427903
232.0,0.3967658805031488,0.5889065575967045
233.0,0.396789567850413,0.5893562576360097
234.0,0.3963990753291718,0.5895536998392875
235.0,0.3961328842759547,0.5894260489041033
236.0,0.3957774972531438,0.589672718839636
237.0,0.3962853874990631,0.5897192023574417
238.0,0.396734236768388,0.589597059231886
239.0,0.3966268752282338,0.5896660069537112
240.0,0.39672577575527873,0.5892635894028015
241.0,0.39769662444871795,0.589261297534588
242.0,0.39711717029830146,0.5893540051106778
243.0,0.3971979309653675,0.5891828712307422
244.0,0.39797815844987383,0.5892552065587972
245.0,0.3980459270839828,0.5894656786205896
246.0,0.398359139373341,0.5900102283396077
247.0,0.39932729384964516,0.5905428153030993
248.0,0.3992081030572416,0.5905914910237149
249.0,0.3994357123338229,0.5903160068849169
250.0,0.39866993232582093,0.5897149496923331
251.0,0.3984769267752391,0.5896066605908308
252.0,0.39922287489177183,0.5905340354932948
253.0,0.3990552042611272,0.5905404553600719
254.0,0.39908291042087035,0.5906582472695074
255.0,0.3991202405553334,0.5904320881057765
256.0,0.40001840024865,0.590328580230339
257.0,0.3992968899070936,0.5900561365404465
258.0,0.39919636342998976,0.5893444531241426
259.0,0.39950930334563395,0.5893005090633748
260.0,0.3994330419028131,0.5902716217671887
261.0,0.4009600211687041,0.591177468021917
262.0,0.400808872556607,0.5914255333215501
263.0,0.4015462297572871,0.591404413655667
264.0,0.4017585646770197,0.5910679887497919
265.0,0.40134705232792484,0.5904978942597375
266.0,0.4010435018632828,0.5896744037033893
267.0,0.40160939279185265,0.5895535954256051
268.0,0.40102183360603577,0.5905789407413616
269.0,0.4020330733382061,0.591469945378493
270.0,0.40245640305183905,0.5918880497890818
271.0,0.40272894665790826,0.5920649573338084
272.0,0.40291249448668365,0.5922066338125054
273.0,0.4026512424730659,0.5912869372645142
274.0,0.40277268626423446,0.5897405516849742
275.0,0.3903029750118942,0.5777514410788939
276.0,0.3755106139283427,0.5598736121728777
277.0,0.3891297337540972,0.5744640729045878
278.0,0.40042577860111267,0.583777977929434
279.0,0.40438844872130053,0.588709614592577
280.0,0.407411428454819,0.5942281394873897
281.0,0.4082599604601998,0.5963452341683809
282.0,0.4015906254576887,0.5921124714703779
283.0,0.39463013086637,0.5810368766552666
284.0,0.38846697718674084,0.5759609818063975
285.0,0.3929363800264483,0.5749614249259037
286.0,0.3976255260874439,0.5764502616568092
287.0,0.39830061053263394,0.5823828512913239
288.0,0.39672025094891683,0.5858107847501784
289.0,0.39573064075951503,0.5861616699577897
290.0,0.396034142134494,0.5864211612636352
291.0,0.3962532515712617,0.586768780963615
292.0,0.3986539325747082,0.5854969240044374
293.0,0.3985913619337691,0.5809898720380859
294.0,0.3961811112235044,0.5790154217094428
295.0,0.39218733419141355,0.5778197024806215
296.0,0.391983231157513,0.5799462224466264
297.0,0.3947255584071056,0.5843590420579634
298.0,0.39750369978243166,0.5863539600362845
299.0,0.3986310055420528,0.5870311824314095
300.0,0.39933278841284103,0.5852231672700947
301.0,0.39563563822689196,0.5819308515346097
302.0,0.39157154187626675,0.5773571230741694
303.0,0.38955494221140186,0.5757735953917286
304.0,0.39237460566206317,0.5785345882233776
305.0,0.3948539292118534,0.5813943301375943
306.0,0.3953790131630236,0.5829370765974823
307.0,0.3941940956992439,0.5837717168877383
308.0,0.3929902009271741,0.5828557988552989
309.0,0.3915789392091618,0.5815866099927539
310.0,0.39268950913097983,0.5819465062707292
311.0,0.3946527960411279,0.5816361346377908
312.0,0.3952727435706605,0.5816901093406702
313.0,0.3945706013395501,0.581789785355097
314.0,0.3940790848168634,0.5818456982763214
315.0,0.3927525983458925,0.5814849403795469
316.0,0.3931194767183531,0.5820886103852313
317.0,0.3946926395179917,0.5831084834549985
318.0,0.3950519133228904,0.5831577734963
319.0,0.39477448963420714,0.5827459248461578
320.0,0.39346572731647683,0.5823346507377535
321.0,0.39188963034446334,0.5812390021634714
322.0,0.3914096781142619,0.5805204853440661
323.0,0.3927628130938245,0.5821638008339624
324.0,0.3946992801136054,0.5831126601476461
325.0,0.3950158328889884,0.583913189674964
326.0,0.39397584411284325,0.5833772871046542
327.0,0.39249554061015146,0.5821921265943827
328.0,0.39206013138805623,0.5808004282620353
329.0,0.392207587013936,0.5813813956322708
330.0,0.3928217497132664,0.5821416540378468
331.0,0.39358728794086756,0.582609060457338
332.0,0.3925986421560418,0.5820363063497204
333.0,0.39200501989824654,0.580783248262473
334.0,0.3918753771185696,0.5808799152732282
335.0,0.3925176356992758,0.5817314010516486
336.0,0.3943195113743587,0.5828642231256136
337.0,0.3943949560323615,0.5837156614696973
338.0,0.3934616001885261,0.5826603916771118
339.0,0.3927321787086802,0.5809894174146144
340.0,0.39048050938879225,0.5791081607792186
341.0,0.39112132846628644,0.5793522651906315
342.0,0.3926513375771331,0.5809065084932997
343.0,0.3935867498920712,0.5830010504003358
344.0,0.39488729206774237,0.5838207788663008
345.0,0.39473976447397957,0.5840146478444082
346.0,0.39387631173926024,0.5831177632391825
347.0,0.39268594627179826,0.5807130024193596
348.0,0.39247739046602353,0.5790550408634311
349.0,0.3928157051243717,0.5794813597963854
350.0,0.3943022151568932,0.5801144106978774
351.0,0.3950958942777015,0.5812417727357132
352.0,0.3953753341709325,0.5822393611154717
353.0,0.395700031298773,0.5824000924370889
354.0,0.3952232804590234,0.5815930507422676
355.0,0.39582743494367,0.5815665246279735
356.0,0.3952154423472421,0.5809161833052107
357.0,0.39574235362577753,0.5809421438413549
358.0,0.3959192693770718,0.5813779651946278
359.0,0.3971659327897364,0.5812710051266781
360.0,0.3970312586239528,0.5807455720266564
361.0,0.39725143910784777,0.5803367232712427
362.0,0.397256364677827,0.5801719955946696
363.0,0.39845356789893427,0.5808955839634734
364.0,0.398749283330552,0.5814316004440232
365.0,0.3989675613682104,0.5823460528572161
366.0,0.3994597301419562,0.5824021963606744
367.0,0.39856682200146626,0.5822509020494122
368.0,0.40098533611486675,0.5820313271010481
369.0,0.4017886630314612,0.5813957070900015
370.0,0.401144283280112,0.5808750347693746
371.0,0.4013307753465916,0.580448361508226
372.0,0.4013747368505824,0.580641884443401
373.0,0.4026530922651092,0.5804589938735492
374.0,0.4029045433165457,0.5803947893915583
375.0,0.4027098090336593,0.5805097696900562
376.0,0.40376788065668484,0.5812338854085204
377.0,0.4037788113491861,0.5819671267374622
378.0,0.40415841428555815,0.5820918447867914
379.0,0.40521418639130746,0.5819385381743445
380.0,0.4060400363652075,0.5814496632842839
381.0,0.4060518704336578,0.580539747899959
382.0,0.4065899850047437,0.5806717312035033
383.0,0.4062271503203562,0.5808105008149754
384.0,0.4057566411278903,0.581097135559814
385.0,0.4065450118800665,0.5808997697650639
386.0,0.40623999943316114,0.5795419102355622
387.0,0.4060670340539227,0.5792810464833293
388.0,0.40674379513632786,0.57925381684854
389.0,0.40751438882603463,0.5798032386407944
390.0,0.40782350376438986,0.5808787374093689
391.0,0.40680243029472946,0.5819044417046948
392.0,0.4083711513503236,0.5819754587070506
393.0,0.40863632566160774,0.581364975987194
394.0,0.40870297173724296,0.5806271178292288
395.0,0.4086908439322774,0.5801795104242339
396.0,0.40912686653584057,0.5798326272888937
397.0,0.40961787498287466,0.5792978839284906
398.0,0.41020253697232273,0.5804121302027266
399.0,0.409854353698175,0.5803053430108875
400.0,0.41037967424710464,0.5802955254114491
401.0,0.40957506066125027,0.5807875377025167
402.0,0.40986449060178703,0.5813574521455902
403.0,0.41095588727159094,0.5816698663136521
404.0,0.41145188893113926,0.5821924793721185
405.0,0.4121653901564155,0.581920015816978
406.0,0.4142769688047275,0.5812292642188327
407.0,0.41529084665194665,0.5794652231099652
408.0,0.415719786298822,0.579170390752448
409.0,0.41579447038186496,0.5791394694762286
410.0,0.41766281907740244,0.580079118243386
411.0,0.4184784133969356,0.5816988962244412
412.0,0.41803979251681106,0.5824185056324942
413.0,0.41927059728944227,0.5827392802598176
414.0,0.4211720858662107,0.5821390073569207
415.0,0.4206952652592324,0.5825929055530316
416.0,0.4208645721225287,0.5822459024025216
417.0,0.42158645028179037,0.5817993789617497
418.0,0.42269435218792345,0.5823890370873358
419.0,0.42354571299308424,0.5834593211313698
420.0,0.42534204176366674,0.5850532022419788
421.0,0.4274553042902027,0.5851813443333101
422.0,0.43102532113000613,0.5851275198310874
423.0,0.4325001321558149,0.5880127275398658
424.0,0.43577909971254974,0.5924054531619974
425.0,0.4367634187281989,0.5948410711562757
426.0,0.43778985411983834,0.5978838301965105
427.0,0.4401189241218224,0.6000361637442748
428.0,0.4416437294604073,0.601059526459815
429.0,0.4441616590373754,0.6016650739737078
430.0,0.44541257547086704,0.6022709936945183
431.0,0.4465407166186414,0.6027068917470298
432.0,0.4488105791018465,0.6040123959305382
433.0,0.45051165067293,0.605282473641808
434.0,0.45321093619340835,0.6084610247835295
435.0,0.45536152414154435,0.6086655427459358
436.0,0.45622013161905645,0.6091836985272377
437.0,0.4570019491184137,0.6094793054840768
438.0,0.4571655727980112,0.6097706651539598
439.0,0.4576033142433536,0.6106889042226114
440.0,0.4582749321967979,0.6130184761926132
441.0,0.45982701600658615,0.6156180945531236
442.0,0.46072090490172013,0.6171366961605474
443.0,0.4630016570260209,0.6174248993878564
444.0,0.4675843353077669,0.6183659206014012
445.0,0.4673192073220999,0.6201893928638423
446.0,0.46925228778404837,0.6211118545574711
447.0,0.46968980558093604,0.6196848896923584
448.0,0.4714246753703428,0.6202383840058371
449.0,0.4715017802396742,0.6196003154333757
450.0,0.4739852496981904,0.6210599931778309
451.0,0.4749232813618066,0.6237096361093056
452.0,0.47566558522912206,0.6242588098282174
453.0,0.4754029558540393,0.6261494923300487
454.0,0.47622562087827597,0.6275830222720573
455.0,0.47498447784165126,0.6275909998649997
456.0,0.47563048663099733,0.6269349474287519
457.0,0.4776930725053281,0.6267215254260624
458.0,0.4772823608522071,0.6246587878782034
459.0,0.47724208662018075,0.6216986984072692
460.0,0.4720745182690224,0.6154573938530593
461.0,0.4693049145304055,0.6121400612776207
462.0,0.4773227580971654,0.6178520434069341
463.0,0.4800320105653806,0.62469200775744
464.0,0.4818431613468569,0.625618111574734
465.0,0.48187919606858826,0.6267800282911261
466.0,0.48212749713551367,0.6256036306809721
467.0,0.4792595633505562,0.6206872467007072
468.0,0.47459882722460406,0.6156165592601531
469.0,0.478128680832191,0.6189708141610155
470.0,0.48235078991784247,0.6225608744024915
471.0,0.48571687835674965,0.6245253389554126
472.0,0.48596119166462504,0.6253683146068849
473.0,0.48293808436572067,0.6250269348720571
474.0,0.48167561034825623,0.6229500610682657
475.0,0.48200696004125715,0.6242083500145112
476.0,0.48310380937116326,0.6250495851795353
477.0,0.4835615582286312,0.6281693517572843
478.0,0.48400790954678624,0.6257508834801777
479.0,0.4836936892678828,0.6244335774981044
480.0,0.48394545275420714,0.6241325575518578
481.0,0.4831971592482861,0.6239897080544842
482.0,0.4843321636319163,0.6246478582609356
483.0,0.48542210591883844,0.6248964637015108
484.0,0.484064363059118,0.6249918195089851
485.0,0.48172940692739363,0.6239013952042531
486.0,0.48228843796795146,0.62668744242602
487.0,0.4839485064855319,0.6273505032249082
488.0,0.48409020618179005,0.6278861230788207
489.0,0.48356359044298164,0.6277793435908218
490.0,0.48381941209174567,0.6281204115381572
491.0,0.48330371799961014,0.6275396165595142
492.0,0.48350728790830294,0.6273693124655288
493.0,0.4836700732839631,0.6270047705781463
494.0,0.48508793844677595,0.6278727445609752
495.0,0.4863842173002924,0.627716544744718
496.0,0.48575667449783083,0.6277875474053337
497.0,0.4859721731147374,0.6284355475359255
498.0,0.4842361420427364,0.6280172106050296
499.0,0.4850244307148263,0.6272447357017206


==> results/nmi_modul_citeseer_dmon.csv <==
epoch,nmi,modularity
0.0,0.02170661191500794,0.32285662978188356
1.0,0.03196651203020979,0.3879675913321605
2.0,0.05908149458710205,0.4079674071994753
3.0,0.08550013516534588,0.4461786267421911
4.0,0.105800149042401,0.5515020294991836
5.0,0.12911887170942588,0.5588950037850541
6.0,0.14899179482912583,0.563086018711263
7.0,0.1675267942880315,0.5786279916629229
8.0,0.18738616845875264,0.5941296386170583
9.0,0.20478192907061732,0.6144258282541836
10.0,0.21334902828820648,0.6263539858807808
11.0,0.22593010332858782,0.6345902127089507
12.0,0.24281876332765753,0.6427796078312006
13.0,0.24713912100265886,0.6489840338172829
14.0,0.25463979882705023,0.6545212136824113
15.0,0.2632127280421508,0.6618007960544499
16.0,0.26565819249519423,0.6668722893273127
17.0,0.2723478554701716,0.6747998355582386
18.0,0.2750894155817827,0.6761823573079726
19.0,0.28114858899373346,0.6804687031741656
20.0,0.29131387319205515,0.6902850655803591
21.0,0.29513702672562175,0.6964953396581032
22.0,0.29780822756300346,0.6985892383088427
23.0,0.300162050075041,0.7027805585571062
24.0,0.30162912303375755,0.7066782294477391
25.0,0.30277884738687544,0.7112514371274249
26.0,0.3028033967393319,0.713352686993788
27.0,0.30523763191863357,0.7178398408266882
28.0,0.3067187633866243,0.7187504286251921
29.0,0.3074524590021612,0.7206299677072606
30.0,0.3102836908139929,0.7242788950686072
31.0,0.3109269352333913,0.7277652032063888
32.0,0.3122432306061364,0.7295562928378586
33.0,0.3131755674352786,0.7316303455550464
34.0,0.3138832465797266,0.7320854633069592
35.0,0.3147177789712612,0.7342313841385475
36.0,0.31391354495851786,0.7364430431571316
37.0,0.31491600305206957,0.7380104021814838
38.0,0.3149855487111098,0.7405545334312619
39.0,0.31415678338187136,0.7417749526562926
40.0,0.3145089936249117,0.7423692502924986
41.0,0.3142338413591975,0.7423305448504945
42.0,0.31414204089454184,0.743039479175063
43.0,0.3149354556888786,0.7443037943170265
44.0,0.31491314994215713,0.7443275624646648
45.0,0.3151354274481415,0.745723988111041
46.0,0.31492085620178484,0.7455466899425413
47.0,0.3152863885853171,0.7461078014200387
48.0,0.3146326881519186,0.7473242279720471
49.0,0.3142983008597884,0.7485829063991557
50.0,0.31444841938879653,0.7495896471585602
51.0,0.31444841938879653,0.7495896471585602
52.0,0.3151994432764396,0.7499684343968123
53.0,0.3143471088592989,0.7506663536411017
54.0,0.31433477519931347,0.7511341305151262
55.0,0.31433477519931347,0.7511341305151262
56.0,0.31462272952896203,0.7511994694348197
57.0,0.31385202026011816,0.7516572176536648
58.0,0.3134024911983321,0.7517165440775131
59.0,0.31370887825674604,0.7519009116258935
60.0,0.3135925627280189,0.7522940724870257
61.0,0.31316340269308474,0.7527654427667702
62.0,0.3129829823572887,0.7527787360193031
63.0,0.3126834345115406,0.7529485655406201
64.0,0.3129931915372055,0.7529672136722652
65.0,0.3136343769700635,0.7538356905135404
66.0,0.3136343769700635,0.7538356905135404
67.0,0.3136343769700635,0.7538356905135404
68.0,0.3138680277029014,0.7540375788505949
69.0,0.314157789841027,0.7541016964820698
70.0,0.314157789841027,0.7541016964820698
71.0,0.314157789841027,0.7541016964820698
72.0,0.3134515550779197,0.7546859419767846
73.0,0.3134515550779197,0.7546859419767846
74.0,0.3134515550779197,0.7546859419767846
75.0,0.31376077108528466,0.7548708731966505
76.0,0.313526413652425,0.7551024482319411
77.0,0.31383231822373386,0.7553492189110279
78.0,0.3138428184897905,0.755678990216354
79.0,0.31384281848979045,0.755678990216354
80.0,0.31384281848979045,0.755678990216354
81.0,0.31384281848979045,0.755678990216354
82.0,0.313545327114199,0.75569021667344
83.0,0.313545327114199,0.75569021667344
84.0,0.31383696822080254,0.7560015747102399
85.0,0.31383696822080254,0.7560015747102399
86.0,0.31344379669357936,0.7560944865600989
87.0,0.3125933995661238,0.7565490641268381
88.0,0.3125933995661238,0.7565490641268381
89.0,0.31259339956612386,0.7565490641268381
90.0,0.3125933995661238,0.7565490641268381
91.0,0.3125933995661238,0.7565490641268381
92.0,0.3125933995661238,0.7565490641268381
93.0,0.3128915002463554,0.7566414592778353
94.0,0.3128915002463554,0.7566414592778353
95.0,0.3125866267180754,0.7568277527037911
96.0,0.31238170284565425,0.7568623715275252
97.0,0.31238170284565425,0.7568623715275252
98.0,0.3122034092841685,0.757423013278785
99.0,0.31284985276266464,0.7575881220514109
100.0,0.31284985276266464,0.7575881220514109
101.0,0.31284985276266464,0.7575881220514109
102.0,0.31258049170536956,0.7578384626499062
103.0,0.3128751376997326,0.7583321918985751
104.0,0.3128751376997326,0.7583321918985751
105.0,0.3131718531440638,0.7584521599797379
106.0,0.3131718531440638,0.7584521599797379
107.0,0.3131718531440638,0.7584521599797379
108.0,0.3131718531440638,0.7584521599797379
109.0,0.3131718531440638,0.7584521599797379
110.0,0.3131718531440638,0.7584521599797379
111.0,0.3131718531440638,0.7584521599797379
112.0,0.3131718531440638,0.7584521599797379
113.0,0.3131718531440638,0.7584521599797379
114.0,0.3131718531440638,0.7584521599797379
115.0,0.3131718531440638,0.7584521599797379
116.0,0.31287958864303184,0.7584626818474671
117.0,0.31287958864303184,0.7584626818474671
118.0,0.31287958864303184,0.7584626818474671
119.0,0.31287958864303184,0.7584626818474671
120.0,0.31287958864303184,0.7584626818474671
121.0,0.31287958864303184,0.7584626818474671
122.0,0.31287958864303184,0.7584626818474671
123.0,0.31287958864303184,0.7584626818474671
124.0,0.31287958864303184,0.7584626818474671
125.0,0.31287958864303184,0.7584626818474671
126.0,0.31287958864303184,0.7584626818474671
127.0,0.31287958864303184,0.7584626818474671
128.0,0.31287958864303184,0.7584626818474671
129.0,0.31287958864303184,0.7584626818474671
130.0,0.31287958864303184,0.7584626818474671
131.0,0.31287958864303184,0.7584626818474671
132.0,0.31287958864303184,0.7584626818474671
133.0,0.31287958864303184,0.7584626818474671
134.0,0.31287958864303184,0.7584626818474671
135.0,0.31287958864303184,0.7584626818474671
136.0,0.31287958864303184,0.7584626818474671
137.0,0.31287958864303184,0.7584626818474671
138.0,0.31287958864303184,0.7584626818474671
139.0,0.31287958864303184,0.7584626818474671
140.0,0.31287958864303184,0.7584626818474671
141.0,0.31287958864303184,0.7584626818474671
142.0,0.31287958864303184,0.7584626818474671
143.0,0.31287958864303184,0.7584626818474671
144.0,0.31287958864303184,0.7584626818474671
145.0,0.31287958864303184,0.7584626818474671
146.0,0.31315108268989705,0.7584730158247012
147.0,0.31315108268989705,0.7584730158247012
148.0,0.31315108268989705,0.7584730158247012
149.0,0.31315108268989716,0.7584730158247012
150.0,0.31315108268989705,0.7584730158247012
151.0,0.31315108268989705,0.7584730158247012
152.0,0.31315108268989705,0.7584730158247012
153.0,0.31315108268989705,0.7584730158247012
154.0,0.31315108268989705,0.7584730158247012
155.0,0.3129716070987788,0.7584860742141151
156.0,0.3129716070987788,0.7584860742141151
157.0,0.3129716070987788,0.7584860742141151
158.0,0.3129716070987788,0.7584860742141151
159.0,0.3129716070987788,0.7584860742141151
160.0,0.3129716070987788,0.7584860742141151
161.0,0.3129716070987788,0.7584860742141151
162.0,0.3129716070987788,0.7584860742141151
163.0,0.3129716070987788,0.7584860742141151
164.0,0.3129716070987788,0.7584860742141151
165.0,0.3129716070987788,0.7584860742141151
166.0,0.3129716070987788,0.7584860742141151
167.0,0.3129716070987788,0.7584860742141151
168.0,0.3129716070987788,0.7584860742141151
169.0,0.3129716070987788,0.7584860742141151
170.0,0.3129716070987788,0.7584860742141151
171.0,0.3129716070987788,0.7584860742141151
172.0,0.3129716070987788,0.7584860742141151
173.0,0.3129716070987788,0.7584860742141151
174.0,0.3129716070987788,0.7584860742141151
175.0,0.3129716070987788,0.7584860742141151
176.0,0.3129716070987788,0.7584860742141151
177.0,0.3129716070987788,0.7584860742141151
178.0,0.3129716070987788,0.7584860742141151
179.0,0.3129716070987788,0.7584860742141151
180.0,0.3129716070987788,0.7584860742141151
181.0,0.3129716070987788,0.7584860742141151
182.0,0.3129716070987788,0.7584860742141151
183.0,0.31296213196411715,0.7585338923451346
184.0,0.31296213196411715,0.7585338923451346
185.0,0.31296213196411715,0.7585338923451346
186.0,0.31296213196411715,0.7585338923451346
187.0,0.3125734437913815,0.7586045391713165
188.0,0.3125734437913815,0.7586045391713165
189.0,0.3125734437913815,0.7586045391713165
190.0,0.3125734437913815,0.7586045391713165
191.0,0.31287223959306926,0.7586642413761552
192.0,0.31287223959306926,0.7586642413761552
193.0,0.31287223959306926,0.7586642413761552
194.0,0.31287223959306926,0.7586642413761552
195.0,0.31287223959306926,0.7586642413761552
196.0,0.31287223959306926,0.7586642413761552
197.0,0.31287223959306926,0.7586642413761552
198.0,0.31256938098341874,0.7587237556904985
199.0,0.31256938098341874,0.7587237556904985
200.0,0.31256938098341874,0.7587237556904985
201.0,0.31256938098341874,0.7587237556904985
202.0,0.31256938098341874,0.7587237556904985
203.0,0.31256938098341874,0.7587237556904985
204.0,0.31217885582479116,0.7588138961555538
205.0,0.3118784302433635,0.7589026744145192
206.0,0.3118784302433635,0.7589026744145192
207.0,0.3118784302433635,0.7589026744145192
208.0,0.3118784302433635,0.7589026744145192
209.0,0.3118784302433635,0.7589026744145192
210.0,0.3118784302433635,0.7589026744145192
211.0,0.3118784302433635,0.7589026744145192
212.0,0.3118784302433635,0.7589026744145192
213.0,0.3118784302433635,0.7589026744145192
214.0,0.3118784302433635,0.7589026744145192
215.0,0.3118784302433635,0.7589026744145192
216.0,0.3118784302433635,0.7589026744145192
217.0,0.3118784302433635,0.7589026744145192
218.0,0.3118784302433635,0.7589026744145192
219.0,0.3118784302433635,0.7589026744145192
220.0,0.3118784302433635,0.7589026744145192
221.0,0.3118784302433635,0.7589026744145192
222.0,0.3118784302433635,0.7589026744145192
223.0,0.3118784302433635,0.7589026744145192
224.0,0.3118784302433635,0.7589026744145192
225.0,0.3118784302433635,0.7589026744145192
226.0,0.3118784302433635,0.7589026744145192
227.0,0.3118784302433635,0.7589026744145192
228.0,0.3118784302433635,0.7589026744145192
229.0,0.3118784302433635,0.7589026744145192
230.0,0.3118784302433635,0.7589026744145192
231.0,0.3118784302433635,0.7589026744145192
232.0,0.3118784302433635,0.7589026744145192
233.0,0.3118784302433635,0.7589026744145192
234.0,0.3118784302433635,0.7589026744145192
235.0,0.3118784302433635,0.7589026744145192
236.0,0.3118784302433635,0.7589026744145192
237.0,0.3118784302433635,0.7589026744145192
238.0,0.3118784302433635,0.7589026744145192
239.0,0.3118784302433635,0.7589026744145192
240.0,0.3118784302433635,0.7589026744145192
241.0,0.3118784302433635,0.7589026744145192
242.0,0.3118784302433635,0.7589026744145192
243.0,0.3118784302433635,0.7589026744145192
244.0,0.3118784302433635,0.7589026744145192
245.0,0.3118784302433635,0.7589026744145192
246.0,0.3118784302433635,0.7589026744145192
247.0,0.3118784302433635,0.7589026744145192
248.0,0.31170052503149215,0.7589217687860902
249.0,0.31170052503149215,0.7589217687860902
250.0,0.31170052503149215,0.7589217687860902
251.0,0.31170052503149215,0.7589217687860902
252.0,0.31170052503149215,0.7589217687860902
253.0,0.31170052503149215,0.7589217687860902
254.0,0.31170052503149215,0.7589217687860902
255.0,0.31170052503149215,0.7589217687860902
256.0,0.31170052503149215,0.7589217687860902
257.0,0.31170052503149215,0.7589217687860902
258.0,0.31170052503149215,0.7589217687860902
259.0,0.31170052503149215,0.7589217687860902
260.0,0.31170052503149215,0.7589217687860902
261.0,0.31170052503149215,0.7589217687860902
262.0,0.31170052503149215,0.7589217687860902
263.0,0.31170052503149215,0.7589217687860902
264.0,0.31170052503149215,0.7589217687860902
265.0,0.31170052503149215,0.7589217687860902
266.0,0.31170052503149215,0.7589217687860902
267.0,0.31170052503149215,0.7589217687860902
268.0,0.31170052503149215,0.7589217687860902
269.0,0.31170052503149215,0.7589217687860902
270.0,0.31170052503149215,0.7589217687860902
271.0,0.31170052503149215,0.7589217687860902
272.0,0.31170052503149215,0.7589217687860902
273.0,0.31170052503149215,0.7589217687860902
274.0,0.31170052503149215,0.7589217687860902
275.0,0.31170052503149215,0.7589217687860902
276.0,0.31170052503149215,0.7589217687860902
277.0,0.31170052503149215,0.7589217687860902
278.0,0.31170052503149215,0.7589217687860902
279.0,0.31170052503149215,0.7589217687860902
280.0,0.31170052503149215,0.7589217687860902
281.0,0.31170052503149215,0.7589217687860902
282.0,0.31170052503149215,0.7589217687860902
283.0,0.31170052503149215,0.7589217687860902
284.0,0.3120002595641012,0.7589807194289481
285.0,0.3120002595641012,0.7589807194289481
286.0,0.3120002595641012,0.7589807194289481
287.0,0.3120002595641012,0.7589807194289481
288.0,0.3120002595641012,0.7589807194289481
289.0,0.3120002595641012,0.7589807194289481
290.0,0.3120002595641012,0.7589807194289481
291.0,0.3120002595641012,0.7589807194289481
292.0,0.3120002595641012,0.7589807194289481
293.0,0.3120002595641012,0.7589807194289481
294.0,0.3120002595641012,0.7589807194289481
295.0,0.3120002595641012,0.7589807194289481
296.0,0.3120002595641012,0.7589807194289481
297.0,0.3120002595641012,0.7589807194289481
298.0,0.3120002595641012,0.7589807194289481
299.0,0.3120002595641012,0.7589807194289481
300.0,0.3120002595641012,0.7589807194289481
301.0,0.3120002595641012,0.7589807194289481
302.0,0.3120002595641012,0.7589807194289481
303.0,0.3120002595641012,0.7589807194289481
304.0,0.3120002595641012,0.7589807194289481
305.0,0.3120002595641012,0.7589807194289481
306.0,0.3120002595641012,0.7589807194289481
307.0,0.3120002595641012,0.7589807194289481
308.0,0.3120002595641012,0.7589807194289481
309.0,0.3120002595641012,0.7589807194289481
310.0,0.3120002595641012,0.7589807194289481
311.0,0.3120002595641012,0.7589807194289481
312.0,0.3120002595641012,0.7589807194289481
313.0,0.3120002595641012,0.7589807194289481
314.0,0.3120002595641012,0.7589807194289481
315.0,0.31198049120120736,0.7590394821813109
316.0,0.31198049120120736,0.7590394821813109
317.0,0.31198049120120736,0.7590394821813109
318.0,0.31198049120120736,0.7590394821813109
319.0,0.31198049120120736,0.7590394821813109
320.0,0.31198049120120736,0.7590394821813109
321.0,0.31183735089738396,0.7590363350155169
322.0,0.31183735089738396,0.7590363350155169
323.0,0.31183735089738396,0.7590363350155169
324.0,0.31183735089738396,0.7590363350155169
325.0,0.31183735089738396,0.7590363350155169
326.0,0.31183735089738396,0.7590363350155169
327.0,0.31183735089738396,0.7590363350155169
328.0,0.31183735089738396,0.7590363350155169
329.0,0.31183735089738396,0.7590363350155169
330.0,0.31183735089738396,0.7590363350155169
331.0,0.31183735089738396,0.7590363350155169
332.0,0.31183735089738396,0.7590363350155169
333.0,0.31183735089738396,0.7590363350155169
334.0,0.31183735089738396,0.7590363350155169
335.0,0.3114135799933041,0.7590438506353236
336.0,0.3114135799933041,0.7590438506353236
337.0,0.3114135799933041,0.7590438506353236
338.0,0.3114135799933041,0.7590438506353236
339.0,0.3114135799933041,0.7590438506353236
340.0,0.3114135799933041,0.7590438506353236
341.0,0.3114135799933041,0.7590438506353236
342.0,0.3114135799933041,0.7590438506353236
343.0,0.3114135799933041,0.7590438506353236
344.0,0.3114135799933041,0.7590438506353236
345.0,0.31099516294811874,0.759051178364635
346.0,0.31099516294811874,0.759051178364635
347.0,0.31099516294811874,0.759051178364635
348.0,0.31099516294811874,0.759051178364635
349.0,0.31099516294811874,0.759051178364635
350.0,0.31099516294811874,0.759051178364635
351.0,0.31099516294811874,0.759051178364635
352.0,0.31099516294811874,0.759051178364635
353.0,0.31099516294811874,0.759051178364635
354.0,0.31099516294811874,0.759051178364635
355.0,0.31099516294811874,0.759051178364635
356.0,0.31099516294811874,0.759051178364635
357.0,0.31099516294811874,0.759051178364635
358.0,0.31099516294811874,0.759051178364635
359.0,0.31099516294811874,0.759051178364635
360.0,0.31099516294811874,0.759051178364635
361.0,0.31099516294811874,0.759051178364635
362.0,0.31099516294811874,0.759051178364635
363.0,0.31099516294811874,0.759051178364635
364.0,0.31099516294811874,0.759051178364635
365.0,0.31099516294811874,0.759051178364635
366.0,0.31099516294811874,0.759051178364635
367.0,0.31099516294811874,0.759051178364635
368.0,0.31099516294811874,0.759051178364635
369.0,0.31099516294811874,0.759051178364635
370.0,0.31099516294811874,0.759051178364635
371.0,0.31099516294811874,0.759051178364635
372.0,0.31099516294811874,0.759051178364635
373.0,0.31099516294811874,0.759051178364635
374.0,0.31099516294811874,0.759051178364635
375.0,0.31099516294811874,0.759051178364635
376.0,0.31099516294811874,0.759051178364635
377.0,0.3107063499685211,0.759061747204988
378.0,0.31069892551044304,0.7590852804895073
379.0,0.31069892551044304,0.7590852804895073
380.0,0.31069892551044304,0.7590852804895073
381.0,0.31069892551044304,0.7590852804895073
382.0,0.31069892551044304,0.7590852804895073
383.0,0.31041352830568364,0.7593072731095444
384.0,0.3100000269003655,0.7595275747151251
385.0,0.3100000269003655,0.7595275747151251
386.0,0.3100000269003655,0.7595275747151251
387.0,0.3100000269003655,0.7595275747151251
388.0,0.3100000269003655,0.7595275747151251
389.0,0.3100000269003655,0.7595275747151251
390.0,0.3100000269003655,0.7595275747151251
391.0,0.3100000269003655,0.7595275747151251
392.0,0.3100000269003655,0.7595275747151251
393.0,0.3100000269003655,0.7595275747151251
394.0,0.3100000269003655,0.7595275747151251
395.0,0.3100000269003655,0.7595275747151251
396.0,0.3100000269003655,0.7595275747151251
397.0,0.3100000269003655,0.7595275747151251
398.0,0.3100000269003655,0.7595275747151251
399.0,0.3100000269003655,0.7595275747151251
400.0,0.3100000269003655,0.7595275747151251
401.0,0.3100000269003655,0.7595275747151251
402.0,0.3100000269003655,0.7595275747151251
403.0,0.3100000269003655,0.7595275747151251
404.0,0.3100000269003655,0.7595275747151251
405.0,0.3100000269003655,0.7595275747151251
406.0,0.3100000269003655,0.7595275747151251
407.0,0.3100000269003655,0.7595275747151251
408.0,0.3100000269003655,0.7595275747151251
409.0,0.3100000269003655,0.7595275747151251
410.0,0.3100000269003655,0.7595275747151251
411.0,0.3100000269003655,0.7595275747151251
412.0,0.3100000269003655,0.7595275747151251
413.0,0.3100000269003655,0.7595275747151251
414.0,0.3100000269003655,0.7595275747151251
415.0,0.3100000269003655,0.7595275747151251
416.0,0.3100000269003655,0.7595275747151251
417.0,0.3100000269003655,0.7595275747151251
418.0,0.3100000269003655,0.7595275747151251
419.0,0.3100000269003655,0.7595275747151251
420.0,0.3100000269003655,0.7595275747151251
421.0,0.3100000269003655,0.7595275747151251
422.0,0.3100000269003655,0.7595275747151251
423.0,0.3100000269003655,0.7595275747151251
424.0,0.3100000269003655,0.7595275747151251
425.0,0.3100000269003655,0.7595275747151251
426.0,0.3100000269003655,0.7595275747151251
427.0,0.3100000269003655,0.7595275747151251
428.0,0.3100000269003655,0.7595275747151251
429.0,0.3100000269003655,0.7595275747151251
430.0,0.3100000269003655,0.7595275747151251
431.0,0.3100000269003655,0.7595275747151251
432.0,0.3100000269003655,0.7595275747151251
433.0,0.3100000269003655,0.7595275747151251
434.0,0.3100000269003655,0.7595275747151251
435.0,0.3100000269003655,0.7595275747151251
436.0,0.30942695299873485,0.7595705076932703
437.0,0.30942695299873485,0.7595705076932703
438.0,0.30942695299873485,0.7595705076932703
439.0,0.30942695299873485,0.7595705076932703
440.0,0.30942695299873485,0.7595705076932703
441.0,0.30942695299873485,0.7595705076932703
442.0,0.30942695299873485,0.7595705076932703
443.0,0.30942695299873485,0.7595705076932703
444.0,0.30942695299873485,0.7595705076932703
445.0,0.30942695299873485,0.7595705076932703
446.0,0.30942695299873485,0.7595705076932703
447.0,0.30942695299873485,0.7595705076932703
448.0,0.30942695299873485,0.7595705076932703
449.0,0.30942695299873485,0.7595705076932703
450.0,0.30942695299873485,0.7595705076932703
451.0,0.30942695299873485,0.7595705076932703
452.0,0.30942695299873485,0.7595705076932703
453.0,0.30942695299873485,0.7595705076932703
454.0,0.30942695299873485,0.7595705076932703
455.0,0.30942695299873485,0.7595705076932703
456.0,0.30942695299873485,0.7595705076932703
457.0,0.30942695299873485,0.7595705076932703
458.0,0.30942695299873485,0.7595705076932703
459.0,0.30942695299873485,0.7595705076932703
460.0,0.30942695299873485,0.7595705076932703
461.0,0.30942695299873485,0.7595705076932703
462.0,0.30942695299873485,0.7595705076932703
463.0,0.30942695299873485,0.7595705076932703
464.0,0.30942695299873485,0.7595705076932703
465.0,0.30942695299873485,0.7595705076932703
466.0,0.30942695299873485,0.7595705076932703
467.0,0.30942695299873485,0.7595705076932703
468.0,0.30942695299873485,0.7595705076932703
469.0,0.30942695299873485,0.7595705076932703
470.0,0.30942695299873485,0.7595705076932703
471.0,0.30942695299873485,0.7595705076932703
472.0,0.30942695299873485,0.7595705076932703
473.0,0.30942695299873485,0.7595705076932703
474.0,0.30942695299873485,0.7595705076932703
475.0,0.30942695299873485,0.7595705076932703
476.0,0.30942695299873485,0.7595705076932703
477.0,0.30942695299873485,0.7595705076932703
478.0,0.30942695299873485,0.7595705076932703
479.0,0.30942695299873485,0.7595705076932703
480.0,0.30942695299873485,0.7595705076932703
481.0,0.30942695299873485,0.7595705076932703
482.0,0.30942695299873485,0.7595705076932703
483.0,0.30942695299873485,0.7595705076932703
484.0,0.30942695299873485,0.7595705076932703
485.0,0.30942695299873485,0.7595705076932703
486.0,0.30942695299873485,0.7595705076932703
487.0,0.30942695299873485,0.7595705076932703
488.0,0.30942695299873485,0.7595705076932703
489.0,0.30942695299873485,0.7595705076932703
490.0,0.30942695299873485,0.7595705076932703
491.0,0.30942695299873485,0.7595705076932703
492.0,0.30942695299873485,0.7595705076932703
493.0,0.30942695299873485,0.7595705076932703
494.0,0.30942695299873485,0.7595705076932703
495.0,0.30942695299873485,0.7595705076932703
496.0,0.30942695299873485,0.7595705076932703
497.0,0.30942695299873485,0.7595705076932703
498.0,0.30942695299873485,0.7595705076932703
499.0,0.30942695299873485,0.7595705076932703
500.0,0.30942695299873485,0.7595705076932703
501.0,0.30942695299873485,0.7595705076932703
502.0,0.3089885280770131,0.7596259823619677
503.0,0.3089885280770131,0.7596259823619677
504.0,0.3089885280770131,0.7596259823619677
505.0,0.3089885280770131,0.7596259823619677
506.0,0.3089885280770131,0.7596259823619677
507.0,0.3089885280770131,0.7596259823619677
508.0,0.3089885280770131,0.7596259823619677
509.0,0.3089885280770131,0.7596259823619677
510.0,0.3089885280770131,0.7596259823619677
511.0,0.3089885280770131,0.7596259823619677
512.0,0.3089885280770131,0.7596259823619677
513.0,0.3089885280770131,0.7596259823619677
514.0,0.3089885280770131,0.7596259823619677
515.0,0.3085553195719328,0.7598703809235531
516.0,0.3085553195719328,0.7598703809235531
517.0,0.3085553195719328,0.7598703809235531
518.0,0.3085553195719328,0.7598703809235531
519.0,0.3085553195719328,0.7598703809235531
520.0,0.3085553195719328,0.7598703809235531
521.0,0.30819838699930546,0.7598863516156421
522.0,0.30819838699930546,0.7598863516156421
523.0,0.30819838699930546,0.7598863516156421
524.0,0.30819838699930546,0.7598863516156421
525.0,0.30819838699930546,0.7598863516156421
526.0,0.30819838699930546,0.7598863516156421
527.0,0.30819838699930546,0.7598863516156421
528.0,0.30819838699930546,0.7598863516156421
529.0,0.30819838699930546,0.7598863516156421
530.0,0.30819838699930546,0.7598863516156421
531.0,0.30819838699930546,0.7598863516156421
532.0,0.30819838699930546,0.7598863516156421
533.0,0.30819838699930546,0.7598863516156421
534.0,0.30819838699930546,0.7598863516156421
535.0,0.30819838699930546,0.7598863516156421
536.0,0.30819838699930546,0.7598863516156421
537.0,0.30819838699930546,0.7598863516156421
538.0,0.30819838699930546,0.7598863516156421
539.0,0.30819838699930546,0.7598863516156421
540.0,0.30819838699930546,0.7598863516156421
541.0,0.30819838699930546,0.7598863516156421
542.0,0.30819838699930546,0.7598863516156421
543.0,0.30819838699930546,0.7598863516156421
544.0,0.30819838699930546,0.7598863516156421
545.0,0.30819838699930546,0.7598863516156421
546.0,0.30819838699930546,0.7598863516156421
547.0,0.30819838699930546,0.7598863516156421
548.0,0.30819838699930546,0.7598863516156421
549.0,0.30819838699930546,0.7598863516156421
550.0,0.30819838699930546,0.7598863516156421
551.0,0.30819838699930546,0.7598863516156421
552.0,0.30819838699930546,0.7598863516156421
553.0,0.30819838699930546,0.7598863516156421
554.0,0.30819838699930546,0.7598863516156421
555.0,0.30819838699930546,0.7598863516156421
556.0,0.30819838699930546,0.7598863516156421
557.0,0.30819838699930546,0.7598863516156421
558.0,0.30819838699930546,0.7598863516156421
559.0,0.30819838699930546,0.7598863516156421
560.0,0.30819838699930546,0.7598863516156421
561.0,0.30819838699930546,0.7598863516156421
562.0,0.30819838699930546,0.7598863516156421
563.0,0.30819838699930546,0.7598863516156421
564.0,0.30819838699930546,0.7598863516156421
565.0,0.30819838699930546,0.7598863516156421
566.0,0.30819838699930546,0.7598863516156421
567.0,0.30819838699930546,0.7598863516156421
568.0,0.30819838699930546,0.7598863516156421
569.0,0.30819838699930546,0.7598863516156421
570.0,0.30819838699930546,0.7598863516156421
571.0,0.30819838699930546,0.7598863516156421
572.0,0.30819838699930546,0.7598863516156421
573.0,0.30819838699930546,0.7598863516156421
574.0,0.30819838699930546,0.7598863516156421
575.0,0.30819838699930546,0.7598863516156421
576.0,0.30819838699930546,0.7598863516156421
577.0,0.30819838699930546,0.7598863516156421
578.0,0.30819838699930546,0.7598863516156421
579.0,0.30819838699930546,0.7598863516156421
580.0,0.30819838699930546,0.7598863516156421
581.0,0.30819838699930546,0.7598863516156421
582.0,0.30819838699930546,0.7598863516156421
583.0,0.3085553195719328,0.7598703809235531
584.0,0.3085553195719328,0.7598703809235531
585.0,0.30819838699930546,0.7598863516156421
586.0,0.30819838699930546,0.7598863516156421
587.0,0.30819838699930546,0.7598863516156421
588.0,0.30819838699930546,0.7598863516156421
589.0,0.3084705103054836,0.759902134417236
590.0,0.3084705103054836,0.759902134417236
591.0,0.30820202174052236,0.7599678960905436
592.0,0.30820202174052236,0.7599678960905436
593.0,0.30820202174052236,0.7599678960905436
594.0,0.30820202174052236,0.7599678960905436
595.0,0.30820202174052236,0.7599678960905436
596.0,0.30820202174052236,0.7599678960905436
597.0,0.30820202174052236,0.7599678960905436
598.0,0.30820202174052236,0.7599678960905436
599.0,0.30820202174052236,0.7599678960905436
600.0,0.30855943593067003,0.7599521132889497
601.0,0.30855943593067003,0.7599521132889497
602.0,0.30855943593067003,0.7599521132889497
603.0,0.30855943593067003,0.7599521132889497
604.0,0.30855943593067003,0.7599521132889497
605.0,0.30855943593067003,0.7599521132889497
606.0,0.30855943593067003,0.7599521132889497
607.0,0.30855943593067003,0.7599521132889497
608.0,0.30855943593067003,0.7599521132889497
609.0,0.30855943593067003,0.7599521132889497
610.0,0.30855943593067003,0.7599521132889497
611.0,0.30855943593067003,0.7599521132889497
612.0,0.30855943593067003,0.7599521132889497
613.0,0.30855943593067003,0.7599521132889497
614.0,0.30855943593067003,0.7599521132889497
615.0,0.30820202174052236,0.7599678960905436
616.0,0.30820202174052236,0.7599678960905436
617.0,0.30820202174052236,0.7599678960905436
618.0,0.30820202174052236,0.7599678960905436
619.0,0.30820202174052236,0.7599678960905436
620.0,0.30820202174052236,0.7599678960905436
621.0,0.30820202174052236,0.7599678960905436
622.0,0.30820202174052236,0.7599678960905436
623.0,0.30820202174052236,0.7599678960905436
624.0,0.30820202174052236,0.7599678960905436
625.0,0.30820202174052236,0.7599678960905436
626.0,0.30820202174052236,0.7599678960905436
627.0,0.30820202174052236,0.7599678960905436
628.0,0.30820202174052236,0.7599678960905436
629.0,0.30820202174052236,0.7599678960905436
630.0,0.30820202174052236,0.7599678960905436
631.0,0.30820202174052236,0.7599678960905436
632.0,0.30820202174052236,0.7599678960905436
633.0,0.30820202174052236,0.7599678960905436
634.0,0.30820202174052236,0.7599678960905436
635.0,0.30820202174052236,0.7599678960905436
636.0,0.30820202174052236,0.7599678960905436
637.0,0.30820202174052236,0.7599678960905436
638.0,0.30820202174052236,0.7599678960905436
639.0,0.30820202174052236,0.7599678960905436
640.0,0.30820202174052236,0.7599678960905436
641.0,0.30820202174052236,0.7599678960905436
642.0,0.30820202174052236,0.7599678960905436
643.0,0.30820202174052236,0.7599678960905436
644.0,0.30820202174052236,0.7599678960905436
645.0,0.30820202174052236,0.7599678960905436
646.0,0.30820202174052236,0.7599678960905436
647.0,0.30820202174052236,0.7599678960905436
648.0,0.30820202174052236,0.7599678960905436
649.0,0.30820202174052236,0.7599678960905436
650.0,0.30820202174052236,0.7599678960905436
651.0,0.30820202174052236,0.7599678960905436
652.0,0.30820202174052236,0.7599678960905436
653.0,0.30820202174052236,0.7599678960905436
654.0,0.30820202174052236,0.7599678960905436
655.0,0.30820202174052236,0.7599678960905436
656.0,0.30820202174052236,0.7599678960905436
657.0,0.30820202174052236,0.7599678960905436
658.0,0.30820202174052236,0.7599678960905436
659.0,0.30820202174052236,0.7599678960905436
660.0,0.30820202174052236,0.7599678960905436
661.0,0.30820202174052236,0.7599678960905436
662.0,0.30820202174052236,0.7599678960905436
663.0,0.30820202174052236,0.7599678960905436
664.0,0.30820202174052236,0.7599678960905436
665.0,0.30820202174052236,0.7599678960905436
666.0,0.30820202174052236,0.7599678960905436
667.0,0.30820202174052236,0.7599678960905436
668.0,0.30820202174052236,0.7599678960905436
669.0,0.30820202174052236,0.7599678960905436
670.0,0.30820202174052236,0.7599678960905436
671.0,0.30820202174052236,0.7599678960905436
672.0,0.30820202174052236,0.7599678960905436
673.0,0.30820202174052236,0.7599678960905436
674.0,0.30820202174052236,0.7599678960905436
675.0,0.30820202174052236,0.7599678960905436
676.0,0.30820202174052236,0.7599678960905436
677.0,0.30820202174052236,0.7599678960905436
678.0,0.30820202174052236,0.7599678960905436
679.0,0.30820202174052236,0.7599678960905436
680.0,0.30820202174052236,0.7599678960905436
681.0,0.30820202174052236,0.7599678960905436
682.0,0.30820202174052236,0.7599678960905436
683.0,0.30820202174052236,0.7599678960905436
684.0,0.30820202174052236,0.7599678960905436
685.0,0.3085612698533205,0.759980202917977
686.0,0.3085612698533205,0.759980202917977
687.0,0.3085612698533205,0.759980202917977
688.0,0.3085612698533205,0.759980202917977
689.0,0.3085612698533205,0.759980202917977
690.0,0.3085612698533205,0.759980202917977
691.0,0.3085612698533205,0.759980202917977
692.0,0.3085612698533205,0.759980202917977
693.0,0.3085612698533205,0.759980202917977
694.0,0.3085612698533205,0.759980202917977
695.0,0.3085612698533205,0.759980202917977
696.0,0.3085612698533205,0.759980202917977
697.0,0.3085612698533205,0.759980202917977
698.0,0.3085612698533205,0.759980202917977
699.0,0.3085612698533205,0.759980202917977
700.0,0.3085612698533205,0.759980202917977
701.0,0.3085612698533205,0.759980202917977
702.0,0.3085612698533205,0.759980202917977
703.0,0.3085612698533205,0.759980202917977
704.0,0.3085612698533205,0.759980202917977
705.0,0.3085612698533205,0.759980202917977
706.0,0.3085612698533205,0.759980202917977
707.0,0.3085612698533205,0.759980202917977
708.0,0.3085612698533205,0.759980202917977
709.0,0.3085612698533205,0.759980202917977
710.0,0.3085612698533205,0.759980202917977
711.0,0.3085612698533205,0.759980202917977
712.0,0.3085612698533205,0.759980202917977
713.0,0.3085612698533205,0.759980202917977
714.0,0.3085612698533205,0.759980202917977
715.0,0.3085612698533205,0.759980202917977
716.0,0.3085612698533205,0.759980202917977
717.0,0.3085612698533205,0.759980202917977
718.0,0.3085612698533205,0.759980202917977
719.0,0.3085612698533205,0.759980202917977
720.0,0.3085612698533205,0.759980202917977
721.0,0.3085612698533205,0.759980202917977
722.0,0.3089247795470291,0.759992321854915
723.0,0.3089247795470291,0.759992321854915
724.0,0.3089247795470291,0.759992321854915
725.0,0.3089247795470291,0.759992321854915
726.0,0.3089247795470291,0.759992321854915
727.0,0.3089247795470291,0.759992321854915
728.0,0.3089247795470291,0.759992321854915
729.0,0.3089247795470291,0.759992321854915
730.0,0.3089247795470291,0.759992321854915
731.0,0.3089247795470291,0.759992321854915
732.0,0.3089247795470291,0.759992321854915
733.0,0.3089247795470291,0.759992321854915
734.0,0.3089247795470291,0.759992321854915
735.0,0.3089247795470291,0.759992321854915
736.0,0.3086267869993464,0.7601089079071648
737.0,0.3086267869993464,0.7601089079071648
738.0,0.3086267869993464,0.7601089079071648
739.0,0.3086267869993464,0.7601089079071648
740.0,0.3086267869993464,0.7601089079071648
741.0,0.3086267869993464,0.7601089079071648
742.0,0.3086267869993464,0.7601089079071648
743.0,0.3086267869993464,0.7601089079071648
744.0,0.3086267869993464,0.7601089079071648
745.0,0.3086267869993464,0.7601089079071648
746.0,0.3086267869993464,0.7601089079071648
747.0,0.3086267869993464,0.7601089079071648
748.0,0.3086267869993464,0.7601089079071648
749.0,0.3086267869993464,0.7601089079071648
750.0,0.3086267869993464,0.7601089079071648
751.0,0.3086267869993465,0.7601089079071648
752.0,0.3086267869993464,0.7601089079071648
753.0,0.3086267869993464,0.7601089079071648
754.0,0.3086267869993464,0.7601089079071648
755.0,0.3086267869993464,0.7601089079071648
756.0,0.3086267869993464,0.7601089079071648
757.0,0.3086267869993464,0.7601089079071648
758.0,0.3086267869993464,0.7601089079071648
759.0,0.3086267869993464,0.7601089079071648
760.0,0.3086267869993464,0.7601089079071648
761.0,0.3086267869993464,0.7601089079071648
762.0,0.3086267869993464,0.7601089079071648
763.0,0.3086267869993464,0.7601089079071648
764.0,0.3086267869993464,0.7601089079071648
765.0,0.30844921935226705,0.7601208389536077
766.0,0.30844921935226705,0.7601208389536077
767.0,0.30844921935226705,0.7601208389536077
768.0,0.30844921935226705,0.7601208389536077
769.0,0.30844921935226705,0.7601208389536077
770.0,0.30844921935226705,0.7601208389536077
771.0,0.30844921935226705,0.7601208389536077
772.0,0.30844921935226705,0.7601208389536077
773.0,0.30844921935226705,0.7601208389536077
774.0,0.30844921935226705,0.7601208389536077
775.0,0.30844921935226705,0.7601208389536077
776.0,0.30844921935226705,0.7601208389536077
777.0,0.30844921935226705,0.7601208389536077
778.0,0.30844921935226705,0.7601208389536077
779.0,0.30844921935226705,0.7601208389536077
780.0,0.30844921935226705,0.7601208389536077
781.0,0.30844921935226705,0.7601208389536077
782.0,0.30844921935226705,0.7601208389536077
783.0,0.30844921935226705,0.7601208389536077
784.0,0.30844921935226705,0.7601208389536077
785.0,0.30844921935226705,0.7601208389536077
786.0,0.30844921935226705,0.7601208389536077
787.0,0.30844921935226705,0.7601208389536077
788.0,0.30844921935226705,0.7601208389536077
789.0,0.30844921935226705,0.7601208389536077
790.0,0.30844921935226705,0.7601208389536077
791.0,0.30844921935226705,0.7601208389536077
792.0,0.30844921935226705,0.7601208389536077
793.0,0.30844921935226705,0.7601208389536077
794.0,0.30844921935226705,0.7601208389536077
795.0,0.30844921935226705,0.7601208389536077
796.0,0.30844921935226705,0.7601208389536077
797.0,0.30844921935226705,0.7601208389536077
798.0,0.30844921935226705,0.7601208389536077
799.0,0.30844921935226705,0.7601208389536077
800.0,0.30844921935226705,0.7601208389536077
801.0,0.30844921935226705,0.7601208389536077
802.0,0.30844921935226705,0.7601208389536077
803.0,0.30844921935226705,0.7601208389536077
804.0,0.30844921935226705,0.7601208389536077
805.0,0.30844921935226705,0.7601208389536077
806.0,0.30844921935226705,0.7601208389536077
807.0,0.30844921935226705,0.7601208389536077
808.0,0.30844921935226705,0.7601208389536077
809.0,0.30844921935226705,0.7601208389536077
810.0,0.30844921935226705,0.7601208389536077
811.0,0.30844921935226705,0.7601208389536077
812.0,0.30844921935226705,0.7601208389536077
813.0,0.30844921935226705,0.7601208389536077
814.0,0.30844921935226705,0.7601208389536077
815.0,0.30844921935226705,0.7601208389536077
816.0,0.30844921935226705,0.7601208389536077
817.0,0.30844921935226705,0.7601208389536077
818.0,0.30844921935226705,0.7601208389536077
819.0,0.30844921935226705,0.7601208389536077
820.0,0.30844921935226705,0.7601208389536077
821.0,0.30844921935226705,0.7601208389536077
822.0,0.30844921935226705,0.7601208389536077
823.0,0.30844921935226705,0.7601208389536077
824.0,0.30844921935226705,0.7601208389536077
825.0,0.30844921935226705,0.7601208389536077
826.0,0.30844921935226705,0.7601208389536077
827.0,0.30844921935226705,0.7601208389536077
828.0,0.30844921935226705,0.7601208389536077
829.0,0.30844921935226705,0.7601208389536077
830.0,0.30817575520916746,0.7601055258782518
831.0,0.30817575520916746,0.7601055258782518
832.0,0.30817575520916746,0.7601055258782518
833.0,0.30817575520916746,0.7601055258782518
834.0,0.30817575520916746,0.7601055258782518
835.0,0.30817575520916746,0.7601055258782518
836.0,0.30817575520916746,0.7601055258782518
837.0,0.30817575520916746,0.7601055258782518
838.0,0.30817575520916746,0.7601055258782518
839.0,0.30817575520916746,0.7601055258782518
840.0,0.30817575520916746,0.7601055258782518
841.0,0.30817575520916746,0.7601055258782518
842.0,0.30817575520916746,0.7601055258782518
843.0,0.30817575520916746,0.7601055258782518
844.0,0.30817575520916746,0.7601055258782518
845.0,0.3081757552091674,0.7601055258782518
846.0,0.30817575520916746,0.7601055258782518
847.0,0.30817575520916746,0.7601055258782518
848.0,0.30817575520916746,0.7601055258782518
849.0,0.30817575520916746,0.7601055258782518
850.0,0.30817575520916746,0.7601055258782518
851.0,0.30817575520916746,0.7601055258782518
852.0,0.30817575520916746,0.7601055258782518
853.0,0.30817575520916746,0.7601055258782518
854.0,0.30817575520916746,0.7601055258782518
855.0,0.30817575520916746,0.7601055258782518
856.0,0.30817575520916746,0.7601055258782518
857.0,0.30817575520916746,0.7601055258782518
858.0,0.30817575520916746,0.7601055258782518
859.0,0.30817575520916746,0.7601055258782518
860.0,0.30817575520916746,0.7601055258782518
861.0,0.30817575520916746,0.7601055258782518
862.0,0.30817575520916746,0.7601055258782518
863.0,0.30817575520916746,0.7601055258782518
864.0,0.30817575520916746,0.7601055258782518
865.0,0.30817575520916746,0.7601055258782518
866.0,0.30817575520916746,0.7601055258782518
867.0,0.30817575520916746,0.7601055258782518
868.0,0.30817575520916746,0.7601055258782518
869.0,0.30817575520916746,0.7601055258782518
870.0,0.30817575520916746,0.7601055258782518
871.0,0.30817575520916746,0.7601055258782518
872.0,0.30817575520916746,0.7601055258782518
873.0,0.30817575520916746,0.7601055258782518
874.0,0.30817575520916746,0.7601055258782518
875.0,0.30817575520916746,0.7601055258782518
876.0,0.30817575520916746,0.7601055258782518
877.0,0.30817575520916746,0.7601055258782518
878.0,0.30817575520916746,0.7601055258782518
879.0,0.30817575520916746,0.7601055258782518
880.0,0.30817575520916746,0.7601055258782518
881.0,0.30817575520916746,0.7601055258782518
882.0,0.30817575520916746,0.7601055258782518
883.0,0.30817575520916746,0.7601055258782518
884.0,0.30817575520916746,0.7601055258782518
885.0,0.30817575520916746,0.7601055258782518
886.0,0.30817575520916746,0.7601055258782518
887.0,0.30817575520916746,0.7601055258782518
888.0,0.30817575520916746,0.7601055258782518
889.0,0.30817575520916746,0.7601055258782518
890.0,0.30817575520916746,0.7601055258782518
891.0,0.30817575520916746,0.7601055258782518
892.0,0.30817575520916746,0.7601055258782518
893.0,0.30817575520916746,0.7601055258782518
894.0,0.30817575520916746,0.7601055258782518
895.0,0.30817575520916746,0.7601055258782518
896.0,0.30817575520916746,0.7601055258782518
897.0,0.30817575520916746,0.7601055258782518
898.0,0.30817575520916746,0.7601055258782518
899.0,0.30817575520916746,0.7601055258782518
900.0,0.30817575520916746,0.7601055258782518
901.0,0.30817575520916746,0.7601055258782518
902.0,0.30817575520916746,0.7601055258782518
903.0,0.30817575520916746,0.7601055258782518
904.0,0.30817575520916746,0.7601055258782518
905.0,0.30817575520916746,0.7601055258782518
906.0,0.30817575520916746,0.7601055258782518
907.0,0.30817575520916746,0.7601055258782518
908.0,0.30817575520916746,0.7601055258782518
909.0,0.30817575520916746,0.7601055258782518
910.0,0.30817575520916746,0.7601055258782518
911.0,0.30817575520916746,0.7601055258782518
912.0,0.30817575520916746,0.7601055258782518
913.0,0.30817575520916746,0.7601055258782518
914.0,0.30817575520916746,0.7601055258782518
915.0,0.30817575520916746,0.7601055258782518
916.0,0.30817575520916746,0.7601055258782518
917.0,0.30817575520916746,0.7601055258782518
918.0,0.30817575520916746,0.7601055258782518
919.0,0.30817575520916746,0.7601055258782518
920.0,0.30817575520916746,0.7601055258782518
921.0,0.30817575520916746,0.7601055258782518
922.0,0.30817575520916746,0.7601055258782518
923.0,0.30817575520916746,0.7601055258782518
924.0,0.30817575520916746,0.7601055258782518
925.0,0.30817575520916746,0.7601055258782518
926.0,0.30817575520916746,0.7601055258782518
927.0,0.30817575520916746,0.7601055258782518
928.0,0.30817575520916746,0.7601055258782518
929.0,0.30817575520916746,0.7601055258782518
930.0,0.30817575520916746,0.7601055258782518
931.0,0.3078779203219453,0.7601636310138815
932.0,0.3078779203219453,0.7601636310138815
933.0,0.3078779203219453,0.7601636310138815
934.0,0.3078779203219453,0.7601636310138815
935.0,0.3078779203219453,0.7601636310138815
936.0,0.3078779203219453,0.7601636310138815
937.0,0.3078779203219453,0.7601636310138815
938.0,0.3078779203219453,0.7601636310138815
939.0,0.3078779203219453,0.7601636310138815
940.0,0.3078779203219453,0.7601636310138815
941.0,0.3078779203219453,0.7601636310138815
942.0,0.3078779203219453,0.7601636310138815
943.0,0.3078779203219453,0.7601636310138815
944.0,0.3078779203219453,0.7601636310138815
945.0,0.3078779203219453,0.7601636310138815
946.0,0.3078779203219453,0.7601636310138815
947.0,0.3078779203219453,0.7601636310138815
948.0,0.3078779203219453,0.7601636310138815
949.0,0.3078779203219453,0.7601636310138815
950.0,0.3078779203219453,0.7601636310138815
951.0,0.3078779203219453,0.7601636310138815
952.0,0.3078779203219453,0.7601636310138815
953.0,0.3078779203219453,0.7601636310138815
954.0,0.3078779203219453,0.7601636310138815
955.0,0.3078779203219453,0.7601636310138815
956.0,0.3078779203219453,0.7601636310138815
957.0,0.3078779203219453,0.7601636310138815
958.0,0.3078779203219453,0.7601636310138815
959.0,0.3078779203219453,0.7601636310138815
960.0,0.3078779203219453,0.7601636310138815
961.0,0.3078779203219453,0.7601636310138815
962.0,0.3078779203219453,0.7601636310138815
963.0,0.3078779203219453,0.7601636310138815
964.0,0.3078779203219453,0.7601636310138815
965.0,0.3078779203219453,0.7601636310138815
966.0,0.3078779203219453,0.7601636310138815
967.0,0.3078779203219453,0.7601636310138815
968.0,0.3078779203219453,0.7601636310138815
969.0,0.3078779203219453,0.7601636310138815
970.0,0.3078779203219453,0.7601636310138815
971.0,0.3078779203219453,0.7601636310138815
972.0,0.3078779203219453,0.7601636310138815
973.0,0.3078779203219453,0.7601636310138815
974.0,0.3078779203219453,0.7601636310138815
975.0,0.3078779203219453,0.7601636310138815
976.0,0.3078779203219453,0.7601636310138815
977.0,0.3078779203219453,0.7601636310138815
978.0,0.3078779203219453,0.7601636310138815
979.0,0.3078779203219453,0.7601636310138815
980.0,0.30770191397077373,0.7601985786459822
981.0,0.30770191397077373,0.7601985786459822
982.0,0.30770191397077373,0.7601985786459822
983.0,0.30770191397077373,0.7601985786459822
984.0,0.30770191397077373,0.7601985786459822
985.0,0.30770191397077373,0.7601985786459822
986.0,0.30770191397077373,0.7601985786459822
987.0,0.30770191397077373,0.7601985786459822
988.0,0.30770191397077373,0.7601985786459822
989.0,0.30770191397077373,0.7601985786459822
990.0,0.30770191397077373,0.7601985786459822
991.0,0.30770191397077373,0.7601985786459822
992.0,0.30770191397077373,0.7601985786459822
993.0,0.30770191397077373,0.7601985786459822
994.0,0.30770191397077373,0.7601985786459822
995.0,0.30770191397077373,0.7601985786459822
996.0,0.30770191397077373,0.7601985786459822
997.0,0.30770191397077373,0.7601985786459822
998.0,0.30770191397077373,0.7601985786459822
999.0,0.30770191397077373,0.7601985786459822


==> results/pubmed_embedding.csv <==
x;y;label
15.040751457214355;5.366148471832275;1
11.071512222290039;-3.5935113430023193;1
13.359465599060059;15.301796913146973;0
1.2591294050216675;4.410844802856445;2
13.364520072937012;4.075221061706543;1
0.33845755457878113;8.218986511230469;2
0.8199692368507385;12.686285018920898;2
13.720645904541016;4.315811634063721;1
-1.143394112586975;0.33736321330070496;2
11.875900268554688;-3.4409642219543457;1
10.82060718536377;-8.26319694519043;2
-0.48169833421707153;10.127471923828125;2
0.2669175863265991;-0.19495666027069092;2
-0.11367622762918472;10.9370756149292;2
0.5296041369438171;12.83858585357666;2
14.827654838562012;13.528373718261719;0
12.120041847229004;4.335069179534912;1
12.015364646911621;-4.463966369628906;2
7.26408052444458;9.838438987731934;1
1.2612546682357788;8.651450157165527;2
13.20494556427002;2.5768465995788574;2
15.540572166442871;8.01395320892334;1
1.134082555770874;4.736700534820557;2
5.710890769958496;2.6285829544067383;2
-7.23163366317749;1.4162732362747192;2
12.119718551635742;-6.197195053100586;1
12.029149055480957;-0.7854697108268738;2
8.770894050598145;5.692674160003662;2
14.681029319763184;0.2300228476524353;2
7.908147811889648;0.29737696051597595;1
13.216500282287598;-5.535028457641602;1
14.367101669311523;2.7395994663238525;1
12.28201961517334;-5.455894470214844;2
-6.315989017486572;2.038809299468994;1
13.678372383117676;14.515732765197754;0
11.390353202819824;13.680045127868652;0
9.591934204101562;-7.580012798309326;1
10.307209014892578;2.3012304306030273;1
11.33276653289795;16.55242919921875;0
1.2835711240768433;7.174183368682861;2
7.303837776184082;16.290340423583984;0
15.315269470214844;3.698472499847412;1
10.460521697998047;16.122270584106445;0
2.088324785232544;-0.21424035727977753;1
13.849431991577148;-9.157876968383789;1
14.113225936889648;3.8495285511016846;1
14.713007926940918;13.678397178649902;1
9.37852668762207;15.615169525146484;0
-0.5985786318778992;11.759571075439453;0
7.448729991912842;14.778335571289062;0
6.3338942527771;9.130303382873535;0
13.202109336853027;15.740776062011719;0
15.620716094970703;8.674781799316406;0
12.73149585723877;14.914916038513184;0
9.32121753692627;13.513017654418945;0
9.520408630371094;16.724227905273438;0
11.091696739196777;10.1903715133667;0
13.448270797729492;14.744898796081543;0
10.854244232177734;16.40210723876953;0
14.890332221984863;13.43440055847168;0
-5.257697582244873;1.5117666721343994;2
10.973966598510742;-2.4745519161224365;2
12.565633773803711;-8.404662132263184;1
13.009652137756348;14.340320587158203;2
-6.786866188049316;2.8572463989257812;1
10.559164047241211;-7.569549560546875;1
7.989475250244141;-2.0984222888946533;2
-5.082427024841309;2.535369873046875;1
10.512743949890137;11.811152458190918;0
3.288614273071289;8.734904289245605;1
10.447136878967285;8.68229866027832;0
6.736415863037109;-1.1439299583435059;2
13.806488037109375;15.28445816040039;0
7.836421012878418;0.45306360721588135;2
11.362652778625488;1.6189240217208862;1
1.6345291137695312;10.026582717895508;2
-0.2166590690612793;11.900603294372559;2
7.964069366455078;10.399028778076172;0
15.394862174987793;4.699769020080566;0
8.52093505859375;15.186057090759277;0
10.578849792480469;7.881692409515381;0
4.427903652191162;10.104153633117676;0
-2.88696551322937;2.1877310276031494;1
-0.8556772470474243;10.325114250183105;2
6.656684875488281;-1.3232276439666748;1
1.7558776140213013;10.107832908630371;2
12.214118003845215;-0.6180299520492554;1
3.609098434448242;5.576954364776611;2
15.132865905761719;0.029186684638261795;1
11.826114654541016;-5.776201248168945;1
6.422943115234375;14.938469886779785;0
7.56045389175415;4.186516284942627;2
12.587660789489746;1.3056589365005493;1
-0.8831055164337158;9.562580108642578;2
15.721283912658691;7.999626636505127;0
15.286911964416504;12.254525184631348;0
14.759565353393555;-0.39030247926712036;1
-1.1763595342636108;2.394299268722534;2
6.01943826675415;8.374140739440918;1
15.175498008728027;6.025218486785889;1
10.025826454162598;-3.741105318069458;1
12.235346794128418;15.392827033996582;0
1.2154383659362793;11.295721054077148;2
8.339933395385742;5.6505513191223145;2
10.341195106506348;6.835031509399414;2
2.076432466506958;-0.19553197920322418;1
8.995930671691895;16.11734962463379;0
5.157499313354492;3.325274705886841;2
4.819415092468262;9.862133026123047;2
-0.7496626973152161;10.740065574645996;2
0.09362593293190002;11.652129173278809;0
12.652963638305664;-6.191531181335449;2
11.617002487182617;-7.810171604156494;1
7.849296569824219;-2.1284708976745605;1
11.310386657714844;1.3118773698806763;1
10.82532024383545;16.25773811340332;0
7.369396686553955;2.6312897205352783;2
1.0722936391830444;10.627265930175781;2
5.879895210266113;2.5859909057617188;1
9.741986274719238;2.3743278980255127;1
10.176653861999512;-7.567331314086914;1
15.35336685180664;10.752756118774414;0
8.878731727600098;-2.125309944152832;2
13.897439002990723;13.62962818145752;0
1.3341963291168213;7.129069805145264;2
14.167147636413574;4.931849479675293;2
11.556285858154297;8.979267120361328;0
7.468058109283447;15.285768508911133;0
2.815403938293457;6.037957668304443;2
5.727312088012695;5.389669895172119;2
7.20528507232666;15.969657897949219;0
-6.999656677246094;2.0033762454986572;2
8.451205253601074;15.97295093536377;0
9.29360580444336;17.138578414916992;0
12.227564811706543;8.994317054748535;1
3.576383352279663;0.03920126333832741;2
10.88692569732666;16.654834747314453;0
8.199628829956055;2.535841226577759;2
9.409934997558594;4.85122013092041;1
15.171396255493164;12.505596160888672;0
10.584585189819336;7.677776336669922;1
10.74753189086914;16.39044189453125;0
13.38254451751709;6.856625556945801;0
7.744598388671875;2.7172791957855225;2
-5.616815090179443;1.1902267932891846;2
8.567608833312988;-2.6607110500335693;2
3.274371385574341;6.14193058013916;2
12.561145782470703;-1.9246175289154053;1
10.886768341064453;-4.426257133483887;2
-3.3243331909179688;1.4731427431106567;2
13.97811222076416;11.756806373596191;1
10.513141632080078;11.809232711791992;0
8.772767066955566;2.728313684463501;2
10.52607250213623;9.357651710510254;0
13.028722763061523;10.511335372924805;1
9.759682655334473;13.561653137207031;0
11.436052322387695;-0.3735327422618866;2
7.552575588226318;16.106462478637695;1
11.379210472106934;-3.781714677810669;1
15.563410758972168;5.81391716003418;1
14.004472732543945;3.8297598361968994;1
9.980506896972656;-6.310824871063232;1
0.47423607110977173;7.697917938232422;2
6.497524261474609;5.285932540893555;2
-1.3137671947479248;0.3358914256095886;1
11.772960662841797;-1.650274634361267;1
10.786920547485352;-7.288688659667969;1
-6.909765720367432;1.0554238557815552;2
7.692411422729492;16.420015335083008;1
8.301124572753906;15.811418533325195;0
13.375906944274902;-10.54084587097168;1
10.347466468811035;2.3191158771514893;1
-1.305749535560608;1.0465953350067139;1
5.710228443145752;9.126676559448242;0
5.616685390472412;9.110665321350098;0
5.873646259307861;8.315685272216797;2
7.799921989440918;4.314759731292725;2
13.38454818725586;0.7740275859832764;2
-2.875124931335449;2.167069435119629;1
6.184645652770996;5.349043846130371;2
12.243807792663574;-9.438251495361328;1
12.907962799072266;-10.556187629699707;2
8.378203392028809;4.2588210105896;1
15.036227226257324;0.053409505635499954;1
13.906414031982422;-9.720660209655762;1
14.397015571594238;-5.828361511230469;1
11.110392570495605;-9.298322677612305;2
8.630717277526855;6.3043212890625;2
10.97602653503418;3.32292103767395;1
11.763261795043945;-1.2412759065628052;2
10.341447830200195;2.20265793800354;2
15.397762298583984;8.262250900268555;1
10.693978309631348;-2.7763216495513916;2
14.004914283752441;14.487165451049805;1
10.739035606384277;15.646480560302734;0
1.9770816564559937;4.199862480163574;2
10.854503631591797;-4.310504913330078;1
15.429571151733398;5.169859409332275;1
12.705283164978027;-10.573927879333496;2
8.923012733459473;6.535232067108154;2
0.9793354868888855;4.020601272583008;2
5.335015773773193;4.637381076812744;2
11.222466468811035;-9.483879089355469;1
15.60830020904541;7.483840465545654;1
12.871655464172363;-6.722957611083984;1
-0.7302705645561218;10.994775772094727;2
10.630988121032715;10.002047538757324;0
10.748833656311035;16.440988540649414;0
9.665010452270508;-2.0863490104675293;2
9.7604341506958;-4.224354267120361;2
-3.7128260135650635;1.4213546514511108;2
11.12041187286377;-3.5675876140594482;2
8.427184104919434;-1.8670099973678589;1
1.6976646184921265;-0.09901973605155945;2
12.598783493041992;-1.375818133354187;1
-5.075576305389404;1.7806954383850098;1
2.7555418014526367;0.5734385251998901;1
15.405951499938965;6.043763637542725;1
0.6791279315948486;8.61602783203125;2
6.658530235290527;15.596783638000488;1
14.694991111755371;0.05231211334466934;2
10.360329627990723;-4.47397518157959;1
7.5376152992248535;14.615002632141113;1
8.04548454284668;15.856685638427734;0
15.25344467163086;3.3094215393066406;2
4.366061687469482;8.844182968139648;2
11.020411491394043;-2.905329704284668;2
-0.9857534170150757;9.449084281921387;2
0.6768438220024109;8.074905395507812;2
11.024394035339355;-9.17203140258789;2
7.43549108505249;9.374125480651855;0
12.462759017944336;-3.7346668243408203;1
14.949321746826172;-1.7330306768417358;1
10.907622337341309;11.708128929138184;0
11.699431419372559;11.8043212890625;0
15.225769996643066;0.6505472660064697;1
-0.9598627686500549;10.415770530700684;2
8.443704605102539;16.77743911743164;2
13.380887985229492;15.059333801269531;2
13.794380187988281;5.277170181274414;2
10.961662292480469;9.611717224121094;0
6.685051918029785;8.332448959350586;1
-0.3934807777404785;10.406049728393555;2
11.448065757751465;0.8099388480186462;1
7.736048221588135;9.574371337890625;0
4.829626560211182;4.283125877380371;1
0.7425360679626465;3.467193603515625;2
-5.470328330993652;1.2423584461212158;2
9.290050506591797;15.662797927856445;0
11.556349754333496;-8.274971961975098;2
7.464111804962158;-1.9603296518325806;1
1.2342052459716797;1.7131307125091553;2
13.741344451904297;15.349747657775879;0
10.150055885314941;-4.507466793060303;1
-6.281567096710205;2.0189902782440186;1
7.867164134979248;10.456087112426758;0
8.828938484191895;3.2436866760253906;2
15.322851181030273;10.265814781188965;0
-6.36068058013916;1.165759563446045;2
1.8729430437088013;6.806694984436035;2
-3.8719959259033203;2.3699545860290527;2
6.41226053237915;15.796342849731445;0
10.72311782836914;10.086610794067383;0
14.121933937072754;-9.354928016662598;1
2.5302340984344482;10.682463645935059;2
-2.0321450233459473;1.2856173515319824;2
11.90436840057373;-4.688337326049805;1
0.3140333890914917;1.1216362714767456;1
0.0019043623469769955;11.06689167022705;2
10.869298934936523;11.610376358032227;0
8.686269760131836;4.486569881439209;2
1.8684337139129639;9.476265907287598;2
0.38324466347694397;2.5694961547851562;2
14.290285110473633;2.777395486831665;1
8.579462051391602;2.764298439025879;2
6.853328227996826;9.145712852478027;1
9.1797513961792;1.2399369478225708;1
7.380614757537842;3.1681253910064697;1
3.0305497646331787;8.763176918029785;2
11.157739639282227;5.184025764465332;1
-0.8459401726722717;0.9752889275550842;1
0.6257556080818176;7.302009105682373;2
1.2695975303649902;9.023210525512695;2
-0.6664344668388367;11.076910972595215;2
14.68553638458252;1.5575475692749023;1
13.504668235778809;12.64736557006836;0
0.813439667224884;9.978647232055664;2
8.06450366973877;0.2528882622718811;2
2.0938174724578857;7.6895599365234375;2
12.165014266967773;-1.40793776512146;2
8.875511169433594;3.970109701156616;1
14.842689514160156;-1.0281763076782227;1
8.012489318847656;2.5574800968170166;2
-0.6830408573150635;10.960186004638672;2
9.833953857421875;-3.528939723968506;2
8.466293334960938;-0.27053728699684143;2
11.289146423339844;14.218624114990234;0
11.231589317321777;15.664257049560547;0
11.321183204650879;-9.536269187927246;2
-2.511538028717041;1.67795729637146;1
12.94890308380127;8.305785179138184;1
15.459507942199707;10.551219940185547;0
-3.8751206398010254;2.6589293479919434;1
2.037828207015991;7.25053071975708;2
-4.174234390258789;1.5223298072814941;1
9.974963188171387;16.629899978637695;0
6.427748203277588;5.296457290649414;2
11.684208869934082;16.332624435424805;1
10.425646781921387;8.530771255493164;2
11.119192123413086;16.72417449951172;0
7.60520076751709;4.780059337615967;1
1.3310075998306274;5.5226826667785645;2
14.44625186920166;0.6688044667243958;2
11.28869915008545;-7.263306617736816;1
15.2306489944458;6.157175540924072;1
8.15965461730957;0.308052122592926;2
1.1458735466003418;10.177617073059082;2
0.4586997330188751;7.9645538330078125;2
11.5460205078125;15.62613582611084;0
14.297895431518555;5.095221996307373;1
0.11215589195489883;8.393202781677246;2
3.7596752643585205;1.700423002243042;1
10.64330768585205;6.582868576049805;2
8.38565731048584;15.938850402832031;0
11.617273330688477;-0.8690522909164429;1
12.632455825805664;-5.039846897125244;1
7.749849319458008;0.4615097641944885;2
14.0811185836792;-9.29549789428711;1
6.267056941986084;15.057319641113281;0
11.683297157287598;-0.8295258283615112;1
13.489288330078125;3.6355645656585693;2
1.5360547304153442;7.130800247192383;2
15.035443305969238;1.5074365139007568;1
14.220053672790527;-6.10300350189209;2
7.351797580718994;15.484818458557129;0
14.20516300201416;11.657285690307617;1
14.27478313446045;0.888892412185669;2
-0.730719268321991;12.239459037780762;2
1.9139827489852905;7.0287604331970215;2
-0.9097912311553955;10.529546737670898;2
14.821167945861816;-6.832930088043213;1
10.114384651184082;-7.951536655426025;2
11.024447441101074;0.9278945922851562;2
13.019552230834961;2.9331130981445312;2
9.07848834991455;2.7013862133026123;2
4.972294330596924;-0.6754975914955139;2
15.24127197265625;3.085793972015381;1
-0.12014140188694;1.4658204317092896;1
-4.44054651260376;2.4099507331848145;2
7.755181789398193;-1.1967945098876953;2
9.704647064208984;-4.3957390785217285;1
12.27718448638916;-4.233253479003906;1
11.90509033203125;8.135893821716309;1
2.180344820022583;7.5636796951293945;2
7.229098796844482;5.4456329345703125;1
14.585603713989258;0.3467053174972534;1
11.513687133789062;-1.8717507123947144;1
14.638223648071289;0.7291292548179626;1
6.561943531036377;4.661214828491211;2
12.751579284667969;5.453164100646973;1
11.888288497924805;-6.444041728973389;1
-6.701426982879639;0.9383164048194885;2
11.124102592468262;-6.259812355041504;2
7.439095497131348;15.785816192626953;0
13.695125579833984;8.712559700012207;0
8.487374305725098;3.7857887744903564;2
13.978717803955078;-10.256982803344727;1
11.4249849319458;1.3749090433120728;2
1.2306081056594849;9.138165473937988;2
13.596573829650879;1.5468792915344238;1
1.9782429933547974;-0.18120020627975464;1
11.701640129089355;1.046583652496338;1
0.3358039855957031;9.595906257629395;0
14.120047569274902;-9.95347785949707;1
1.8488134145736694;8.55248737335205;2
2.0861568450927734;-0.15255619585514069;2
15.09133243560791;0.1878807246685028;1
12.933581352233887;-9.294809341430664;1
12.132536888122559;-10.703778266906738;2
15.253363609313965;3.2469723224639893;1
6.4597697257995605;3.5822317600250244;1
14.544363021850586;-6.4249773025512695;1
11.390271186828613;-5.9021992683410645;2
12.580330848693848;14.787610054016113;0
13.420145988464355;3.539551258087158;1
4.228520393371582;10.222148895263672;0
0.3064594864845276;8.279781341552734;2
3.9050745964050293;10.331400871276855;2
-2.6248323917388916;1.579833745956421;2
1.0072264671325684;-0.21080279350280762;1
-3.946920871734619;2.1924643516540527;2
14.341109275817871;-9.668059349060059;1
12.788712501525879;-3.427616834640503;1
9.554850578308105;-7.942372798919678;1
12.026568412780762;6.0552144050598145;1
10.78613567352295;1.7045098543167114;2
12.334921836853027;10.31693172454834;2
8.21134090423584;12.226924896240234;1
6.749261856079102;9.441826820373535;0
15.638910293579102;6.589838981628418;1
2.884505271911621;0.5489566922187805;1
10.551248550415039;1.8011566400527954;1
11.346992492675781;-5.983798503875732;2
-4.515871047973633;1.8317030668258667;1
11.99094009399414;-5.316728591918945;1
15.111686706542969;3.712672233581543;1
8.685331344604492;15.706183433532715;0
8.476593971252441;13.494152069091797;1
6.476820468902588;3.668775796890259;1
12.571226119995117;15.991625785827637;0
-0.8802061676979065;10.797135353088379;2
8.525602340698242;14.388169288635254;1
-5.314925193786621;0.9468068480491638;2
6.951066493988037;14.815417289733887;0
14.899471282958984;-1.4219533205032349;1
13.643960952758789;15.169744491577148;0
-6.077975749969482;2.7884573936462402;1
6.9589996337890625;9.223846435546875;1
8.862255096435547;-0.5243345499038696;2
-0.24691647291183472;8.543679237365723;2
12.002551078796387;4.326676845550537;2
7.981464385986328;7.123020172119141;2
6.0166335105896;2.80839204788208;2
11.641810417175293;-1.1634135246276855;1
1.1119600534439087;10.59082317352295;2
15.653570175170898;7.344851016998291;1
11.454955101013184;-7.543365955352783;1
12.134276390075684;1.4599840641021729;2
11.564855575561523;-7.741405487060547;1
12.075440406799316;16.245676040649414;0
12.789679527282715;-6.714636325836182;1
-3.4144158363342285;1.3583933115005493;1
12.6299409866333;-8.564985275268555;1
12.232694625854492;4.856078147888184;1
10.59482479095459;-5.158967971801758;1
9.280974388122559;-3.502707004547119;1
6.1827473640441895;3.5530667304992676;2
8.791908264160156;15.544445991516113;0
14.23122787475586;0.3651968240737915;1
10.657966613769531;-5.921899318695068;1
9.780057907104492;-3.8629515171051025;1
9.386994361877441;-7.666993141174316;2
-3.654050350189209;2.159634590148926;2
10.13662052154541;-5.537959575653076;2
9.303486824035645;-6.059170246124268;2
12.005727767944336;-0.465528666973114;1
9.368654251098633;3.1599085330963135;1
8.561323165893555;2.7730917930603027;1
4.868422985076904;4.204219818115234;1
14.937569618225098;13.588950157165527;0
7.72236442565918;7.38599967956543;2
12.870992660522461;-1.5927207469940186;1
4.919768333435059;-0.6645419001579285;1
12.790678977966309;14.09188175201416;0
2.4895334243774414;8.74638843536377;0
13.24392318725586;-8.988685607910156;1
12.126507759094238;4.423543453216553;2
11.54520320892334;-3.1301283836364746;2
6.88132381439209;9.590476036071777;2
10.311111450195312;-4.416165828704834;2
10.445700645446777;2.077620029449463;1
4.337828159332275;-0.4340659976005554;1
11.846604347229004;-6.274738311767578;2
14.562334060668945;7.160178184509277;2
1.3315777778625488;7.390285015106201;2
-5.331033229827881;2.4286367893218994;1
14.95937728881836;12.665133476257324;2
14.349930763244629;-8.138406753540039;1
0.5077913999557495;7.548327922821045;2
-0.14086322486400604;13.318048477172852;2
10.250417709350586;15.572647094726562;0
-2.3152191638946533;1.7298420667648315;2
14.588478088378906;-7.720940113067627;2
11.564780235290527;14.806376457214355;2
4.9699177742004395;3.6698849201202393;2
8.069045066833496;0.21608026325702667;2
9.209065437316895;16.555294036865234;0
1.6235160827636719;-0.025147773325443268;1
12.207720756530762;-0.8481299877166748;1
11.970531463623047;-0.5998708009719849;2
8.009139060974121;10.313268661499023;0
10.44211196899414;2.1417136192321777;2
3.991065263748169;7.9755449295043945;0
6.6232171058654785;2.4571120738983154;2
13.933369636535645;11.763288497924805;0
-5.1779704093933105;1.06150221824646;2
11.47652816772461;-5.335484027862549;1
8.686304092407227;5.664210796356201;1
-2.5290560722351074;1.9355412721633911;2
0.8332740068435669;12.259380340576172;2
11.495336532592773;7.736403942108154;1
6.445600509643555;2.374943256378174;2
14.752909660339355;14.048574447631836;0
11.647841453552246;-8.905010223388672;2
8.40468978881836;-1.9310312271118164;1
11.334125518798828;15.991020202636719;0
-2.604384660720825;1.8156085014343262;1
13.986372947692871;0.194473996758461;2
9.524231910705566;1.6638338565826416;1
8.590635299682617;2.695551633834839;1
2.2245025634765625;6.672636032104492;2
14.607109069824219;13.148958206176758;0
1.196543574333191;1.1895443201065063;1
-1.1682480573654175;1.4801640510559082;2
8.392940521240234;5.6828131675720215;2
1.2604944705963135;0.7901366949081421;2
8.68077564239502;-0.5496034622192383;2
10.414966583251953;13.161175727844238;0
0.9072318077087402;11.645276069641113;2
7.677862644195557;15.667529106140137;0
13.490955352783203;-8.386985778808594;1
9.934836387634277;-6.872372150421143;1
8.55732536315918;-1.8658010959625244;2
0.6525982618331909;0.5912753343582153;1
1.7362220287322998;6.847841262817383;2
5.247800827026367;4.507865905761719;2
6.180567741394043;9.14433765411377;0
12.28844928741455;4.961541652679443;0
13.699004173278809;13.854793548583984;1
5.946202754974365;9.022972106933594;0
12.849404335021973;7.593810081481934;2
12.612153053283691;-3.4798786640167236;1
11.66675853729248;-6.5641961097717285;1
5.343665599822998;2.7606263160705566;2
11.960347175598145;-5.157369613647461;1
-5.569333076477051;1.1663169860839844;2
2.513012409210205;10.616161346435547;1
10.001103401184082;13.463884353637695;0
-0.30944669246673584;11.844754219055176;0
10.354501724243164;13.043085098266602;0
0.7965652346611023;1.1655758619308472;1
8.419628143310547;15.419258117675781;0
11.861828804016113;-3.0408902168273926;2
1.2257912158966064;0.8680309057235718;2
8.497547149658203;4.922173976898193;1
1.1852443218231201;4.841300010681152;2
5.593284606933594;8.470523834228516;0
7.642947673797607;16.26783561706543;0
11.764791488647461;-8.664740562438965;1
15.649261474609375;6.53570032119751;0
-5.672872543334961;1.4323272705078125;1
12.008943557739258;6.449321269989014;1
11.73570442199707;15.803851127624512;0
15.203977584838867;10.40791130065918;1
7.028345584869385;9.25632095336914;1
-0.7025824785232544;2.418148994445801;2
11.300063133239746;-4.091293811798096;1
11.997681617736816;-9.026241302490234;1
5.459478378295898;3.8076162338256836;2
9.317544937133789;14.611392974853516;0
8.44246768951416;15.301591873168945;0
8.124968528747559;6.80361795425415;2
11.735420227050781;-1.745783805847168;2
2.48738169670105;9.003846168518066;0
12.88565731048584;-1.533693790435791;2
14.620380401611328;3.3580944538116455;1
11.436832427978516;-5.217526912689209;1
15.431568145751953;4.7292304039001465;2
9.051979064941406;-4.511983394622803;2
12.86443042755127;15.293261528015137;0
9.492804527282715;5.816928386688232;2
11.81562614440918;1.418809175491333;1
10.93445110321045;2.6365532875061035;1
0.3323192596435547;11.925312995910645;2
13.169717788696289;-10.201464653015137;1
6.741330623626709;5.271133899688721;1
10.773832321166992;2.836573362350464;2
6.160290718078613;2.544718027114868;1
14.391854286193848;-0.036070339381694794;2
13.085726737976074;-0.8345675468444824;1
15.437644004821777;8.844761848449707;2
7.783053874969482;5.254978656768799;1
14.096502304077148;-8.549362182617188;2
11.593751907348633;-2.2218410968780518;1
13.949963569641113;-9.886337280273438;2
14.829744338989258;14.007817268371582;0
12.517621040344238;-1.2717548608779907;1
0.19069811701774597;11.035276412963867;0
-4.873278617858887;1.2632554769515991;2
-0.030867692083120346;8.638273239135742;2
-6.171349048614502;0.9005082845687866;2
4.917788982391357;8.832534790039062;0
9.033766746520996;12.923439979553223;0
0.08755304664373398;10.612739562988281;0
12.596590995788574;-10.222614288330078;1
14.10133171081543;-0.2354886829853058;2
-3.998408794403076;2.74294114112854;1
15.226551055908203;11.875689506530762;0
14.381290435791016;4.485021114349365;1
14.14802360534668;4.170928955078125;2
8.000984191894531;11.85163402557373;0
10.871780395507812;10.928187370300293;0
13.906229972839355;-5.30957555770874;1
5.359837055206299;2.993347644805908;2
1.1916389465332031;4.818360805511475;2
2.9457290172576904;10.593830108642578;0
3.1189451217651367;7.955728054046631;2
0.831786036491394;8.502289772033691;2
7.3213791847229;15.93481731414795;0
0.0513206422328949;8.410050392150879;2
0.9847307801246643;4.041438579559326;2
1.5145989656448364;6.022688388824463;2
10.217048645019531;-1.8650001287460327;2
5.428051948547363;3.79192852973938;2
9.715025901794434;15.761387825012207;0
11.384284019470215;-9.378519058227539;1
10.772994995117188;7.486326694488525;2
15.259822845458984;5.922631740570068;1
6.000674724578857;2.580979824066162;1
9.324846267700195;13.369172096252441;1
12.853920936584473;-3.6677303314208984;1
-1.8402020931243896;2.029414176940918;2
11.7055025100708;-6.387809753417969;1
11.1053466796875;2.6480026245117188;1
13.745305061340332;15.332706451416016;0
6.068958282470703;15.10680866241455;1
12.181034088134766;-0.6837901473045349;1
9.300507545471191;8.97922134399414;2
12.208091735839844;16.29060935974121;0
11.18628215789795;10.818117141723633;0
11.362703323364258;7.880168437957764;0
11.668983459472656;0.10992878675460815;1
9.497129440307617;3.9013755321502686;2
10.21630859375;16.293365478515625;0
5.154958724975586;10.245803833007812;2
15.177802085876465;1.3856679201126099;1
12.284579277038574;-1.2174992561340332;1
14.264272689819336;14.445728302001953;0
10.296318054199219;4.772698402404785;2
0.28624361753463745;0.5475573539733887;2
-3.7680091857910156;2.0730488300323486;2
0.8622931838035583;12.829292297363281;2
10.877923011779785;11.72485065460205;0
9.815174102783203;13.488688468933105;0
10.153244972229004;13.037569046020508;0
14.825332641601562;3.045163154602051;1
3.564289093017578;10.2290678024292;0
12.220407485961914;-10.469334602355957;1
11.93536376953125;-6.884249687194824;1
7.597370147705078;9.531243324279785;2
13.265329360961914;-7.384695053100586;1
11.089529991149902;-3.6775519847869873;1
12.304727554321289;-1.9701058864593506;1
10.147918701171875;7.586307525634766;0
8.872756958007812;15.274515151977539;0
5.923532009124756;2.624668598175049;2
8.02990436553955;2.5436949729919434;1
13.456979751586914;-8.315155982971191;1
9.529769897460938;-3.315093517303467;1
5.328708171844482;2.8464622497558594;1
11.397028923034668;6.161603927612305;1
15.20538330078125;10.78134822845459;1
12.964588165283203;-2.6436116695404053;1
-0.1528301239013672;8.841687202453613;2
13.14358139038086;15.362398147583008;1
3.7571752071380615;8.407881736755371;1
1.0893298387527466;11.830427169799805;2
15.37191390991211;10.04893684387207;0
2.507068157196045;10.796550750732422;2
11.143198013305664;1.4307734966278076;1
-2.2110435962677;1.4503823518753052;2
8.235762596130371;15.737441062927246;0
11.419718742370605;-0.1004728302359581;1
11.21341609954834;-0.2931162714958191;2
13.480111122131348;-5.978538513183594;1
8.687172889709473;-2.192795753479004;1
11.349709510803223;16.564485549926758;0
4.052163600921631;10.273597717285156;2
14.45889949798584;-5.863979339599609;1
11.827085494995117;0.2562624514102936;2
14.339518547058105;8.089370727539062;2
14.282197952270508;-0.008317990228533745;1
4.403714179992676;9.425116539001465;0
15.031062126159668;-1.780854344367981;1
11.759923934936523;7.493013381958008;2
8.788238525390625;4.699643135070801;1
8.043664932250977;2.5781986713409424;2
11.121651649475098;15.758247375488281;0
3.1930031776428223;0.3239317238330841;1
10.333748817443848;2.198683023452759;1
13.416831970214844;3.6457204818725586;1
0.1964098960161209;13.12292766571045;2
-6.088882923126221;1.6462846994400024;2
12.953410148620605;-9.296011924743652;1
15.234795570373535;11.700431823730469;0
6.3869218826293945;15.409364700317383;0
15.17137622833252;2.692509651184082;1
-4.168512344360352;1.094582200050354;2
2.0758299827575684;6.154143810272217;2
-3.0583858489990234;2.4312632083892822;1
6.298801898956299;14.987707138061523;0
-4.949220657348633;1.2920780181884766;2
-0.008483141660690308;-0.06420022994279861;1
9.15152359008789;15.209580421447754;0
2.987362861633301;6.023181915283203;2
15.188193321228027;10.536725997924805;0
7.518063068389893;15.623095512390137;1
8.960003852844238;-3.783564329147339;1
15.221685409545898;10.17020034790039;1
0.269928514957428;11.948884963989258;0
8.997769355773926;-0.5732719898223877;2
12.024173736572266;-0.426868200302124;1
0.8520002365112305;8.238765716552734;2
14.601202011108398;-0.444702684879303;2
15.31207275390625;4.571652412414551;1
9.642585754394531;2.4776432514190674;1
9.992250442504883;16.692991256713867;0
6.406867504119873;8.432307243347168;2
15.162555694580078;0.6797119975090027;1
-0.6740182638168335;9.782261848449707;2
5.505102634429932;2.7607715129852295;1
13.394082069396973;3.4773311614990234;2
15.159847259521484;5.759538650512695;1
14.943760871887207;-0.05897129327058792;1
14.364169120788574;0.5689994692802429;1
14.247453689575195;14.184926986694336;0
-0.6406292915344238;9.731757164001465;2
11.549127578735352;-9.129019737243652;1
13.745182991027832;-10.336874008178711;1
9.769501686096191;6.602521896362305;2
10.608477592468262;12.359709739685059;0
14.721142768859863;13.626571655273438;1
13.428719520568848;15.403414726257324;0
9.389159202575684;-4.110881805419922;1
0.9679520130157471;12.813756942749023;0
14.921130180358887;1.370728850364685;1
1.1642861366271973;4.523475646972656;2
5.259622097015381;4.355888843536377;2
8.814753532409668;2.590574264526367;2
-0.6345175504684448;11.530659675598145;0
12.563605308532715;11.232587814331055;2
4.660968780517578;-0.507966160774231;1
9.463302612304688;5.690966606140137;2
9.980318069458008;-6.3381571769714355;2
14.547367095947266;-1.1219581365585327;1
-0.06501606851816177;9.879616737365723;2
9.237881660461426;5.842769622802734;1
11.015652656555176;12.549312591552734;0
12.09037971496582;-3.8483164310455322;1
9.977644920349121;-3.1621456146240234;1
13.504569053649902;3.675424098968506;1
9.009841918945312;2.540761947631836;1
9.298981666564941;16.728229522705078;0
0.47965577244758606;12.894055366516113;2
10.426365852355957;-5.263465404510498;1
15.011606216430664;13.166369438171387;0
15.29257869720459;4.341578006744385;1
14.302131652832031;-6.310522556304932;1
13.009891510009766;-8.50061321258545;1
1.5010308027267456;5.771970272064209;2
-6.99605131149292;1.9495203495025635;2
4.95182466506958;9.892361640930176;0
13.61581802368164;13.792291641235352;0
7.478508472442627;3.7625465393066406;2
14.179396629333496;-6.688037872314453;2
12.257791519165039;16.247722625732422;0
4.55446720123291;-0.5381281971931458;1
15.586602210998535;6.281414985656738;1
9.413381576538086;-2.672912836074829;2
11.875741958618164;-9.341568946838379;1
0.2626001536846161;8.385653495788574;0
0.18465866148471832;0.8448595404624939;1
14.84179401397705;-1.1074631214141846;1
12.397647857666016;-0.9542657136917114;1
-5.477297306060791;0.8209965229034424;2
5.97711706161499;4.243594646453857;2
13.808940887451172;12.08973503112793;1
2.774029016494751;9.255219459533691;2
-1.3527923822402954;0.32173532247543335;1
7.443245887756348;-1.7632778882980347;1
15.186518669128418;3.823575258255005;1
12.556195259094238;-3.5588066577911377;1
-7.114739418029785;1.3242665529251099;2
12.824066162109375;-10.685123443603516;1
2.3328380584716797;10.921648025512695;2
13.872483253479004;12.620226860046387;0
9.569735527038574;-2.891371965408325;2
12.214162826538086;-0.3317388594150543;2
-0.3648761212825775;9.293195724487305;2
12.565985679626465;-2.567577362060547;2
8.810538291931152;-1.1568673849105835;2
15.325235366821289;5.973668098449707;1
14.115419387817383;0.3025516867637634;1
7.969152450561523;2.689138174057007;1
9.028152465820312;9.250188827514648;1
14.924351692199707;1.690840244293213;1
0.8921366930007935;3.804832935333252;2
0.39208894968032837;11.772387504577637;0
8.700586318969727;4.737613677978516;2
10.793335914611816;4.295132637023926;2
10.70218563079834;16.604494094848633;0
14.883766174316406;-0.02964363433420658;2
15.659562110900879;7.221150875091553;0
14.283001899719238;4.859579086303711;1
-4.498673915863037;2.780571937561035;1
6.482525825500488;-1.2123992443084717;1
9.56533145904541;-2.8381035327911377;1
12.956473350524902;-9.261816024780273;1
7.56373405456543;-1.7426296472549438;1
12.349419593811035;3.7768373489379883;2
15.685465812683105;8.672780990600586;1
14.555928230285645;0.38540545105934143;1
7.67519474029541;10.086691856384277;2
0.714301347732544;12.446006774902344;2
-1.5347325801849365;0.6273657083511353;1
-0.7251324653625488;11.316756248474121;2
10.796600341796875;15.7893705368042;0
15.040196418762207;12.883256912231445;0
13.850356101989746;-9.718149185180664;1
7.509719371795654;15.158998489379883;0
-0.6403107643127441;1.2867985963821411;1
7.014298915863037;2.479618549346924;1
3.677400827407837;10.386630058288574;2
8.110786437988281;5.931036949157715;0
8.458197593688965;2.6079516410827637;2
9.52785873413086;2.461174488067627;2
9.645479202270508;16.73037338256836;0
7.725854396820068;14.856087684631348;0
1.1567293405532837;1.4627611637115479;1
5.994397163391113;2.6483802795410156;2
13.38254165649414;15.341691970825195;0
12.103399276733398;0.049822643399238586;1
8.117806434631348;4.454218864440918;1
14.32624626159668;-9.689800262451172;1
14.859074592590332;-1.2262226343154907;1
3.0224449634552;6.181846618652344;2
6.512402534484863;2.4015140533447266;1
1.2158896923065186;3.771000862121582;2
11.797365188598633;-8.38717269897461;1
13.626399040222168;-8.913570404052734;1
3.03769588470459;9.041081428527832;2
-7.034021854400635;1.3783817291259766;2
12.133935928344727;-4.76125955581665;1
-1.1584835052490234;0.19706852734088898;1
15.357745170593262;9.79992389678955;0
9.860719680786133;14.09804916381836;0
12.926220893859863;14.918169021606445;1
11.179068565368652;-2.1058902740478516;1
1.5195703506469727;6.984156131744385;2
15.342275619506836;9.45486831665039;1
-4.583763122558594;2.4749605655670166;1
2.3141489028930664;10.871711730957031;1
14.772505760192871;0.14754095673561096;2
7.626516819000244;10.102136611938477;0
4.190698623657227;10.12007999420166;0
7.786110877990723;7.3161211013793945;2
7.838109493255615;7.259459495544434;2
8.183147430419922;0.022950850427150726;2
13.579663276672363;2.8480916023254395;1
1.5596468448638916;7.12190055847168;2
9.25566577911377;13.259162902832031;2
13.069568634033203;-0.15951059758663177;2
11.514710426330566;-4.727148532867432;1
10.89472770690918;16.872983932495117;1
9.815286636352539;-7.166897296905518;2
14.43265151977539;-5.720428943634033;1
15.239107131958008;10.38162612915039;1
10.871147155761719;10.722943305969238;2
13.732365608215332;2.5325770378112793;1
2.161667585372925;-0.19112685322761536;2
12.433723449707031;-2.5864171981811523;2
7.717831134796143;10.291727066040039;2
2.116467237472534;9.739310264587402;2
2.047011137008667;-0.23445117473602295;1
10.066393852233887;2.162126302719116;1
-2.443779468536377;2.015808343887329;2
1.1352251768112183;10.358902931213379;2
10.774618148803711;16.495840072631836;0
9.594372749328613;-7.610030174255371;2
7.0575761795043945;16.092151641845703;0
10.969671249389648;12.099380493164062;0
5.620133876800537;5.274473667144775;2
9.61436939239502;-4.571693420410156;1
14.17357349395752;-8.531206130981445;2
3.5847620964050293;10.382577896118164;2
10.561530113220215;1.4408059120178223;1
11.9649658203125;4.201423168182373;2
12.616180419921875;-2.7731473445892334;1
3.942702054977417;1.7422165870666504;1
7.539862155914307;2.566091775894165;2
10.917607307434082;-6.741215229034424;2
3.806898832321167;8.01907730102539;2
10.203645706176758;16.49058723449707;0
6.553354740142822;-1.2739630937576294;1
15.543440818786621;5.509505271911621;1
0.8782543540000916;-0.20515911281108856;1
-7.1069865226745605;1.3790373802185059;2
-5.55558967590332;1.5183403491973877;2
11.596234321594238;-10.399476051330566;1
1.4810422658920288;-0.19271598756313324;1
9.444722175598145;-7.30592679977417;1
6.949216365814209;9.562329292297363;0
12.10946273803711;-0.7045658826828003;1
10.102344512939453;-5.073525428771973;2
10.99152946472168;8.935976028442383;0
12.143943786621094;6.348846435546875;2
10.73442554473877;15.899847030639648;0
5.773022651672363;5.373536109924316;2
12.057304382324219;0.11132828146219254;1
11.255430221557617;1.3291406631469727;1
6.998607635498047;8.668163299560547;0
14.618783950805664;-0.38827911019325256;1
-3.698092222213745;1.3563306331634521;2
13.327012062072754;-5.548412799835205;1
12.63224983215332;-8.550651550292969;1
15.605945587158203;5.725869655609131;0
4.878669738769531;-0.6364898085594177;2
10.513445854187012;11.84233570098877;0
11.215558052062988;-4.436014175415039;1
3.882044553756714;7.973763942718506;2
14.888728141784668;11.600104331970215;1
5.336578369140625;4.458316802978516;2
9.829129219055176;4.413303852081299;1
7.285881519317627;15.138912200927734;0
3.0154829025268555;1.2404838800430298;1
15.207366943359375;5.071228981018066;2
1.4396249055862427;8.140264511108398;2
0.5614215731620789;11.056440353393555;2
11.649216651916504;-7.062153339385986;2
11.923526763916016;0.48595544695854187;1
12.479241371154785;-4.405004024505615;1
1.0262943506240845;1.6356388330459595;1
2.165147542953491;7.343629837036133;1
13.286723136901855;-6.077142715454102;1
2.211529493331909;7.8463358879089355;2
13.18601131439209;-6.004294395446777;1
12.623964309692383;-3.552809953689575;2
7.56456184387207;9.567299842834473;0
15.292593002319336;7.741640567779541;1
13.523821830749512;7.201908111572266;2
3.3078222274780273;5.846452713012695;2
0.3310070335865021;8.120050430297852;2
9.230171203613281;1.9253264665603638;2
15.055290222167969;11.19828987121582;2
14.482491493225098;1.7841579914093018;1
1.1053837537765503;1.7055599689483643;1
8.260211944580078;16.020715713500977;0
10.528881072998047;9.494697570800781;0
9.046575546264648;12.908761024475098;0
13.799555778503418;7.726633548736572;2
11.724613189697266;11.960161209106445;0
12.320584297180176;-5.456471920013428;1
14.95552921295166;-0.20487700402736664;1
14.991086959838867;12.241852760314941;0
0.9333962202072144;11.640850067138672;2
10.378632545471191;-4.009461402893066;1
11.085807800292969;-5.725277900695801;1
-2.378854513168335;1.3944424390792847;1
8.37555980682373;-1.3766025304794312;2
6.136918544769287;-0.9530929923057556;2
15.18684196472168;2.2721505165100098;2
10.172365188598633;-5.124021053314209;2
11.323332786560059;0.8741969466209412;1
11.704517364501953;6.068693161010742;2
13.106021881103516;5.569671630859375;1
12.65467643737793;-2.5978333950042725;1
3.3206284046173096;5.936588764190674;2
9.394164085388184;15.509154319763184;0
-2.1139488220214844;1.1402039527893066;1
-6.799415588378906;2.8547394275665283;2
12.653637886047363;2.5601649284362793;1
1.2511008977890015;-0.2195785939693451;1
12.02049446105957;-0.6849448084831238;1
1.2442371845245361;5.325220584869385;2
13.183572769165039;-6.665438652038574;1
10.83753490447998;1.8777598142623901;1
14.940231323242188;8.31071662902832;0
14.196516036987305;-9.968528747558594;1
7.987618923187256;2.7145025730133057;1
4.99232816696167;3.6794652938842773;2
0.8031792044639587;12.317697525024414;2
15.375971794128418;3.8784639835357666;1
2.8302204608917236;5.984557628631592;0
7.9679107666015625;0.28844282031059265;2
15.472105026245117;4.032464027404785;1
11.153971672058105;14.315851211547852;1
11.50683307647705;9.203883171081543;1
-0.04866800084710121;7.952908039093018;0
3.9131462574005127;8.370110511779785;2
2.22379469871521;-0.20567235350608826;2
11.119084358215332;3.39054274559021;1
-2.596475601196289;1.7921833992004395;1
8.104842185974121;6.937417984008789;2
12.11247444152832;4.528765678405762;1
8.201072692871094;16.40350341796875;0
1.9082738161087036;3.9160842895507812;2
6.829063892364502;3.7030763626098633;2
3.0424187183380127;9.05028247833252;0
7.72615385055542;4.709768295288086;1
15.579216003417969;5.755429267883301;1
1.9745961427688599;9.406557083129883;2
6.717732906341553;15.497025489807129;1
11.305729866027832;-1.269436240196228;1
8.727836608886719;4.670129299163818;1
13.093480110168457;15.358503341674805;1
9.27785587310791;1.7994096279144287;1
10.76070785522461;16.493196487426758;0
-0.006344296969473362;1.432063102722168;1
0.4414343237876892;12.87699031829834;2
